A Mid-level Video Representation based on Binary Descriptors: A Case Study for Pornography Detection

With the growing amount of inappropriate content on the Internet, such as pornography, arises the need to detect and filter such material. The reason for this is given by the fact that such content is often prohibited in certain environments (e.g., schools and workplaces) or for certain publics (e.g., children). In recent years, many works have been mainly focused on detecting pornographic images and videos based on visual content, particularly on the detection of skin color. Although these approaches provide good results, they generally have the disadvantage of a high false positive rate since not all images with large areas of skin exposure are necessarily pornographic images, such as people wearing swimsuits or images related to sports. Local feature based approaches with Bag-of-Words models (BoW) have been successfully applied to visual recognition tasks in the context of pornography detection. Even though existing methods provide promising results, they use local feature descriptors that require a high computational processing time yielding high-dimensional vectors. In this work, we propose an approach for pornography detection based on local binary feature extraction and BossaNova image representation, a BoW model extension that preserves more richly the visual information. Moreover, we propose two approaches for video description based on the combination of mid-level representations namely BossaNova Video Descriptor (BNVD) and BoW Video Descriptor (BoW-VD). The proposed techniques are promising, achieving an accuracy of 92.40%, thus reducing the classification error by 16% over the current state-of-the-art local features approach on the Pornography dataset.

==> source-figures/BNVD-ROC-fold0.txt <==
0	0
0	0.0123456790123457
0	0.0246913580246914
0	0.037037037037037
0	0.0493827160493827
0	0.0617283950617284
0	0.0740740740740741
0	0.0864197530864197
0	0.0987654320987654
0	0.111111111111111
0	0.123456790123457
0	0.135802469135802
0	0.148148148148148
0	0.160493827160494
0	0.172839506172839
0	0.185185185185185
0	0.197530864197531
0	0.209876543209877
0	0.222222222222222
0	0.234567901234568
0	0.246913580246914
0	0.259259259259259
0	0.271604938271605
0	0.283950617283951
0	0.296296296296296
0	0.308641975308642
0	0.320987654320988
0	0.333333333333333
0	0.345679012345679
0	0.358024691358025
0	0.37037037037037
0	0.382716049382716
0	0.395061728395062
0	0.407407407407407
0	0.419753086419753
0	0.432098765432099
0	0.444444444444444
0	0.45679012345679
0	0.469135802469136
0	0.481481481481481
0	0.493827160493827
0	0.506172839506173
0	0.518518518518518
0	0.530864197530864
0	0.54320987654321
0	0.555555555555556
0.0123456790123457	0.555555555555556
0.0123456790123457	0.567901234567901
0.0123456790123457	0.580246913580247
0.0123456790123457	0.592592592592593
0.0123456790123457	0.604938271604938
0.0123456790123457	0.617283950617284
0.0123456790123457	0.62962962962963
0.0123456790123457	0.641975308641975
0.0123456790123457	0.654320987654321
0.0123456790123457	0.666666666666667
0.0123456790123457	0.679012345679012
0.0123456790123457	0.691358024691358
0.0246913580246914	0.691358024691358
0.0246913580246914	0.703703703703704
0.0246913580246914	0.716049382716049
0.0246913580246914	0.728395061728395
0.0246913580246914	0.740740740740741
0.0246913580246914	0.753086419753086
0.0246913580246914	0.765432098765432
0.0246913580246914	0.777777777777778
0.0246913580246914	0.790123456790123
0.037037037037037	0.790123456790123
0.037037037037037	0.802469135802469
0.037037037037037	0.814814814814815
0.0493827160493827	0.814814814814815
0.0493827160493827	0.827160493827161
0.0493827160493827	0.839506172839506
0.0493827160493827	0.851851851851852
0.0493827160493827	0.864197530864197
0.0617283950617284	0.864197530864197
0.0740740740740741	0.864197530864197
0.0740740740740741	0.876543209876543
0.0864197530864197	0.876543209876543
0.0864197530864197	0.888888888888889
0.0987654320987654	0.888888888888889
0.0987654320987654	0.901234567901235
0.111111111111111	0.901234567901235
0.111111111111111	0.91358024691358
0.123456790123457	0.91358024691358
0.135802469135802	0.91358024691358
0.148148148148148	0.91358024691358
0.148148148148148	0.925925925925926
0.160493827160494	0.925925925925926
0.172839506172839	0.925925925925926
0.172839506172839	0.938271604938272
0.185185185185185	0.938271604938272
0.185185185185185	0.950617283950617
0.197530864197531	0.950617283950617
0.197530864197531	0.962962962962963
0.197530864197531	0.975308641975309
0.209876543209877	0.975308641975309
0.222222222222222	0.975308641975309
0.234567901234568	0.975308641975309
0.246913580246914	0.975308641975309
0.259259259259259	0.975308641975309
0.259259259259259	0.987654320987654
0.271604938271605	0.987654320987654
0.283950617283951	0.987654320987654
0.296296296296296	0.987654320987654
0.308641975308642	0.987654320987654
0.320987654320988	0.987654320987654
0.333333333333333	0.987654320987654
0.345679012345679	0.987654320987654
0.358024691358025	0.987654320987654
0.37037037037037	0.987654320987654
0.382716049382716	0.987654320987654
0.382716049382716	1
0.395061728395062	1
0.407407407407407	1
0.419753086419753	1
0.432098765432099	1
0.444444444444444	1
0.45679012345679	1
0.469135802469136	1
0.481481481481481	1
0.493827160493827	1
0.506172839506173	1
0.518518518518518	1
0.530864197530864	1
0.54320987654321	1
0.555555555555556	1
0.567901234567901	1
0.580246913580247	1
0.592592592592593	1
0.604938271604938	1
0.617283950617284	1
0.62962962962963	1
0.641975308641975	1
0.654320987654321	1
0.666666666666667	1
0.679012345679012	1
0.691358024691358	1
0.703703703703704	1
0.716049382716049	1
0.728395061728395	1
0.740740740740741	1
0.753086419753086	1
0.765432098765432	1
0.777777777777778	1
0.790123456790123	1
0.802469135802469	1
0.814814814814815	1
0.827160493827161	1
0.839506172839506	1
0.851851851851852	1
0.864197530864197	1
0.876543209876543	1
0.888888888888889	1
0.901234567901235	1
0.91358024691358	1
0.925925925925926	1
0.938271604938272	1
0.950617283950617	1
0.962962962962963	1
0.975308641975309	1
0.987654320987654	1
1	1

==> source-figures/BNVD-ROC-fold1.txt <==
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0.0125	0.325
0.0125	0.3375
0.0125	0.35
0.0125	0.3625
0.0125	0.375
0.0125	0.3875
0.0125	0.4
0.0125	0.4125
0.0125	0.425
0.0125	0.4375
0.0125	0.45
0.0125	0.4625
0.0125	0.475
0.0125	0.4875
0.0125	0.5
0.0125	0.5125
0.0125	0.525
0.025	0.525
0.025	0.5375
0.025	0.55
0.025	0.5625
0.025	0.575
0.025	0.5875
0.025	0.6
0.025	0.6125
0.025	0.625
0.025	0.6375
0.025	0.65
0.025	0.6625
0.025	0.675
0.025	0.6875
0.0375	0.6875
0.0375	0.7
0.0375	0.7125
0.0375	0.725
0.0375	0.7375
0.0375	0.75
0.0375	0.7625
0.0375	0.775
0.0375	0.7875
0.0375	0.8
0.0375	0.8125
0.0375	0.825
0.0375	0.8375
0.0375	0.85
0.0375	0.8625
0.0375	0.875
0.0375	0.8875
0.05	0.8875
0.0625	0.8875
0.0625	0.9
0.075	0.9
0.0875	0.9
0.1	0.9
0.1125	0.9
0.1125	0.9125
0.125	0.9125
0.1375	0.9125
0.15	0.9125
0.15	0.925
0.1625	0.925
0.1625	0.9375
0.175	0.9375
0.1875	0.9375
0.2	0.9375
0.2125	0.9375
0.2125	0.95
0.225	0.95
0.2375	0.95
0.25	0.95
0.2625	0.95
0.275	0.95
0.2875	0.95
0.2875	0.9625
0.3	0.9625
0.3125	0.9625
0.325	0.9625
0.325	0.975
0.3375	0.975
0.35	0.975
0.3625	0.975
0.375	0.975
0.3875	0.975
0.4	0.975
0.4	0.9875
0.4125	0.9875
0.425	0.9875
0.4375	0.9875
0.45	0.9875
0.4625	0.9875
0.475	0.9875
0.4875	0.9875
0.5	0.9875
0.5125	0.9875
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BNVD-ROC-fold2.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0	0.5
0	0.5125
0	0.525
0	0.5375
0	0.55
0	0.5625
0	0.575
0	0.5875
0	0.6
0	0.6125
0	0.625
0	0.6375
0	0.65
0	0.6625
0	0.675
0	0.6875
0	0.7
0	0.7125
0	0.725
0	0.7375
0	0.75
0	0.7625
0	0.775
0	0.7875
0	0.8
0	0.8125
0	0.825
0	0.8375
0	0.85
0	0.8625
0	0.875
0.0125	0.875
0.025	0.875
0.025	0.8875
0.0375	0.8875
0.0375	0.9
0.05	0.9
0.05	0.9125
0.0625	0.9125
0.0625	0.925
0.075	0.925
0.075	0.9375
0.0875	0.9375
0.1	0.9375
0.1	0.95
0.1125	0.95
0.1125	0.9625
0.125	0.9625
0.1375	0.9625
0.1375	0.975
0.15	0.975
0.1625	0.975
0.175	0.975
0.1875	0.975
0.1875	0.9875
0.2	0.9875
0.2125	0.9875
0.225	0.9875
0.2375	0.9875
0.25	0.9875
0.2625	0.9875
0.275	0.9875
0.2875	0.9875
0.3	0.9875
0.3125	0.9875
0.325	0.9875
0.325	1
0.3375	1
0.35	1
0.3625	1
0.375	1
0.3875	1
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BNVD-ROC-fold3.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0.0125	0.4875
0.0125	0.5
0.0125	0.5125
0.0125	0.525
0.0125	0.5375
0.0125	0.55
0.0125	0.5625
0.0125	0.575
0.0125	0.5875
0.0125	0.6
0.0125	0.6125
0.0125	0.625
0.0125	0.6375
0.0125	0.65
0.0125	0.6625
0.0125	0.675
0.0125	0.6875
0.0125	0.7
0.0125	0.7125
0.0125	0.725
0.025	0.725
0.025	0.7375
0.025	0.75
0.0375	0.75
0.0375	0.7625
0.0375	0.775
0.0375	0.7875
0.0375	0.8
0.0375	0.8125
0.0375	0.825
0.0375	0.8375
0.05	0.8375
0.0625	0.8375
0.075	0.8375
0.0875	0.8375
0.0875	0.85
0.1	0.85
0.1	0.8625
0.1	0.875
0.1	0.8875
0.1125	0.8875
0.1125	0.9
0.1125	0.9125
0.1125	0.925
0.125	0.925
0.1375	0.925
0.1375	0.9375
0.1375	0.95
0.15	0.95
0.15	0.9625
0.1625	0.9625
0.175	0.9625
0.175	0.975
0.1875	0.975
0.2	0.975
0.2125	0.975
0.225	0.975
0.2375	0.975
0.2375	0.9875
0.25	0.9875
0.25	1
0.2625	1
0.275	1
0.2875	1
0.3	1
0.3125	1
0.325	1
0.3375	1
0.35	1
0.3625	1
0.375	1
0.3875	1
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BNVD-ROC-fold4.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0	0.5
0	0.5125
0	0.525
0	0.5375
0	0.55
0	0.5625
0	0.575
0	0.5875
0	0.6
0	0.6125
0	0.625
0	0.6375
0	0.65
0	0.6625
0	0.675
0	0.6875
0	0.7
0.0125	0.7
0.0125	0.7125
0.0125	0.725
0.025	0.725
0.025	0.7375
0.025	0.75
0.025	0.7625
0.025	0.775
0.025	0.7875
0.025	0.8
0.025	0.8125
0.025	0.825
0.025	0.8375
0.025	0.85
0.0375	0.85
0.0375	0.8625
0.0375	0.875
0.0375	0.8875
0.05	0.8875
0.05	0.9
0.05	0.9125
0.05	0.925
0.05	0.9375
0.05	0.95
0.0625	0.95
0.075	0.95
0.075	0.9625
0.0875	0.9625
0.0875	0.975
0.1	0.975
0.1125	0.975
0.125	0.975
0.1375	0.975
0.15	0.975
0.1625	0.975
0.175	0.975
0.1875	0.975
0.1875	0.9875
0.2	0.9875
0.2125	0.9875
0.225	0.9875
0.2375	0.9875
0.25	0.9875
0.2625	0.9875
0.275	0.9875
0.2875	0.9875
0.3	0.9875
0.3125	0.9875
0.325	0.9875
0.3375	0.9875
0.35	0.9875
0.3625	0.9875
0.3625	1
0.375	1
0.3875	1
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BNVD-ROC-mean.txt <==
0	0
0	0.00249376558603491
0	0.00498753117206983
0	0.00748129675810474
0	0.00997506234413965
0	0.0124688279301746
0	0.0149625935162095
0	0.0174563591022444
0	0.0199501246882793
0	0.0224438902743142
0	0.0249376558603491
0	0.027431421446384
0	0.029925187032419
0	0.0324189526184539
0	0.0349127182044888
0	0.0374064837905237
0	0.0399002493765586
0	0.0423940149625935
0	0.0448877805486284
0	0.0473815461346633
0	0.0498753117206983
0	0.0523690773067332
0	0.0548628428927681
0	0.057356608478803
0	0.0598503740648379
0	0.0623441396508728
0	0.0648379052369077
0	0.0673316708229426
0	0.0698254364089776
0	0.0723192019950125
0	0.0748129675810474
0	0.0773067331670823
0	0.0798004987531172
0	0.0822942643391521
0	0.084788029925187
0	0.0872817955112219
0	0.0897755610972569
0	0.0922693266832918
0	0.0947630922693267
0	0.0972568578553616
0	0.0997506234413965
0	0.102244389027431
0	0.104738154613466
0	0.107231920199501
0	0.109725685785536
0	0.112219451371571
0	0.114713216957606
0	0.117206982543641
0	0.119700748129676
0	0.122194513715711
0	0.124688279301746
0	0.127182044887781
0	0.129675810473815
0	0.13216957605985
0	0.134663341645885
0	0.13715710723192
0	0.139650872817955
0	0.14214463840399
0	0.144638403990025
0	0.14713216957606
0	0.149625935162095
0	0.15211970074813
0	0.154613466334165
0	0.1571072319202
0	0.159600997506234
0	0.162094763092269
0	0.164588528678304
0	0.167082294264339
0	0.169576059850374
0	0.172069825436409
0	0.174563591022444
0	0.177057356608479
0	0.179551122194514
0	0.182044887780549
0	0.184538653366584
0	0.187032418952618
0	0.189526184538653
0	0.192019950124688
0	0.194513715710723
0	0.197007481296758
0	0.199501246882793
0	0.201995012468828
0	0.204488778054863
0	0.206982543640898
0	0.209476309226933
0	0.211970074812968
0	0.214463840399002
0	0.216957605985037
0	0.219451371571072
0	0.221945137157107
0	0.224438902743142
0	0.226932668329177
0	0.229426433915212
0	0.231920199501247
0	0.234413965087282
0	0.236907730673317
0	0.239401496259352
0	0.241895261845387
0	0.244389027431421
0	0.246882793017456
0	0.249376558603491
0	0.251870324189526
0	0.254364089775561
0	0.256857855361596
0	0.259351620947631
0	0.261845386533666
0	0.264339152119701
0	0.266832917705736
0	0.269326683291771
0	0.271820448877805
0	0.27431421446384
0	0.276807980049875
0	0.27930174563591
0	0.281795511221945
0	0.28428927680798
0	0.286783042394015
0	0.28927680798005
0	0.291770573566085
0	0.29426433915212
0	0.296758104738155
0	0.29925187032419
0	0.301745635910224
0	0.304239401496259
0	0.306733167082294
0	0.309226932668329
0	0.311720698254364
0	0.314214463840399
0	0.316708229426434
0	0.319201995012469
0	0.321695760598504
0	0.324189526184539
0.00249376558603491	0.324189526184539
0.00249376558603491	0.326683291770574
0.00249376558603491	0.329177057356608
0.00249376558603491	0.331670822942643
0.00249376558603491	0.334164588528678
0.00249376558603491	0.336658354114713
0.00249376558603491	0.339152119700748
0.00249376558603491	0.341645885286783
0.00249376558603491	0.344139650872818
0.00249376558603491	0.346633416458853
0.00249376558603491	0.349127182044888
0.00249376558603491	0.351620947630923
0.00249376558603491	0.354114713216958
0.00249376558603491	0.356608478802993
0.00249376558603491	0.359102244389027
0.00249376558603491	0.361596009975062
0.00249376558603491	0.364089775561097
0.00249376558603491	0.366583541147132
0.00249376558603491	0.369077306733167
0.00249376558603491	0.371571072319202
0.00249376558603491	0.374064837905237
0.00249376558603491	0.376558603491272
0.00249376558603491	0.379052369077307
0.00249376558603491	0.381546134663342
0.00249376558603491	0.384039900249377
0.00249376558603491	0.386533665835411
0.00249376558603491	0.389027431421446
0.00249376558603491	0.391521197007481
0.00249376558603491	0.394014962593516
0.00249376558603491	0.396508728179551
0.00249376558603491	0.399002493765586
0.00249376558603491	0.401496259351621
0.00249376558603491	0.403990024937656
0.00249376558603491	0.406483790523691
0.00249376558603491	0.408977556109726
0.00249376558603491	0.411471321695761
0.00249376558603491	0.413965087281795
0.00249376558603491	0.41645885286783
0.00249376558603491	0.418952618453865
0.00249376558603491	0.4214463840399
0.00249376558603491	0.423940149625935
0.00249376558603491	0.42643391521197
0.00249376558603491	0.428927680798005
0.00249376558603491	0.43142144638404
0.00249376558603491	0.433915211970075
0.00249376558603491	0.43640897755611
0.00249376558603491	0.438902743142145
0.00249376558603491	0.44139650872818
0.00249376558603491	0.443890274314214
0.00249376558603491	0.446384039900249
0.00249376558603491	0.448877805486284
0.00249376558603491	0.451371571072319
0.00249376558603491	0.453865336658354
0.00249376558603491	0.456359102244389
0.00498753117206983	0.456359102244389
0.00498753117206983	0.458852867830424
0.00498753117206983	0.461346633416459
0.00498753117206983	0.463840399002494
0.00498753117206983	0.466334164588529
0.00498753117206983	0.468827930174564
0.00498753117206983	0.471321695760599
0.00498753117206983	0.473815461346633
0.00498753117206983	0.476309226932668
0.00498753117206983	0.478802992518703
0.00498753117206983	0.481296758104738
0.00498753117206983	0.483790523690773
0.00498753117206983	0.486284289276808
0.00498753117206983	0.488778054862843
0.00498753117206983	0.491271820448878
0.00498753117206983	0.493765586034913
0.00498753117206983	0.496259351620948
0.00498753117206983	0.498753117206983
0.00498753117206983	0.501246882793017
0.00498753117206983	0.503740648379052
0.00498753117206983	0.506234413965087
0.00498753117206983	0.508728179551122
0.00498753117206983	0.511221945137157
0.00498753117206983	0.513715710723192
0.00748129675810474	0.513715710723192
0.00748129675810474	0.516209476309227
0.00748129675810474	0.518703241895262
0.00748129675810474	0.521197007481297
0.00748129675810474	0.523690773067332
0.00748129675810474	0.526184538653367
0.00748129675810474	0.528678304239402
0.00748129675810474	0.531172069825436
0.00748129675810474	0.533665835411471
0.00748129675810474	0.536159600997506
0.00748129675810474	0.538653366583541
0.00748129675810474	0.541147132169576
0.00748129675810474	0.543640897755611
0.00748129675810474	0.546134663341646
0.00748129675810474	0.548628428927681
0.00748129675810474	0.551122194513716
0.00748129675810474	0.553615960099751
0.00748129675810474	0.556109725685786
0.00748129675810474	0.55860349127182
0.00748129675810474	0.561097256857855
0.00748129675810474	0.56359102244389
0.00997506234413965	0.56359102244389
0.00997506234413965	0.566084788029925
0.00997506234413965	0.56857855361596
0.00997506234413965	0.571072319201995
0.00997506234413965	0.57356608478803
0.00997506234413965	0.576059850374065
0.00997506234413965	0.5785536159601
0.00997506234413965	0.581047381546135
0.00997506234413965	0.58354114713217
0.00997506234413965	0.586034912718205
0.00997506234413965	0.588528678304239
0.00997506234413965	0.591022443890274
0.00997506234413965	0.593516209476309
0.00997506234413965	0.596009975062344
0.00997506234413965	0.598503740648379
0.00997506234413965	0.600997506234414
0.00997506234413965	0.603491271820449
0.00997506234413965	0.605985037406484
0.00997506234413965	0.608478802992519
0.00997506234413965	0.610972568578554
0.00997506234413965	0.613466334164589
0.00997506234413965	0.615960099750623
0.00997506234413965	0.618453865336658
0.00997506234413965	0.620947630922693
0.00997506234413965	0.623441396508728
0.00997506234413965	0.625935162094763
0.00997506234413965	0.628428927680798
0.00997506234413965	0.630922693266833
0.00997506234413965	0.633416458852868
0.00997506234413965	0.635910224438903
0.00997506234413965	0.638403990024938
0.00997506234413965	0.640897755610973
0.00997506234413965	0.643391521197007
0.00997506234413965	0.645885286783042
0.00997506234413965	0.648379052369077
0.00997506234413965	0.650872817955112
0.00997506234413965	0.653366583541147
0.00997506234413965	0.655860349127182
0.00997506234413965	0.658354114713217
0.00997506234413965	0.660847880299252
0.00997506234413965	0.663341645885287
0.00997506234413965	0.665835411471322
0.00997506234413965	0.668329177057357
0.00997506234413965	0.670822942643391
0.00997506234413965	0.673316708229426
0.00997506234413965	0.675810473815461
0.00997506234413965	0.678304239401496
0.00997506234413965	0.680798004987531
0.00997506234413965	0.683291770573566
0.0124688279301746	0.683291770573566
0.0124688279301746	0.685785536159601
0.0124688279301746	0.688279301745636
0.0124688279301746	0.690773067331671
0.0124688279301746	0.693266832917706
0.0149625935162095	0.693266832917706
0.0149625935162095	0.695760598503741
0.0149625935162095	0.698254364089776
0.0174563591022444	0.698254364089776
0.0174563591022444	0.70074812967581
0.0174563591022444	0.703241895261845
0.0174563591022444	0.70573566084788
0.0174563591022444	0.708229426433915
0.0174563591022444	0.71072319201995
0.0174563591022444	0.713216957605985
0.0174563591022444	0.71571072319202
0.0174563591022444	0.718204488778055
0.0174563591022444	0.72069825436409
0.0174563591022444	0.723192019950125
0.0174563591022444	0.72568578553616
0.0174563591022444	0.728179551122195
0.0174563591022444	0.730673316708229
0.0174563591022444	0.733167082294264
0.0174563591022444	0.735660847880299
0.0174563591022444	0.738154613466334
0.0174563591022444	0.740648379052369
0.0174563591022444	0.743142144638404
0.0174563591022444	0.745635910224439
0.0174563591022444	0.748129675810474
0.0199501246882793	0.748129675810474
0.0224438902743142	0.748129675810474
0.0224438902743142	0.750623441396509
0.0224438902743142	0.753117206982544
0.0224438902743142	0.755610972568579
0.0224438902743142	0.758104738154613
0.0224438902743142	0.760598503740648
0.0224438902743142	0.763092269326683
0.0224438902743142	0.765586034912718
0.0224438902743142	0.768079800498753
0.0224438902743142	0.770573566084788
0.0224438902743142	0.773067331670823
0.0224438902743142	0.775561097256858
0.0249376558603491	0.775561097256858
0.0249376558603491	0.778054862842893
0.0249376558603491	0.780548628428928
0.0249376558603491	0.783042394014963
0.0249376558603491	0.785536159600998
0.0249376558603491	0.788029925187032
0.0249376558603491	0.790523690773067
0.0249376558603491	0.793017456359102
0.027431421446384	0.793017456359102
0.027431421446384	0.795511221945137
0.027431421446384	0.798004987531172
0.027431421446384	0.800498753117207
0.027431421446384	0.802992518703242
0.029925187032419	0.802992518703242
0.029925187032419	0.805486284289277
0.029925187032419	0.807980049875312
0.029925187032419	0.810473815461347
0.029925187032419	0.812967581047382
0.029925187032419	0.815461346633416
0.029925187032419	0.817955112219451
0.029925187032419	0.820448877805486
0.029925187032419	0.822942643391521
0.0324189526184539	0.822942643391521
0.0324189526184539	0.825436408977556
0.0324189526184539	0.827930174563591
0.0324189526184539	0.830423940149626
0.0324189526184539	0.832917705735661
0.0349127182044888	0.832917705735661
0.0349127182044888	0.835411471321696
0.0349127182044888	0.837905236907731
0.0349127182044888	0.840399002493766
0.0349127182044888	0.842892768079801
0.0349127182044888	0.845386533665835
0.0374064837905237	0.845386533665835
0.0374064837905237	0.84788029925187
0.0399002493765586	0.84788029925187
0.0423940149625935	0.84788029925187
0.0448877805486284	0.84788029925187
0.0448877805486284	0.850374064837905
0.0473815461346633	0.850374064837905
0.0498753117206983	0.850374064837905
0.0498753117206983	0.85286783042394
0.0498753117206983	0.855361596009975
0.0498753117206983	0.85785536159601
0.0523690773067332	0.85785536159601
0.0523690773067332	0.860349127182045
0.0523690773067332	0.86284289276808
0.0523690773067332	0.865336658354115
0.0523690773067332	0.86783042394015
0.0548628428927681	0.86783042394015
0.0548628428927681	0.870324189526185
0.057356608478803	0.870324189526185
0.057356608478803	0.872817955112219
0.057356608478803	0.875311720698254
0.0598503740648379	0.875311720698254
0.0598503740648379	0.877805486284289
0.0598503740648379	0.880299251870324
0.0598503740648379	0.882793017456359
0.0623441396508728	0.882793017456359
0.0623441396508728	0.885286783042394
0.0623441396508728	0.887780548628429
0.0623441396508728	0.890274314214464
0.0623441396508728	0.892768079800499
0.0648379052369077	0.892768079800499
0.0648379052369077	0.895261845386534
0.0673316708229426	0.895261845386534
0.0673316708229426	0.897755610972569
0.0673316708229426	0.900249376558603
0.0673316708229426	0.902743142144638
0.0698254364089776	0.902743142144638
0.0698254364089776	0.905236907730673
0.0698254364089776	0.907730673316708
0.0723192019950125	0.907730673316708
0.0748129675810474	0.907730673316708
0.0748129675810474	0.910224438902743
0.0773067331670823	0.910224438902743
0.0798004987531172	0.910224438902743
0.0798004987531172	0.912718204488778
0.0798004987531172	0.915211970074813
0.0822942643391521	0.915211970074813
0.0822942643391521	0.917705735660848
0.0822942643391521	0.920199501246883
0.0822942643391521	0.922693266832918
0.084788029925187	0.922693266832918
0.0872817955112219	0.922693266832918
0.0872817955112219	0.925187032418953
0.0897755610972569	0.925187032418953
0.0922693266832918	0.925187032418953
0.0922693266832918	0.927680798004987
0.0947630922693267	0.927680798004987
0.0972568578553616	0.927680798004987
0.0997506234413965	0.927680798004987
0.0997506234413965	0.930174563591022
0.102244389027431	0.930174563591022
0.104738154613466	0.930174563591022
0.104738154613466	0.932668329177057
0.107231920199501	0.932668329177057
0.107231920199501	0.935162094763092
0.109725685785536	0.935162094763092
0.112219451371571	0.935162094763092
0.114713216957606	0.935162094763092
0.117206982543641	0.935162094763092
0.119700748129676	0.935162094763092
0.122194513715711	0.935162094763092
0.124688279301746	0.935162094763092
0.124688279301746	0.937655860349127
0.124688279301746	0.940149625935162
0.127182044887781	0.940149625935162
0.127182044887781	0.942643391521197
0.127182044887781	0.945137157107232
0.129675810473815	0.945137157107232
0.13216957605985	0.945137157107232
0.134663341645885	0.945137157107232
0.13715710723192	0.945137157107232
0.13715710723192	0.947630922693267
0.139650872817955	0.947630922693267
0.139650872817955	0.950124688279302
0.14214463840399	0.950124688279302
0.144638403990025	0.950124688279302
0.14713216957606	0.950124688279302
0.14713216957606	0.952618453865337
0.149625935162095	0.952618453865337
0.15211970074813	0.952618453865337
0.154613466334165	0.952618453865337
0.1571072319202	0.952618453865337
0.159600997506234	0.952618453865337
0.162094763092269	0.952618453865337
0.164588528678304	0.952618453865337
0.167082294264339	0.952618453865337
0.169576059850374	0.952618453865337
0.169576059850374	0.955112219451372
0.172069825436409	0.955112219451372
0.174563591022444	0.955112219451372
0.177057356608479	0.955112219451372
0.179551122194514	0.955112219451372
0.179551122194514	0.957605985037406
0.182044887780549	0.957605985037406
0.184538653366584	0.957605985037406
0.187032418952618	0.957605985037406
0.189526184538653	0.957605985037406
0.189526184538653	0.960099750623441
0.192019950124688	0.960099750623441
0.192019950124688	0.962593516209476
0.192019950124688	0.965087281795511
0.194513715710723	0.965087281795511
0.197007481296758	0.965087281795511
0.199501246882793	0.965087281795511
0.201995012468828	0.965087281795511
0.201995012468828	0.967581047381546
0.204488778054863	0.967581047381546
0.204488778054863	0.970074812967581
0.206982543640898	0.970074812967581
0.209476309226933	0.970074812967581
0.209476309226933	0.972568578553616
0.211970074812968	0.972568578553616
0.211970074812968	0.975062344139651
0.211970074812968	0.977556109725686
0.214463840399002	0.977556109725686
0.214463840399002	0.980049875311721
0.216957605985037	0.980049875311721
0.219451371571072	0.980049875311721
0.221945137157107	0.980049875311721
0.224438902743142	0.980049875311721
0.224438902743142	0.982543640897756
0.226932668329177	0.982543640897756
0.229426433915212	0.982543640897756
0.231920199501247	0.982543640897756
0.234413965087282	0.982543640897756
0.236907730673317	0.982543640897756
0.239401496259352	0.982543640897756
0.241895261845387	0.982543640897756
0.244389027431421	0.982543640897756
0.246882793017456	0.982543640897756
0.249376558603491	0.982543640897756
0.251870324189526	0.982543640897756
0.254364089775561	0.982543640897756
0.256857855361596	0.982543640897756
0.259351620947631	0.982543640897756
0.261845386533666	0.982543640897756
0.264339152119701	0.982543640897756
0.266832917705736	0.982543640897756
0.269326683291771	0.982543640897756
0.271820448877805	0.982543640897756
0.27431421446384	0.982543640897756
0.276807980049875	0.982543640897756
0.27930174563591	0.982543640897756
0.27930174563591	0.985037406483791
0.281795511221945	0.985037406483791
0.28428927680798	0.985037406483791
0.28428927680798	0.987531172069825
0.286783042394015	0.987531172069825
0.28927680798005	0.987531172069825
0.291770573566085	0.987531172069825
0.29426433915212	0.987531172069825
0.296758104738155	0.987531172069825
0.29925187032419	0.987531172069825
0.301745635910224	0.987531172069825
0.304239401496259	0.987531172069825
0.306733167082294	0.987531172069825
0.309226932668329	0.987531172069825
0.311720698254364	0.987531172069825
0.314214463840399	0.987531172069825
0.316708229426434	0.987531172069825
0.319201995012469	0.987531172069825
0.321695760598504	0.987531172069825
0.324189526184539	0.987531172069825
0.326683291770574	0.987531172069825
0.329177057356608	0.987531172069825
0.331670822942643	0.987531172069825
0.334164588528678	0.987531172069825
0.336658354114713	0.987531172069825
0.339152119700748	0.987531172069825
0.339152119700748	0.99002493765586
0.341645885286783	0.99002493765586
0.344139650872818	0.99002493765586
0.346633416458853	0.99002493765586
0.349127182044888	0.99002493765586
0.351620947630923	0.99002493765586
0.354114713216958	0.99002493765586
0.356608478802993	0.99002493765586
0.359102244389027	0.99002493765586
0.361596009975062	0.99002493765586
0.364089775561097	0.99002493765586
0.366583541147132	0.99002493765586
0.369077306733167	0.99002493765586
0.371571072319202	0.99002493765586
0.374064837905237	0.99002493765586
0.374064837905237	0.992518703241895
0.376558603491272	0.992518703241895
0.379052369077307	0.992518703241895
0.379052369077307	0.99501246882793
0.381546134663342	0.99501246882793
0.384039900249377	0.99501246882793
0.386533665835411	0.99501246882793
0.389027431421446	0.99501246882793
0.391521197007481	0.99501246882793
0.394014962593516	0.99501246882793
0.396508728179551	0.99501246882793
0.399002493765586	0.99501246882793
0.401496259351621	0.99501246882793
0.403990024937656	0.99501246882793
0.406483790523691	0.99501246882793
0.408977556109726	0.99501246882793
0.411471321695761	0.99501246882793
0.413965087281795	0.99501246882793
0.41645885286783	0.99501246882793
0.418952618453865	0.99501246882793
0.4214463840399	0.99501246882793
0.423940149625935	0.99501246882793
0.42643391521197	0.99501246882793
0.42643391521197	0.997506234413965
0.428927680798005	0.997506234413965
0.43142144638404	0.997506234413965
0.433915211970075	0.997506234413965
0.43640897755611	0.997506234413965
0.438902743142145	0.997506234413965
0.44139650872818	0.997506234413965
0.443890274314214	0.997506234413965
0.446384039900249	0.997506234413965
0.448877805486284	0.997506234413965
0.451371571072319	0.997506234413965
0.453865336658354	0.997506234413965
0.456359102244389	0.997506234413965
0.458852867830424	0.997506234413965
0.461346633416459	0.997506234413965
0.463840399002494	0.997506234413965
0.466334164588529	0.997506234413965
0.468827930174564	0.997506234413965
0.468827930174564	1
0.471321695760599	1
0.473815461346633	1
0.476309226932668	1
0.478802992518703	1
0.481296758104738	1
0.483790523690773	1
0.486284289276808	1
0.488778054862843	1
0.491271820448878	1
0.493765586034913	1
0.496259351620948	1
0.498753117206983	1
0.501246882793017	1
0.503740648379052	1
0.506234413965087	1
0.508728179551122	1
0.511221945137157	1
0.513715710723192	1
0.516209476309227	1
0.518703241895262	1
0.521197007481297	1
0.523690773067332	1
0.526184538653367	1
0.528678304239402	1
0.531172069825436	1
0.533665835411471	1
0.536159600997506	1
0.538653366583541	1
0.541147132169576	1
0.543640897755611	1
0.546134663341646	1
0.548628428927681	1
0.551122194513716	1
0.553615960099751	1
0.556109725685786	1
0.55860349127182	1
0.561097256857855	1
0.56359102244389	1
0.566084788029925	1
0.56857855361596	1
0.571072319201995	1
0.57356608478803	1
0.576059850374065	1
0.5785536159601	1
0.581047381546135	1
0.58354114713217	1
0.586034912718205	1
0.588528678304239	1
0.591022443890274	1
0.593516209476309	1
0.596009975062344	1
0.598503740648379	1
0.600997506234414	1
0.603491271820449	1
0.605985037406484	1
0.608478802992519	1
0.610972568578554	1
0.613466334164589	1
0.615960099750623	1
0.618453865336658	1
0.620947630922693	1
0.623441396508728	1
0.625935162094763	1
0.628428927680798	1
0.630922693266833	1
0.633416458852868	1
0.635910224438903	1
0.638403990024938	1
0.640897755610973	1
0.643391521197007	1
0.645885286783042	1
0.648379052369077	1
0.650872817955112	1
0.653366583541147	1
0.655860349127182	1
0.658354114713217	1
0.660847880299252	1
0.663341645885287	1
0.665835411471322	1
0.668329177057357	1
0.670822942643391	1
0.673316708229426	1
0.675810473815461	1
0.678304239401496	1
0.680798004987531	1
0.683291770573566	1
0.685785536159601	1
0.688279301745636	1
0.690773067331671	1
0.693266832917706	1
0.695760598503741	1
0.698254364089776	1
0.70074812967581	1
0.703241895261845	1
0.70573566084788	1
0.708229426433915	1
0.71072319201995	1
0.713216957605985	1
0.71571072319202	1
0.718204488778055	1
0.72069825436409	1
0.723192019950125	1
0.72568578553616	1
0.728179551122195	1
0.730673316708229	1
0.733167082294264	1
0.735660847880299	1
0.738154613466334	1
0.740648379052369	1
0.743142144638404	1
0.745635910224439	1
0.748129675810474	1
0.750623441396509	1
0.753117206982544	1
0.755610972568579	1
0.758104738154613	1
0.760598503740648	1
0.763092269326683	1
0.765586034912718	1
0.768079800498753	1
0.770573566084788	1
0.773067331670823	1
0.775561097256858	1
0.778054862842893	1
0.780548628428928	1
0.783042394014963	1
0.785536159600998	1
0.788029925187032	1
0.790523690773067	1
0.793017456359102	1
0.795511221945137	1
0.798004987531172	1
0.800498753117207	1
0.802992518703242	1
0.805486284289277	1
0.807980049875312	1
0.810473815461347	1
0.812967581047382	1
0.815461346633416	1
0.817955112219451	1
0.820448877805486	1
0.822942643391521	1
0.825436408977556	1
0.827930174563591	1
0.830423940149626	1
0.832917705735661	1
0.835411471321696	1
0.837905236907731	1
0.840399002493766	1
0.842892768079801	1
0.845386533665835	1
0.84788029925187	1
0.850374064837905	1
0.85286783042394	1
0.855361596009975	1
0.85785536159601	1
0.860349127182045	1
0.86284289276808	1
0.865336658354115	1
0.86783042394015	1
0.870324189526185	1
0.872817955112219	1
0.875311720698254	1
0.877805486284289	1
0.880299251870324	1
0.882793017456359	1
0.885286783042394	1
0.887780548628429	1
0.890274314214464	1
0.892768079800499	1
0.895261845386534	1
0.897755610972569	1
0.900249376558603	1
0.902743142144638	1
0.905236907730673	1
0.907730673316708	1
0.910224438902743	1
0.912718204488778	1
0.915211970074813	1
0.917705735660848	1
0.920199501246883	1
0.922693266832918	1
0.925187032418953	1
0.927680798004987	1
0.930174563591022	1
0.932668329177057	1
0.935162094763092	1
0.937655860349127	1
0.940149625935162	1
0.942643391521197	1
0.945137157107232	1
0.947630922693267	1
0.950124688279302	1
0.952618453865337	1
0.955112219451372	1
0.957605985037406	1
0.960099750623441	1
0.962593516209476	1
0.965087281795511	1
0.967581047381546	1
0.970074812967581	1
0.972568578553616	1
0.975062344139651	1
0.977556109725686	1
0.980049875311721	1
0.982543640897756	1
0.985037406483791	1
0.987531172069825	1
0.99002493765586	1
0.992518703241895	1
0.99501246882793	1
0.997506234413965	1
1	1

==> source-figures/BoW-VD-ROC-fold0.txt <==
0	0
0	0.0123456790123457
0	0.0246913580246914
0	0.037037037037037
0	0.0493827160493827
0	0.0617283950617284
0	0.0740740740740741
0	0.0864197530864197
0	0.0987654320987654
0	0.111111111111111
0	0.123456790123457
0	0.135802469135802
0	0.148148148148148
0	0.160493827160494
0	0.172839506172839
0	0.185185185185185
0	0.197530864197531
0	0.209876543209877
0	0.222222222222222
0	0.234567901234568
0	0.246913580246914
0	0.259259259259259
0	0.271604938271605
0	0.283950617283951
0	0.296296296296296
0	0.308641975308642
0	0.320987654320988
0	0.333333333333333
0	0.345679012345679
0	0.358024691358025
0	0.37037037037037
0	0.382716049382716
0	0.395061728395062
0	0.407407407407407
0	0.419753086419753
0	0.432098765432099
0	0.444444444444444
0	0.45679012345679
0	0.469135802469136
0	0.481481481481481
0	0.493827160493827
0	0.506172839506173
0	0.518518518518518
0	0.530864197530864
0	0.54320987654321
0	0.555555555555556
0	0.567901234567901
0	0.580246913580247
0	0.592592592592593
0	0.604938271604938
0	0.617283950617284
0	0.62962962962963
0	0.641975308641975
0	0.654320987654321
0	0.666666666666667
0	0.679012345679012
0	0.691358024691358
0	0.703703703703704
0	0.716049382716049
0	0.728395061728395
0.0123456790123457	0.728395061728395
0.0123456790123457	0.740740740740741
0.0123456790123457	0.753086419753086
0.0123456790123457	0.765432098765432
0.0123456790123457	0.777777777777778
0.0123456790123457	0.790123456790123
0.0123456790123457	0.802469135802469
0.0123456790123457	0.814814814814815
0.0123456790123457	0.827160493827161
0.0246913580246914	0.827160493827161
0.0246913580246914	0.839506172839506
0.0246913580246914	0.851851851851852
0.037037037037037	0.851851851851852
0.037037037037037	0.864197530864197
0.037037037037037	0.876543209876543
0.037037037037037	0.888888888888889
0.0493827160493827	0.888888888888889
0.0617283950617284	0.888888888888889
0.0740740740740741	0.888888888888889
0.0864197530864197	0.888888888888889
0.0864197530864197	0.901234567901235
0.0987654320987654	0.901234567901235
0.111111111111111	0.901234567901235
0.123456790123457	0.901234567901235
0.135802469135802	0.901234567901235
0.135802469135802	0.91358024691358
0.135802469135802	0.925925925925926
0.148148148148148	0.925925925925926
0.160493827160494	0.925925925925926
0.172839506172839	0.925925925925926
0.185185185185185	0.925925925925926
0.197530864197531	0.925925925925926
0.197530864197531	0.938271604938272
0.209876543209877	0.938271604938272
0.209876543209877	0.950617283950617
0.222222222222222	0.950617283950617
0.234567901234568	0.950617283950617
0.246913580246914	0.950617283950617
0.259259259259259	0.950617283950617
0.271604938271605	0.950617283950617
0.271604938271605	0.962962962962963
0.271604938271605	0.975308641975309
0.283950617283951	0.975308641975309
0.296296296296296	0.975308641975309
0.308641975308642	0.975308641975309
0.308641975308642	0.987654320987654
0.320987654320988	0.987654320987654
0.333333333333333	0.987654320987654
0.345679012345679	0.987654320987654
0.358024691358025	0.987654320987654
0.37037037037037	0.987654320987654
0.382716049382716	0.987654320987654
0.395061728395062	0.987654320987654
0.407407407407407	0.987654320987654
0.419753086419753	0.987654320987654
0.432098765432099	0.987654320987654
0.444444444444444	0.987654320987654
0.45679012345679	0.987654320987654
0.469135802469136	0.987654320987654
0.481481481481481	0.987654320987654
0.493827160493827	0.987654320987654
0.506172839506173	0.987654320987654
0.518518518518518	0.987654320987654
0.530864197530864	0.987654320987654
0.54320987654321	0.987654320987654
0.555555555555556	0.987654320987654
0.567901234567901	0.987654320987654
0.580246913580247	0.987654320987654
0.592592592592593	0.987654320987654
0.604938271604938	0.987654320987654
0.617283950617284	0.987654320987654
0.617283950617284	1
0.62962962962963	1
0.641975308641975	1
0.654320987654321	1
0.666666666666667	1
0.679012345679012	1
0.691358024691358	1
0.703703703703704	1
0.716049382716049	1
0.728395061728395	1
0.740740740740741	1
0.753086419753086	1
0.765432098765432	1
0.777777777777778	1
0.790123456790123	1
0.802469135802469	1
0.814814814814815	1
0.827160493827161	1
0.839506172839506	1
0.851851851851852	1
0.864197530864197	1
0.876543209876543	1
0.888888888888889	1
0.901234567901235	1
0.91358024691358	1
0.925925925925926	1
0.938271604938272	1
0.950617283950617	1
0.962962962962963	1
0.975308641975309	1
0.987654320987654	1
1	1

==> source-figures/BoW-VD-ROC-fold1.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0.0125	0.425
0.0125	0.4375
0.0125	0.45
0.0125	0.4625
0.0125	0.475
0.0125	0.4875
0.0125	0.5
0.0125	0.5125
0.0125	0.525
0.0125	0.5375
0.025	0.5375
0.025	0.55
0.025	0.5625
0.025	0.575
0.025	0.5875
0.025	0.6
0.025	0.6125
0.025	0.625
0.025	0.6375
0.025	0.65
0.025	0.6625
0.025	0.675
0.025	0.6875
0.025	0.7
0.025	0.7125
0.025	0.725
0.025	0.7375
0.025	0.75
0.025	0.7625
0.025	0.775
0.025	0.7875
0.025	0.8
0.025	0.8125
0.0375	0.8125
0.0375	0.825
0.0375	0.8375
0.0375	0.85
0.0375	0.8625
0.0375	0.875
0.0375	0.8875
0.0375	0.9
0.05	0.9
0.0625	0.9
0.0625	0.9125
0.075	0.9125
0.0875	0.9125
0.1	0.9125
0.1125	0.9125
0.125	0.9125
0.125	0.925
0.125	0.9375
0.1375	0.9375
0.15	0.9375
0.1625	0.9375
0.175	0.9375
0.1875	0.9375
0.2	0.9375
0.2	0.95
0.2125	0.95
0.225	0.95
0.225	0.9625
0.2375	0.9625
0.2375	0.975
0.25	0.975
0.2625	0.975
0.275	0.975
0.2875	0.975
0.3	0.975
0.3125	0.975
0.3125	0.9875
0.325	0.9875
0.3375	0.9875
0.35	0.9875
0.3625	0.9875
0.375	0.9875
0.3875	0.9875
0.4	0.9875
0.4125	0.9875
0.425	0.9875
0.4375	0.9875
0.45	0.9875
0.4625	0.9875
0.475	0.9875
0.4875	0.9875
0.5	0.9875
0.5125	0.9875
0.525	0.9875
0.5375	0.9875
0.55	0.9875
0.5625	0.9875
0.575	0.9875
0.5875	0.9875
0.6	0.9875
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BoW-VD-ROC-fold2.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0	0.5
0	0.5125
0	0.525
0	0.5375
0	0.55
0	0.5625
0	0.575
0	0.5875
0	0.6
0	0.6125
0	0.625
0	0.6375
0	0.65
0	0.6625
0	0.675
0	0.6875
0	0.7
0	0.7125
0	0.725
0	0.7375
0	0.75
0	0.7625
0	0.775
0	0.7875
0	0.8
0	0.8125
0	0.825
0	0.8375
0	0.85
0	0.8625
0	0.875
0	0.8875
0	0.9
0.0125	0.9
0.0125	0.9125
0.0125	0.925
0.0125	0.9375
0.025	0.9375
0.0375	0.9375
0.05	0.9375
0.0625	0.9375
0.075	0.9375
0.0875	0.9375
0.1	0.9375
0.1	0.95
0.1125	0.95
0.125	0.95
0.1375	0.95
0.15	0.95
0.1625	0.95
0.1625	0.9625
0.175	0.9625
0.1875	0.9625
0.1875	0.975
0.2	0.975
0.2125	0.975
0.225	0.975
0.2375	0.975
0.25	0.975
0.2625	0.975
0.275	0.975
0.2875	0.975
0.3	0.975
0.3125	0.975
0.325	0.975
0.325	0.9875
0.3375	0.9875
0.35	0.9875
0.35	1
0.3625	1
0.375	1
0.3875	1
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BoW-VD-ROC-fold3.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0	0.5
0	0.5125
0	0.525
0	0.5375
0	0.55
0	0.5625
0	0.575
0	0.5875
0	0.6
0	0.6125
0	0.625
0	0.6375
0	0.65
0	0.6625
0	0.675
0	0.6875
0	0.7
0.0125	0.7
0.0125	0.7125
0.0125	0.725
0.0125	0.7375
0.0125	0.75
0.025	0.75
0.025	0.7625
0.025	0.775
0.025	0.7875
0.0375	0.7875
0.0375	0.8
0.0375	0.8125
0.05	0.8125
0.0625	0.8125
0.0625	0.825
0.0625	0.8375
0.0625	0.85
0.075	0.85
0.075	0.8625
0.075	0.875
0.075	0.8875
0.075	0.9
0.0875	0.9
0.0875	0.9125
0.0875	0.925
0.0875	0.9375
0.1	0.9375
0.1125	0.9375
0.125	0.9375
0.1375	0.9375
0.15	0.9375
0.15	0.95
0.1625	0.95
0.175	0.95
0.175	0.9625
0.1875	0.9625
0.1875	0.975
0.1875	0.9875
0.2	0.9875
0.2125	0.9875
0.225	0.9875
0.2375	0.9875
0.25	0.9875
0.2625	0.9875
0.275	0.9875
0.2875	0.9875
0.3	0.9875
0.3125	0.9875
0.325	0.9875
0.3375	0.9875
0.35	0.9875
0.3625	0.9875
0.375	0.9875
0.3875	0.9875
0.4	0.9875
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BoW-VD-ROC-fold4.txt <==
0	0
0	0.0125
0	0.025
0	0.0375
0	0.05
0	0.0625
0	0.075
0	0.0875
0	0.1
0	0.1125
0	0.125
0	0.1375
0	0.15
0	0.1625
0	0.175
0	0.1875
0	0.2
0	0.2125
0	0.225
0	0.2375
0	0.25
0	0.2625
0	0.275
0	0.2875
0	0.3
0	0.3125
0	0.325
0	0.3375
0	0.35
0	0.3625
0	0.375
0	0.3875
0	0.4
0	0.4125
0	0.425
0	0.4375
0	0.45
0	0.4625
0	0.475
0	0.4875
0	0.5
0	0.5125
0	0.525
0	0.5375
0	0.55
0	0.5625
0	0.575
0	0.5875
0	0.6
0	0.6125
0	0.625
0	0.6375
0	0.65
0	0.6625
0	0.675
0	0.6875
0	0.7
0	0.7125
0	0.725
0	0.7375
0	0.75
0	0.7625
0	0.775
0	0.7875
0.0125	0.7875
0.0125	0.8
0.025	0.8
0.025	0.8125
0.025	0.825
0.025	0.8375
0.0375	0.8375
0.0375	0.85
0.0375	0.8625
0.0375	0.875
0.0375	0.8875
0.05	0.8875
0.05	0.9
0.05	0.9125
0.0625	0.9125
0.0625	0.925
0.0625	0.9375
0.075	0.9375
0.0875	0.9375
0.0875	0.95
0.0875	0.9625
0.0875	0.975
0.1	0.975
0.1125	0.975
0.125	0.975
0.125	0.9875
0.1375	0.9875
0.15	0.9875
0.1625	0.9875
0.175	0.9875
0.1875	0.9875
0.2	0.9875
0.2125	0.9875
0.225	0.9875
0.2375	0.9875
0.25	0.9875
0.2625	0.9875
0.275	0.9875
0.2875	0.9875
0.3	0.9875
0.3125	0.9875
0.325	0.9875
0.3375	0.9875
0.35	0.9875
0.3625	0.9875
0.3625	1
0.375	1
0.3875	1
0.4	1
0.4125	1
0.425	1
0.4375	1
0.45	1
0.4625	1
0.475	1
0.4875	1
0.5	1
0.5125	1
0.525	1
0.5375	1
0.55	1
0.5625	1
0.575	1
0.5875	1
0.6	1
0.6125	1
0.625	1
0.6375	1
0.65	1
0.6625	1
0.675	1
0.6875	1
0.7	1
0.7125	1
0.725	1
0.7375	1
0.75	1
0.7625	1
0.775	1
0.7875	1
0.8	1
0.8125	1
0.825	1
0.8375	1
0.85	1
0.8625	1
0.875	1
0.8875	1
0.9	1
0.9125	1
0.925	1
0.9375	1
0.95	1
0.9625	1
0.975	1
0.9875	1
1	1

==> source-figures/BoW-VD-ROC-mean.txt <==
0	0
0	0.00249376558603491
0	0.00498753117206983
0	0.00748129675810474
0	0.00997506234413965
0	0.0124688279301746
0	0.0149625935162095
0	0.0174563591022444
0	0.0199501246882793
0	0.0224438902743142
0	0.0249376558603491
0	0.027431421446384
0	0.029925187032419
0	0.0324189526184539
0	0.0349127182044888
0	0.0374064837905237
0	0.0399002493765586
0	0.0423940149625935
0	0.0448877805486284
0	0.0473815461346633
0	0.0498753117206983
0	0.0523690773067332
0	0.0548628428927681
0	0.057356608478803
0	0.0598503740648379
0	0.0623441396508728
0	0.0648379052369077
0	0.0673316708229426
0	0.0698254364089776
0	0.0723192019950125
0	0.0748129675810474
0	0.0773067331670823
0	0.0798004987531172
0	0.0822942643391521
0	0.084788029925187
0	0.0872817955112219
0	0.0897755610972569
0	0.0922693266832918
0	0.0947630922693267
0	0.0972568578553616
0	0.0997506234413965
0	0.102244389027431
0	0.104738154613466
0	0.107231920199501
0	0.109725685785536
0	0.112219451371571
0	0.114713216957606
0	0.117206982543641
0	0.119700748129676
0	0.122194513715711
0	0.124688279301746
0	0.127182044887781
0	0.129675810473815
0	0.13216957605985
0	0.134663341645885
0	0.13715710723192
0	0.139650872817955
0	0.14214463840399
0	0.144638403990025
0	0.14713216957606
0	0.149625935162095
0	0.15211970074813
0	0.154613466334165
0	0.1571072319202
0	0.159600997506234
0	0.162094763092269
0	0.164588528678304
0	0.167082294264339
0	0.169576059850374
0	0.172069825436409
0	0.174563591022444
0	0.177057356608479
0	0.179551122194514
0	0.182044887780549
0	0.184538653366584
0	0.187032418952618
0	0.189526184538653
0	0.192019950124688
0	0.194513715710723
0	0.197007481296758
0	0.199501246882793
0	0.201995012468828
0	0.204488778054863
0	0.206982543640898
0	0.209476309226933
0	0.211970074812968
0	0.214463840399002
0	0.216957605985037
0	0.219451371571072
0	0.221945137157107
0	0.224438902743142
0	0.226932668329177
0	0.229426433915212
0	0.231920199501247
0	0.234413965087282
0	0.236907730673317
0	0.239401496259352
0	0.241895261845387
0	0.244389027431421
0	0.246882793017456
0	0.249376558603491
0	0.251870324189526
0	0.254364089775561
0	0.256857855361596
0	0.259351620947631
0	0.261845386533666
0	0.264339152119701
0	0.266832917705736
0	0.269326683291771
0	0.271820448877805
0	0.27431421446384
0	0.276807980049875
0	0.27930174563591
0	0.281795511221945
0	0.28428927680798
0	0.286783042394015
0	0.28927680798005
0	0.291770573566085
0	0.29426433915212
0	0.296758104738155
0	0.29925187032419
0	0.301745635910224
0	0.304239401496259
0	0.306733167082294
0	0.309226932668329
0	0.311720698254364
0	0.314214463840399
0	0.316708229426434
0	0.319201995012469
0	0.321695760598504
0	0.324189526184539
0	0.326683291770574
0	0.329177057356608
0	0.331670822942643
0	0.334164588528678
0	0.336658354114713
0	0.339152119700748
0	0.341645885286783
0	0.344139650872818
0	0.346633416458853
0	0.349127182044888
0	0.351620947630923
0	0.354114713216958
0	0.356608478802993
0	0.359102244389027
0	0.361596009975062
0	0.364089775561097
0	0.366583541147132
0	0.369077306733167
0	0.371571072319202
0	0.374064837905237
0	0.376558603491272
0	0.379052369077307
0	0.381546134663342
0	0.384039900249377
0	0.386533665835411
0	0.389027431421446
0	0.391521197007481
0	0.394014962593516
0	0.396508728179551
0	0.399002493765586
0	0.401496259351621
0	0.403990024937656
0.00249376558603491	0.403990024937656
0.00249376558603491	0.406483790523691
0.00249376558603491	0.408977556109726
0.00249376558603491	0.411471321695761
0.00249376558603491	0.413965087281795
0.00249376558603491	0.41645885286783
0.00249376558603491	0.418952618453865
0.00249376558603491	0.4214463840399
0.00249376558603491	0.423940149625935
0.00249376558603491	0.42643391521197
0.00249376558603491	0.428927680798005
0.00249376558603491	0.43142144638404
0.00249376558603491	0.433915211970075
0.00249376558603491	0.43640897755611
0.00249376558603491	0.438902743142145
0.00249376558603491	0.44139650872818
0.00249376558603491	0.443890274314214
0.00249376558603491	0.446384039900249
0.00249376558603491	0.448877805486284
0.00249376558603491	0.451371571072319
0.00249376558603491	0.453865336658354
0.00249376558603491	0.456359102244389
0.00249376558603491	0.458852867830424
0.00249376558603491	0.461346633416459
0.00249376558603491	0.463840399002494
0.00249376558603491	0.466334164588529
0.00249376558603491	0.468827930174564
0.00249376558603491	0.471321695760599
0.00249376558603491	0.473815461346633
0.00249376558603491	0.476309226932668
0.00249376558603491	0.478802992518703
0.00249376558603491	0.481296758104738
0.00249376558603491	0.483790523690773
0.00249376558603491	0.486284289276808
0.00249376558603491	0.488778054862843
0.00249376558603491	0.491271820448878
0.00249376558603491	0.493765586034913
0.00249376558603491	0.496259351620948
0.00249376558603491	0.498753117206983
0.00249376558603491	0.501246882793017
0.00249376558603491	0.503740648379052
0.00249376558603491	0.506234413965087
0.00249376558603491	0.508728179551122
0.00249376558603491	0.511221945137157
0.00249376558603491	0.513715710723192
0.00249376558603491	0.516209476309227
0.00249376558603491	0.518703241895262
0.00249376558603491	0.521197007481297
0.00249376558603491	0.523690773067332
0.00249376558603491	0.526184538653367
0.00249376558603491	0.528678304239402
0.00249376558603491	0.531172069825436
0.00498753117206983	0.531172069825436
0.00498753117206983	0.533665835411471
0.00498753117206983	0.536159600997506
0.00498753117206983	0.538653366583541
0.00498753117206983	0.541147132169576
0.00498753117206983	0.543640897755611
0.00498753117206983	0.546134663341646
0.00498753117206983	0.548628428927681
0.00498753117206983	0.551122194513716
0.00498753117206983	0.553615960099751
0.00498753117206983	0.556109725685786
0.00498753117206983	0.55860349127182
0.00498753117206983	0.561097256857855
0.00498753117206983	0.56359102244389
0.00498753117206983	0.566084788029925
0.00498753117206983	0.56857855361596
0.00498753117206983	0.571072319201995
0.00498753117206983	0.57356608478803
0.00498753117206983	0.576059850374065
0.00498753117206983	0.5785536159601
0.00498753117206983	0.581047381546135
0.00498753117206983	0.58354114713217
0.00498753117206983	0.586034912718205
0.00498753117206983	0.588528678304239
0.00498753117206983	0.591022443890274
0.00498753117206983	0.593516209476309
0.00498753117206983	0.596009975062344
0.00498753117206983	0.598503740648379
0.00498753117206983	0.600997506234414
0.00498753117206983	0.603491271820449
0.00498753117206983	0.605985037406484
0.00498753117206983	0.608478802992519
0.00498753117206983	0.610972568578554
0.00498753117206983	0.613466334164589
0.00498753117206983	0.615960099750623
0.00498753117206983	0.618453865336658
0.00498753117206983	0.620947630922693
0.00498753117206983	0.623441396508728
0.00498753117206983	0.625935162094763
0.00498753117206983	0.628428927680798
0.00498753117206983	0.630922693266833
0.00498753117206983	0.633416458852868
0.00498753117206983	0.635910224438903
0.00498753117206983	0.638403990024938
0.00498753117206983	0.640897755610973
0.00498753117206983	0.643391521197007
0.00498753117206983	0.645885286783042
0.00498753117206983	0.648379052369077
0.00498753117206983	0.650872817955112
0.00498753117206983	0.653366583541147
0.00498753117206983	0.655860349127182
0.00498753117206983	0.658354114713217
0.00748129675810474	0.658354114713217
0.00748129675810474	0.660847880299252
0.00748129675810474	0.663341645885287
0.00748129675810474	0.665835411471322
0.00748129675810474	0.668329177057357
0.00748129675810474	0.670822942643391
0.00748129675810474	0.673316708229426
0.00748129675810474	0.675810473815461
0.00748129675810474	0.678304239401496
0.00748129675810474	0.680798004987531
0.00748129675810474	0.683291770573566
0.00748129675810474	0.685785536159601
0.00748129675810474	0.688279301745636
0.00748129675810474	0.690773067331671
0.00748129675810474	0.693266832917706
0.00748129675810474	0.695760598503741
0.00748129675810474	0.698254364089776
0.00748129675810474	0.70074812967581
0.00748129675810474	0.703241895261845
0.00748129675810474	0.70573566084788
0.00748129675810474	0.708229426433915
0.00748129675810474	0.71072319201995
0.00748129675810474	0.713216957605985
0.00748129675810474	0.71571072319202
0.00748129675810474	0.718204488778055
0.00748129675810474	0.72069825436409
0.00748129675810474	0.723192019950125
0.00748129675810474	0.72568578553616
0.00748129675810474	0.728179551122195
0.00748129675810474	0.730673316708229
0.00748129675810474	0.733167082294264
0.00748129675810474	0.735660847880299
0.00748129675810474	0.738154613466334
0.00748129675810474	0.740648379052369
0.00748129675810474	0.743142144638404
0.00748129675810474	0.745635910224439
0.00748129675810474	0.748129675810474
0.00748129675810474	0.750623441396509
0.00997506234413965	0.750623441396509
0.0124688279301746	0.750623441396509
0.0124688279301746	0.753117206982544
0.0124688279301746	0.755610972568579
0.0124688279301746	0.758104738154613
0.0124688279301746	0.760598503740648
0.0124688279301746	0.763092269326683
0.0124688279301746	0.765586034912718
0.0124688279301746	0.768079800498753
0.0124688279301746	0.770573566084788
0.0124688279301746	0.773067331670823
0.0124688279301746	0.775561097256858
0.0124688279301746	0.778054862842893
0.0124688279301746	0.780548628428928
0.0124688279301746	0.783042394014963
0.0124688279301746	0.785536159600998
0.0149625935162095	0.785536159600998
0.0149625935162095	0.788029925187032
0.0149625935162095	0.790523690773067
0.0149625935162095	0.793017456359102
0.0149625935162095	0.795511221945137
0.0149625935162095	0.798004987531172
0.0149625935162095	0.800498753117207
0.0149625935162095	0.802992518703242
0.0174563591022444	0.802992518703242
0.0199501246882793	0.802992518703242
0.0199501246882793	0.805486284289277
0.0199501246882793	0.807980049875312
0.0199501246882793	0.810473815461347
0.0199501246882793	0.812967581047382
0.0224438902743142	0.812967581047382
0.0224438902743142	0.815461346633416
0.0224438902743142	0.817955112219451
0.0224438902743142	0.820448877805486
0.0249376558603491	0.820448877805486
0.027431421446384	0.820448877805486
0.027431421446384	0.822942643391521
0.029925187032419	0.822942643391521
0.029925187032419	0.825436408977556
0.029925187032419	0.827930174563591
0.029925187032419	0.830423940149626
0.029925187032419	0.832917705735661
0.029925187032419	0.835411471321696
0.029925187032419	0.837905236907731
0.029925187032419	0.840399002493766
0.029925187032419	0.842892768079801
0.029925187032419	0.845386533665835
0.029925187032419	0.84788029925187
0.0324189526184539	0.84788029925187
0.0324189526184539	0.850374064837905
0.0324189526184539	0.85286783042394
0.0324189526184539	0.855361596009975
0.0324189526184539	0.85785536159601
0.0324189526184539	0.860349127182045
0.0324189526184539	0.86284289276808
0.0324189526184539	0.865336658354115
0.0324189526184539	0.86783042394015
0.0349127182044888	0.86783042394015
0.0349127182044888	0.870324189526185
0.0349127182044888	0.872817955112219
0.0349127182044888	0.875311720698254
0.0349127182044888	0.877805486284289
0.0349127182044888	0.880299251870324
0.0349127182044888	0.882793017456359
0.0374064837905237	0.882793017456359
0.0374064837905237	0.885286783042394
0.0374064837905237	0.887780548628429
0.0399002493765586	0.887780548628429
0.0399002493765586	0.890274314214464
0.0423940149625935	0.890274314214464
0.0423940149625935	0.892768079800499
0.0423940149625935	0.895261845386534
0.0448877805486284	0.895261845386534
0.0473815461346633	0.895261845386534
0.0473815461346633	0.897755610972569
0.0498753117206983	0.897755610972569
0.0498753117206983	0.900249376558603
0.0498753117206983	0.902743142144638
0.0498753117206983	0.905236907730673
0.0498753117206983	0.907730673316708
0.0498753117206983	0.910224438902743
0.0498753117206983	0.912718204488778
0.0498753117206983	0.915211970074813
0.0498753117206983	0.917705735660848
0.0523690773067332	0.917705735660848
0.0548628428927681	0.917705735660848
0.057356608478803	0.917705735660848
0.0598503740648379	0.917705735660848
0.0623441396508728	0.917705735660848
0.0648379052369077	0.917705735660848
0.0648379052369077	0.920199501246883
0.0648379052369077	0.922693266832918
0.0673316708229426	0.922693266832918
0.0698254364089776	0.922693266832918
0.0723192019950125	0.922693266832918
0.0748129675810474	0.922693266832918
0.0773067331670823	0.922693266832918
0.0798004987531172	0.922693266832918
0.0798004987531172	0.925187032418953
0.0798004987531172	0.927680798004987
0.0798004987531172	0.930174563591022
0.0822942643391521	0.930174563591022
0.084788029925187	0.930174563591022
0.084788029925187	0.932668329177057
0.0872817955112219	0.932668329177057
0.0897755610972569	0.932668329177057
0.0922693266832918	0.932668329177057
0.0947630922693267	0.932668329177057
0.0972568578553616	0.932668329177057
0.0997506234413965	0.932668329177057
0.102244389027431	0.932668329177057
0.102244389027431	0.935162094763092
0.104738154613466	0.935162094763092
0.107231920199501	0.935162094763092
0.109725685785536	0.935162094763092
0.112219451371571	0.935162094763092
0.114713216957606	0.935162094763092
0.117206982543641	0.935162094763092
0.119700748129676	0.935162094763092
0.122194513715711	0.935162094763092
0.122194513715711	0.937655860349127
0.122194513715711	0.940149625935162
0.122194513715711	0.942643391521197
0.122194513715711	0.945137157107232
0.124688279301746	0.945137157107232
0.127182044887781	0.945137157107232
0.129675810473815	0.945137157107232
0.129675810473815	0.947630922693267
0.13216957605985	0.947630922693267
0.134663341645885	0.947630922693267
0.13715710723192	0.947630922693267
0.139650872817955	0.947630922693267
0.14214463840399	0.947630922693267
0.144638403990025	0.947630922693267
0.14713216957606	0.947630922693267
0.149625935162095	0.947630922693267
0.149625935162095	0.950124688279302
0.149625935162095	0.952618453865337
0.15211970074813	0.952618453865337
0.154613466334165	0.952618453865337
0.1571072319202	0.952618453865337
0.159600997506234	0.952618453865337
0.162094763092269	0.952618453865337
0.164588528678304	0.952618453865337
0.167082294264339	0.952618453865337
0.167082294264339	0.955112219451372
0.167082294264339	0.957605985037406
0.169576059850374	0.957605985037406
0.172069825436409	0.957605985037406
0.172069825436409	0.960099750623441
0.174563591022444	0.960099750623441
0.177057356608479	0.960099750623441
0.179551122194514	0.960099750623441
0.182044887780549	0.960099750623441
0.184538653366584	0.960099750623441
0.187032418952618	0.960099750623441
0.189526184538653	0.960099750623441
0.192019950124688	0.960099750623441
0.194513715710723	0.960099750623441
0.197007481296758	0.960099750623441
0.199501246882793	0.960099750623441
0.199501246882793	0.962593516209476
0.201995012468828	0.962593516209476
0.204488778054863	0.962593516209476
0.204488778054863	0.965087281795511
0.206982543640898	0.965087281795511
0.209476309226933	0.965087281795511
0.211970074812968	0.965087281795511
0.214463840399002	0.965087281795511
0.216957605985037	0.965087281795511
0.219451371571072	0.965087281795511
0.221945137157107	0.965087281795511
0.224438902743142	0.965087281795511
0.226932668329177	0.965087281795511
0.229426433915212	0.965087281795511
0.229426433915212	0.967581047381546
0.229426433915212	0.970074812967581
0.229426433915212	0.972568578553616
0.231920199501247	0.972568578553616
0.234413965087282	0.972568578553616
0.236907730673317	0.972568578553616
0.239401496259352	0.972568578553616
0.241895261845387	0.972568578553616
0.244389027431421	0.972568578553616
0.246882793017456	0.972568578553616
0.249376558603491	0.972568578553616
0.251870324189526	0.972568578553616
0.254364089775561	0.972568578553616
0.256857855361596	0.972568578553616
0.259351620947631	0.972568578553616
0.261845386533666	0.972568578553616
0.264339152119701	0.972568578553616
0.264339152119701	0.975062344139651
0.266832917705736	0.975062344139651
0.269326683291771	0.975062344139651
0.271820448877805	0.975062344139651
0.27431421446384	0.975062344139651
0.276807980049875	0.975062344139651
0.276807980049875	0.977556109725686
0.276807980049875	0.980049875311721
0.27930174563591	0.980049875311721
0.281795511221945	0.980049875311721
0.28428927680798	0.980049875311721
0.286783042394015	0.980049875311721
0.28927680798005	0.980049875311721
0.291770573566085	0.980049875311721
0.291770573566085	0.982543640897756
0.29426433915212	0.982543640897756
0.296758104738155	0.982543640897756
0.29925187032419	0.982543640897756
0.301745635910224	0.982543640897756
0.304239401496259	0.982543640897756
0.306733167082294	0.982543640897756
0.309226932668329	0.982543640897756
0.311720698254364	0.982543640897756
0.314214463840399	0.982543640897756
0.316708229426434	0.982543640897756
0.319201995012469	0.982543640897756
0.321695760598504	0.982543640897756
0.324189526184539	0.982543640897756
0.326683291770574	0.982543640897756
0.329177057356608	0.982543640897756
0.329177057356608	0.985037406483791
0.331670822942643	0.985037406483791
0.334164588528678	0.985037406483791
0.334164588528678	0.987531172069825
0.336658354114713	0.987531172069825
0.339152119700748	0.987531172069825
0.341645885286783	0.987531172069825
0.344139650872818	0.987531172069825
0.346633416458853	0.987531172069825
0.349127182044888	0.987531172069825
0.351620947630923	0.987531172069825
0.354114713216958	0.987531172069825
0.356608478802993	0.987531172069825
0.359102244389027	0.987531172069825
0.361596009975062	0.987531172069825
0.364089775561097	0.987531172069825
0.366583541147132	0.987531172069825
0.369077306733167	0.987531172069825
0.371571072319202	0.987531172069825
0.374064837905237	0.987531172069825
0.374064837905237	0.99002493765586
0.376558603491272	0.99002493765586
0.379052369077307	0.99002493765586
0.379052369077307	0.992518703241895
0.381546134663342	0.992518703241895
0.384039900249377	0.992518703241895
0.386533665835411	0.992518703241895
0.389027431421446	0.992518703241895
0.391521197007481	0.992518703241895
0.394014962593516	0.992518703241895
0.396508728179551	0.992518703241895
0.396508728179551	0.99501246882793
0.399002493765586	0.99501246882793
0.401496259351621	0.99501246882793
0.403990024937656	0.99501246882793
0.406483790523691	0.99501246882793
0.408977556109726	0.99501246882793
0.411471321695761	0.99501246882793
0.413965087281795	0.99501246882793
0.41645885286783	0.99501246882793
0.418952618453865	0.99501246882793
0.4214463840399	0.99501246882793
0.423940149625935	0.99501246882793
0.42643391521197	0.99501246882793
0.428927680798005	0.99501246882793
0.43142144638404	0.99501246882793
0.433915211970075	0.99501246882793
0.43640897755611	0.99501246882793
0.438902743142145	0.99501246882793
0.44139650872818	0.99501246882793
0.443890274314214	0.99501246882793
0.446384039900249	0.99501246882793
0.448877805486284	0.99501246882793
0.451371571072319	0.99501246882793
0.453865336658354	0.99501246882793
0.456359102244389	0.99501246882793
0.458852867830424	0.99501246882793
0.461346633416459	0.99501246882793
0.463840399002494	0.99501246882793
0.466334164588529	0.99501246882793
0.468827930174564	0.99501246882793
0.471321695760599	0.99501246882793
0.473815461346633	0.99501246882793
0.476309226932668	0.99501246882793
0.478802992518703	0.99501246882793
0.481296758104738	0.99501246882793
0.483790523690773	0.99501246882793
0.486284289276808	0.99501246882793
0.488778054862843	0.99501246882793
0.491271820448878	0.99501246882793
0.493765586034913	0.99501246882793
0.496259351620948	0.99501246882793
0.498753117206983	0.99501246882793
0.501246882793017	0.99501246882793
0.503740648379052	0.99501246882793
0.506234413965087	0.99501246882793
0.508728179551122	0.99501246882793
0.511221945137157	0.99501246882793
0.513715710723192	0.99501246882793
0.516209476309227	0.99501246882793
0.518703241895262	0.99501246882793
0.521197007481297	0.99501246882793
0.523690773067332	0.99501246882793
0.526184538653367	0.99501246882793
0.528678304239402	0.99501246882793
0.531172069825436	0.99501246882793
0.533665835411471	0.99501246882793
0.536159600997506	0.99501246882793
0.538653366583541	0.99501246882793
0.541147132169576	0.99501246882793
0.543640897755611	0.99501246882793
0.546134663341646	0.99501246882793
0.548628428927681	0.99501246882793
0.551122194513716	0.99501246882793
0.553615960099751	0.99501246882793
0.556109725685786	0.99501246882793
0.556109725685786	0.997506234413965
0.55860349127182	0.997506234413965
0.561097256857855	0.997506234413965
0.56359102244389	0.997506234413965
0.566084788029925	0.997506234413965
0.56857855361596	0.997506234413965
0.571072319201995	0.997506234413965
0.57356608478803	0.997506234413965
0.576059850374065	0.997506234413965
0.5785536159601	0.997506234413965
0.581047381546135	0.997506234413965
0.58354114713217	0.997506234413965
0.586034912718205	0.997506234413965
0.588528678304239	0.997506234413965
0.591022443890274	0.997506234413965
0.593516209476309	0.997506234413965
0.596009975062344	0.997506234413965
0.598503740648379	0.997506234413965
0.600997506234414	0.997506234413965
0.603491271820449	0.997506234413965
0.605985037406484	0.997506234413965
0.608478802992519	0.997506234413965
0.610972568578554	0.997506234413965
0.613466334164589	0.997506234413965
0.615960099750623	0.997506234413965
0.618453865336658	0.997506234413965
0.620947630922693	0.997506234413965
0.623441396508728	0.997506234413965
0.625935162094763	0.997506234413965
0.628428927680798	0.997506234413965
0.630922693266833	0.997506234413965
0.633416458852868	0.997506234413965
0.635910224438903	0.997506234413965
0.638403990024938	0.997506234413965
0.640897755610973	0.997506234413965
0.643391521197007	0.997506234413965
0.645885286783042	0.997506234413965
0.648379052369077	0.997506234413965
0.650872817955112	0.997506234413965
0.653366583541147	0.997506234413965
0.655860349127182	0.997506234413965
0.658354114713217	0.997506234413965
0.660847880299252	0.997506234413965
0.663341645885287	0.997506234413965
0.665835411471322	0.997506234413965
0.665835411471322	1
0.668329177057357	1
0.670822942643391	1
0.673316708229426	1
0.675810473815461	1
0.678304239401496	1
0.680798004987531	1
0.683291770573566	1
0.685785536159601	1
0.688279301745636	1
0.690773067331671	1
0.693266832917706	1
0.695760598503741	1
0.698254364089776	1
0.70074812967581	1
0.703241895261845	1
0.70573566084788	1
0.708229426433915	1
0.71072319201995	1
0.713216957605985	1
0.71571072319202	1
0.718204488778055	1
0.72069825436409	1
0.723192019950125	1
0.72568578553616	1
0.728179551122195	1
0.730673316708229	1
0.733167082294264	1
0.735660847880299	1
0.738154613466334	1
0.740648379052369	1
0.743142144638404	1
0.745635910224439	1
0.748129675810474	1
0.750623441396509	1
0.753117206982544	1
0.755610972568579	1
0.758104738154613	1
0.760598503740648	1
0.763092269326683	1
0.765586034912718	1
0.768079800498753	1
0.770573566084788	1
0.773067331670823	1
0.775561097256858	1
0.778054862842893	1
0.780548628428928	1
0.783042394014963	1
0.785536159600998	1
0.788029925187032	1
0.790523690773067	1
0.793017456359102	1
0.795511221945137	1
0.798004987531172	1
0.800498753117207	1
0.802992518703242	1
0.805486284289277	1
0.807980049875312	1
0.810473815461347	1
0.812967581047382	1
0.815461346633416	1
0.817955112219451	1
0.820448877805486	1
0.822942643391521	1
0.825436408977556	1
0.827930174563591	1
0.830423940149626	1
0.832917705735661	1
0.835411471321696	1
0.837905236907731	1
0.840399002493766	1
0.842892768079801	1
0.845386533665835	1
0.84788029925187	1
0.850374064837905	1
0.85286783042394	1
0.855361596009975	1
0.85785536159601	1
0.860349127182045	1
0.86284289276808	1
0.865336658354115	1
0.86783042394015	1
0.870324189526185	1
0.872817955112219	1
0.875311720698254	1
0.877805486284289	1
0.880299251870324	1
0.882793017456359	1
0.885286783042394	1
0.887780548628429	1
0.890274314214464	1
0.892768079800499	1
0.895261845386534	1
0.897755610972569	1
0.900249376558603	1
0.902743142144638	1
0.905236907730673	1
0.907730673316708	1
0.910224438902743	1
0.912718204488778	1
0.915211970074813	1
0.917705735660848	1
0.920199501246883	1
0.922693266832918	1
0.925187032418953	1
0.927680798004987	1
0.930174563591022	1
0.932668329177057	1
0.935162094763092	1
0.937655860349127	1
0.940149625935162	1
0.942643391521197	1
0.945137157107232	1
0.947630922693267	1
0.950124688279302	1
0.952618453865337	1
0.955112219451372	1
0.957605985037406	1
0.960099750623441	1
0.962593516209476	1
0.965087281795511	1
0.967581047381546	1
0.970074812967581	1
0.972568578553616	1
0.975062344139651	1
0.977556109725686	1
0.980049875311721	1
0.982543640897756	1
0.985037406483791	1
0.987531172069825	1
0.99002493765586	1
0.992518703241895	1
0.99501246882793	1
0.997506234413965	1
1	1

==> source-figures/BossaNova-BRISK-ROC-fold0.txt <==
0	0
0	0.0006765899864682
0	0.0013531799729364
0	0.0020297699594046
0	0.0027063599458728
0	0.003382949932341
0	0.0040595399188092
0	0.0047361299052774
0	0.0054127198917456
0	0.0060893098782138
0	0.006765899864682
0	0.0074424898511502
0	0.0081190798376184
0	0.0087956698240866
0	0.0094722598105548
0	0.010148849797023
0	0.0108254397834912
0	0.0115020297699594
0	0.0121786197564276
0	0.0128552097428958
0	0.013531799729364
0	0.0142083897158322
0	0.0148849797023004
0	0.0155615696887686
0	0.0162381596752368
0	0.016914749661705
0	0.0175913396481732
0	0.0182679296346414
0	0.0189445196211096
0	0.0196211096075778
0	0.020297699594046
0	0.0209742895805142
0	0.0216508795669824
0	0.0223274695534506
0	0.0230040595399188
0	0.023680649526387
0	0.0243572395128552
0	0.0250338294993234
0	0.0257104194857916
0	0.0263870094722598
0	0.027063599458728
0	0.0277401894451962
0	0.0284167794316644
0	0.0290933694181326
0	0.0297699594046008
0	0.030446549391069
0	0.0311231393775372
0	0.0317997293640054
0	0.0324763193504736
0	0.0331529093369418
0	0.03382949932341
0	0.0345060893098782
0	0.0351826792963464
0	0.0358592692828146
0	0.0365358592692828
0	0.037212449255751
0	0.0378890392422192
0	0.0385656292286874
0	0.0392422192151556
0	0.0399188092016238
0	0.040595399188092
0	0.0412719891745602
0	0.0419485791610284
0	0.0426251691474966
0	0.0433017591339648
0	0.043978349120433
0	0.0446549391069012
0	0.0453315290933694
0	0.0460081190798376
0	0.0466847090663058
0	0.047361299052774
0	0.0480378890392422
0	0.0487144790257104
0	0.0493910690121786
0	0.0500676589986468
0	0.050744248985115
0	0.0514208389715832
0	0.0520974289580514
0	0.0527740189445196
0	0.0534506089309878
0	0.054127198917456
0	0.0548037889039242
0	0.0554803788903924
0	0.0561569688768606
0	0.0568335588633288
0	0.057510148849797
0	0.0581867388362652
0	0.0588633288227334
0	0.0595399188092016
0	0.0602165087956698
0	0.060893098782138
0	0.0615696887686062
0	0.0622462787550744
0	0.0629228687415426
0	0.0635994587280108
0	0.064276048714479
0	0.0649526387009472
0	0.0656292286874154
0	0.0663058186738836
0	0.0669824086603518
0	0.06765899864682
0	0.0683355886332882
0	0.0690121786197564
0	0.0696887686062246
0	0.0703653585926928
0	0.071041948579161
0	0.0717185385656292
0	0.0723951285520974
0	0.0730717185385656
0	0.0737483085250338
0	0.074424898511502
0	0.0751014884979702
0	0.0757780784844384
0	0.0764546684709066
0	0.0771312584573748
0	0.077807848443843
0	0.0784844384303112
0	0.0791610284167794
0	0.0798376184032476
0	0.0805142083897158
0	0.081190798376184
0	0.0818673883626522
0	0.0825439783491204
0	0.0832205683355886
0	0.0838971583220568
0	0.084573748308525
0	0.0852503382949932
0	0.0859269282814614
0	0.0866035182679296
0	0.0872801082543978
0	0.087956698240866
0	0.0886332882273342
0	0.0893098782138024
0	0.0899864682002706
0	0.0906630581867388
0	0.091339648173207
0	0.0920162381596752
0	0.0926928281461434
0	0.0933694181326116
0	0.0940460081190798
0	0.094722598105548
0	0.0953991880920162
0	0.0960757780784844
0	0.0967523680649526
0	0.0974289580514208
0	0.098105548037889
0	0.0987821380243572
0	0.0994587280108254
0	0.100135317997294
0	0.100811907983762
0	0.10148849797023
0	0.102165087956698
0	0.102841677943166
0	0.103518267929635
0	0.104194857916103
0	0.104871447902571
0	0.105548037889039
0	0.106224627875507
0	0.106901217861976
0	0.107577807848444
0	0.108254397834912
0	0.10893098782138
0	0.109607577807848
0	0.110284167794317
0	0.110960757780785
0	0.111637347767253
0	0.112313937753721
0	0.112990527740189
0	0.113667117726658
0	0.114343707713126
0	0.115020297699594
0	0.115696887686062
0	0.11637347767253
0	0.117050067658999
0	0.117726657645467
0	0.118403247631935
0	0.119079837618403
0	0.119756427604871
0	0.12043301759134
0	0.121109607577808
0	0.121786197564276
0	0.122462787550744
0	0.123139377537212
0	0.123815967523681
0	0.124492557510149
0	0.125169147496617
0	0.125845737483085
0	0.126522327469553
0	0.127198917456022
0	0.12787550744249
0	0.128552097428958
0	0.129228687415426
0	0.129905277401894
0	0.130581867388363
0	0.131258457374831
0	0.131935047361299
0	0.132611637347767
0	0.133288227334235
0	0.133964817320704
0	0.134641407307172
0	0.13531799729364
0	0.135994587280108
0	0.136671177266576
0	0.137347767253045
0	0.138024357239513
0	0.138700947225981
0	0.139377537212449
0	0.140054127198917
0	0.140730717185386
0	0.141407307171854
0	0.142083897158322
0	0.14276048714479
0	0.143437077131258
0	0.144113667117727
0	0.144790257104195
0	0.145466847090663
0	0.146143437077131
0	0.146820027063599
0	0.147496617050068
0	0.148173207036536
0	0.148849797023004
0	0.149526387009472
0	0.15020297699594
0	0.150879566982409
0	0.151556156968877
0	0.152232746955345
0	0.152909336941813
0	0.153585926928281
0	0.15426251691475
0	0.154939106901218
0	0.155615696887686
0	0.156292286874154
0	0.156968876860622
0	0.157645466847091
0	0.158322056833559
0	0.158998646820027
0	0.159675236806495
0	0.160351826792963
0	0.161028416779432
0	0.1617050067659
0	0.162381596752368
0	0.163058186738836
0	0.163734776725304
0	0.164411366711773
0	0.165087956698241
0	0.165764546684709
0	0.166441136671177
0	0.167117726657645
0	0.167794316644114
0	0.168470906630582
0	0.16914749661705
0	0.169824086603518
0	0.170500676589986
0	0.171177266576455
0	0.171853856562923
0	0.172530446549391
0	0.173207036535859
0	0.173883626522327
0	0.174560216508796
0	0.175236806495264
0	0.175913396481732
0	0.1765899864682
0	0.177266576454668
0	0.177943166441137
0	0.178619756427605
0	0.179296346414073
0	0.179972936400541
0	0.180649526387009
0	0.181326116373478
0	0.182002706359946
0	0.182679296346414
0	0.183355886332882
0	0.18403247631935
0	0.184709066305819
0	0.185385656292287
0	0.186062246278755
0	0.186738836265223
0	0.187415426251691
0	0.18809201623816
0	0.188768606224628
0	0.189445196211096
0	0.190121786197564
0	0.190798376184032
0	0.191474966170501
0	0.192151556156969
0	0.192828146143437
0	0.193504736129905
0	0.194181326116373
0	0.194857916102842
0	0.19553450608931
0	0.196211096075778
0	0.196887686062246
0	0.197564276048714
0	0.198240866035183
0	0.198917456021651
0	0.199594046008119
0	0.200270635994587
0	0.200947225981055
0	0.201623815967524
0	0.202300405953992
0	0.20297699594046
0	0.203653585926928
0	0.204330175913396
0	0.205006765899865
0	0.205683355886333
0	0.206359945872801
0	0.207036535859269
0	0.207713125845737
0	0.208389715832206
0	0.209066305818674
0	0.209742895805142
0	0.21041948579161
0	0.211096075778078
0	0.211772665764547
0	0.212449255751015
0	0.213125845737483
0	0.213802435723951
0	0.214479025710419
0	0.215155615696888
0	0.215832205683356
0	0.216508795669824
0	0.217185385656292
0	0.21786197564276
0	0.218538565629229
0	0.219215155615697
0	0.219891745602165
0	0.220568335588633
0	0.221244925575101
0	0.22192151556157
0	0.222598105548038
0	0.223274695534506
0	0.223951285520974
0	0.224627875507442
0	0.225304465493911
0	0.225981055480379
0	0.226657645466847
0	0.227334235453315
0	0.228010825439783
0	0.228687415426252
0	0.22936400541272
0	0.230040595399188
0	0.230717185385656
0	0.231393775372124
0	0.232070365358593
0	0.232746955345061
0	0.233423545331529
0	0.234100135317997
0	0.234776725304466
0	0.235453315290934
0	0.236129905277402
0	0.23680649526387
0	0.237483085250338
0	0.238159675236807
0	0.238836265223275
0	0.239512855209743
0	0.240189445196211
0	0.240866035182679
0	0.241542625169147
0	0.242219215155616
0	0.242895805142084
0	0.243572395128552
0	0.24424898511502
0	0.244925575101488
0	0.245602165087957
0	0.246278755074425
0	0.246955345060893
0	0.247631935047361
0	0.248308525033829
0	0.248985115020298
0	0.249661705006766
0	0.250338294993234
0	0.251014884979702
0	0.251691474966171
0	0.252368064952639
0	0.253044654939107
0	0.253721244925575
0	0.254397834912043
0	0.255074424898512
0.000465983224603914	0.255074424898512
0.000465983224603914	0.25575101488498
0.000465983224603914	0.256427604871448
0.000465983224603914	0.257104194857916
0.000465983224603914	0.257780784844384
0.000465983224603914	0.258457374830853
0.000465983224603914	0.259133964817321
0.000465983224603914	0.259810554803789
0.000465983224603914	0.260487144790257
0.000465983224603914	0.261163734776725
0.000465983224603914	0.261840324763194
0.000465983224603914	0.262516914749662
0.000465983224603914	0.26319350473613
0.000465983224603914	0.263870094722598
0.000465983224603914	0.264546684709066
0.000465983224603914	0.265223274695535
0.000465983224603914	0.265899864682003
0.000465983224603914	0.266576454668471
0.000465983224603914	0.267253044654939
0.000465983224603914	0.267929634641407
0.000465983224603914	0.268606224627876
0.000465983224603914	0.269282814614344
0.000465983224603914	0.269959404600812
0.000465983224603914	0.27063599458728
0.000465983224603914	0.271312584573748
0.000465983224603914	0.271989174560216
0.000465983224603914	0.272665764546685
0.000465983224603914	0.273342354533153
0.000465983224603914	0.274018944519621
0.000465983224603914	0.274695534506089
0.000465983224603914	0.275372124492557
0.000465983224603914	0.276048714479026
0.000465983224603914	0.276725304465494
0.000465983224603914	0.277401894451962
0.000465983224603914	0.27807848443843
0.000465983224603914	0.278755074424898
0.000465983224603914	0.279431664411367
0.000465983224603914	0.280108254397835
0.000465983224603914	0.280784844384303
0.000465983224603914	0.281461434370771
0.000465983224603914	0.28213802435724
0.000465983224603914	0.282814614343708
0.000465983224603914	0.283491204330176
0.000465983224603914	0.284167794316644
0.000465983224603914	0.284844384303112
0.000465983224603914	0.285520974289581
0.000465983224603914	0.286197564276049
0.000465983224603914	0.286874154262517
0.000465983224603914	0.287550744248985
0.000465983224603914	0.288227334235453
0.000465983224603914	0.288903924221922
0.000465983224603914	0.28958051420839
0.000465983224603914	0.290257104194858
0.000465983224603914	0.290933694181326
0.000465983224603914	0.291610284167794
0.000465983224603914	0.292286874154263
0.000465983224603914	0.292963464140731
0.000465983224603914	0.293640054127199
0.000465983224603914	0.294316644113667
0.000465983224603914	0.294993234100135
0.000465983224603914	0.295669824086604
0.000465983224603914	0.296346414073072
0.000465983224603914	0.29702300405954
0.000465983224603914	0.297699594046008
0.000465983224603914	0.298376184032476
0.000465983224603914	0.299052774018945
0.000465983224603914	0.299729364005413
0.000465983224603914	0.300405953991881
0.000465983224603914	0.301082543978349
0.000465983224603914	0.301759133964817
0.000465983224603914	0.302435723951286
0.000465983224603914	0.303112313937754
0.000465983224603914	0.303788903924222
0.000465983224603914	0.30446549391069
0.000465983224603914	0.305142083897158
0.000465983224603914	0.305818673883627
0.000465983224603914	0.306495263870095
0.000465983224603914	0.307171853856563
0.000465983224603914	0.307848443843031
0.000465983224603914	0.308525033829499
0.000465983224603914	0.309201623815967
0.000465983224603914	0.309878213802436
0.000465983224603914	0.310554803788904
0.000465983224603914	0.311231393775372
0.000465983224603914	0.31190798376184
0.000465983224603914	0.312584573748309
0.000465983224603914	0.313261163734777
0.000465983224603914	0.313937753721245
0.000465983224603914	0.314614343707713
0.000465983224603914	0.315290933694181
0.000465983224603914	0.31596752368065
0.000465983224603914	0.316644113667118
0.000465983224603914	0.317320703653586
0.000465983224603914	0.317997293640054
0.000465983224603914	0.318673883626522
0.000465983224603914	0.319350473612991
0.000465983224603914	0.320027063599459
0.000465983224603914	0.320703653585927
0.000465983224603914	0.321380243572395
0.000465983224603914	0.322056833558863
0.000465983224603914	0.322733423545332
0.000465983224603914	0.3234100135318
0.000465983224603914	0.324086603518268
0.000931966449207828	0.324086603518268
0.000931966449207828	0.324763193504736
0.000931966449207828	0.325439783491204
0.000931966449207828	0.326116373477673
0.000931966449207828	0.326792963464141
0.000931966449207828	0.327469553450609
0.000931966449207828	0.328146143437077
0.000931966449207828	0.328822733423545
0.000931966449207828	0.329499323410014
0.000931966449207828	0.330175913396482
0.000931966449207828	0.33085250338295
0.000931966449207828	0.331529093369418
0.000931966449207828	0.332205683355886
0.000931966449207828	0.332882273342355
0.00139794967381174	0.332882273342355
0.00186393289841566	0.332882273342355
0.00186393289841566	0.333558863328823
0.00186393289841566	0.334235453315291
0.00186393289841566	0.334912043301759
0.00186393289841566	0.335588633288227
0.00186393289841566	0.336265223274696
0.00186393289841566	0.336941813261164
0.00186393289841566	0.337618403247632
0.00186393289841566	0.3382949932341
0.00186393289841566	0.338971583220568
0.00186393289841566	0.339648173207037
0.00186393289841566	0.340324763193505
0.00186393289841566	0.341001353179973
0.00186393289841566	0.341677943166441
0.00186393289841566	0.342354533152909
0.00186393289841566	0.343031123139378
0.00186393289841566	0.343707713125846
0.00186393289841566	0.344384303112314
0.00186393289841566	0.345060893098782
0.00186393289841566	0.34573748308525
0.00186393289841566	0.346414073071719
0.00186393289841566	0.347090663058187
0.00186393289841566	0.347767253044655
0.00186393289841566	0.348443843031123
0.00186393289841566	0.349120433017591
0.00186393289841566	0.34979702300406
0.00186393289841566	0.350473612990528
0.00186393289841566	0.351150202976996
0.00186393289841566	0.351826792963464
0.00186393289841566	0.352503382949932
0.00186393289841566	0.353179972936401
0.00186393289841566	0.353856562922869
0.00186393289841566	0.354533152909337
0.00186393289841566	0.355209742895805
0.00186393289841566	0.355886332882273
0.00186393289841566	0.356562922868742
0.00186393289841566	0.35723951285521
0.00186393289841566	0.357916102841678
0.00186393289841566	0.358592692828146
0.00186393289841566	0.359269282814614
0.00186393289841566	0.359945872801083
0.00186393289841566	0.360622462787551
0.00186393289841566	0.361299052774019
0.00186393289841566	0.361975642760487
0.00186393289841566	0.362652232746955
0.00186393289841566	0.363328822733424
0.00186393289841566	0.364005412719892
0.00186393289841566	0.36468200270636
0.00186393289841566	0.365358592692828
0.00186393289841566	0.366035182679296
0.00186393289841566	0.366711772665765
0.00186393289841566	0.367388362652233
0.00186393289841566	0.368064952638701
0.00186393289841566	0.368741542625169
0.00186393289841566	0.369418132611637
0.00186393289841566	0.370094722598106
0.00186393289841566	0.370771312584574
0.00186393289841566	0.371447902571042
0.00186393289841566	0.37212449255751
0.00186393289841566	0.372801082543978
0.00186393289841566	0.373477672530447
0.00186393289841566	0.374154262516915
0.00186393289841566	0.374830852503383
0.00186393289841566	0.375507442489851
0.00186393289841566	0.376184032476319
0.00186393289841566	0.376860622462788
0.00186393289841566	0.377537212449256
0.00186393289841566	0.378213802435724
0.00186393289841566	0.378890392422192
0.00186393289841566	0.37956698240866
0.00186393289841566	0.380243572395129
0.00186393289841566	0.380920162381597
0.00186393289841566	0.381596752368065
0.00186393289841566	0.382273342354533
0.00186393289841566	0.382949932341001
0.00186393289841566	0.38362652232747
0.00186393289841566	0.384303112313938
0.00186393289841566	0.384979702300406
0.00186393289841566	0.385656292286874
0.00186393289841566	0.386332882273342
0.00186393289841566	0.387009472259811
0.00186393289841566	0.387686062246279
0.00186393289841566	0.388362652232747
0.00186393289841566	0.389039242219215
0.00186393289841566	0.389715832205683
0.00186393289841566	0.390392422192152
0.00186393289841566	0.39106901217862
0.00186393289841566	0.391745602165088
0.00186393289841566	0.392422192151556
0.00186393289841566	0.393098782138024
0.00186393289841566	0.393775372124493
0.00186393289841566	0.394451962110961
0.00186393289841566	0.395128552097429
0.00186393289841566	0.395805142083897
0.00186393289841566	0.396481732070365
0.00186393289841566	0.397158322056834
0.00186393289841566	0.397834912043302
0.00186393289841566	0.39851150202977
0.00186393289841566	0.399188092016238
0.00186393289841566	0.399864682002706
0.00186393289841566	0.400541271989175
0.00186393289841566	0.401217861975643
0.00186393289841566	0.401894451962111
0.00186393289841566	0.402571041948579
0.00186393289841566	0.403247631935047
0.00186393289841566	0.403924221921516
0.00232991612301957	0.403924221921516
0.00232991612301957	0.404600811907984
0.00232991612301957	0.405277401894452
0.00279589934762349	0.405277401894452
0.00279589934762349	0.40595399188092
0.00279589934762349	0.406630581867388
0.00279589934762349	0.407307171853857
0.00279589934762349	0.407983761840325
0.00279589934762349	0.408660351826793
0.00279589934762349	0.409336941813261
0.00279589934762349	0.410013531799729
0.00279589934762349	0.410690121786198
0.00279589934762349	0.411366711772666
0.00279589934762349	0.412043301759134
0.00279589934762349	0.412719891745602
0.00279589934762349	0.41339648173207
0.00279589934762349	0.414073071718539
0.00279589934762349	0.414749661705007
0.00279589934762349	0.415426251691475
0.00279589934762349	0.416102841677943
0.00279589934762349	0.416779431664411
0.00279589934762349	0.41745602165088
0.00279589934762349	0.418132611637348
0.00279589934762349	0.418809201623816
0.00279589934762349	0.419485791610284
0.00279589934762349	0.420162381596752
0.00279589934762349	0.420838971583221
0.00279589934762349	0.421515561569689
0.00279589934762349	0.422192151556157
0.00279589934762349	0.422868741542625
0.00279589934762349	0.423545331529093
0.00279589934762349	0.424221921515562
0.00279589934762349	0.42489851150203
0.00279589934762349	0.425575101488498
0.00279589934762349	0.426251691474966
0.00279589934762349	0.426928281461434
0.00279589934762349	0.427604871447903
0.00279589934762349	0.428281461434371
0.00279589934762349	0.428958051420839
0.00279589934762349	0.429634641407307
0.00279589934762349	0.430311231393775
0.00279589934762349	0.430987821380244
0.00279589934762349	0.431664411366712
0.00279589934762349	0.43234100135318
0.00279589934762349	0.433017591339648
0.00279589934762349	0.433694181326116
0.00279589934762349	0.434370771312585
0.00279589934762349	0.435047361299053
0.00279589934762349	0.435723951285521
0.00279589934762349	0.436400541271989
0.00279589934762349	0.437077131258457
0.00279589934762349	0.437753721244926
0.00279589934762349	0.438430311231394
0.00279589934762349	0.439106901217862
0.00279589934762349	0.43978349120433
0.00279589934762349	0.440460081190798
0.00279589934762349	0.441136671177267
0.00279589934762349	0.441813261163735
0.00279589934762349	0.442489851150203
0.00279589934762349	0.443166441136671
0.00279589934762349	0.443843031123139
0.00279589934762349	0.444519621109608
0.00279589934762349	0.445196211096076
0.00279589934762349	0.445872801082544
0.00279589934762349	0.446549391069012
0.00279589934762349	0.44722598105548
0.00279589934762349	0.447902571041949
0.00279589934762349	0.448579161028417
0.00279589934762349	0.449255751014885
0.00279589934762349	0.449932341001353
0.00279589934762349	0.450608930987821
0.00279589934762349	0.45128552097429
0.00279589934762349	0.451962110960758
0.00279589934762349	0.452638700947226
0.00279589934762349	0.453315290933694
0.00279589934762349	0.453991880920162
0.00279589934762349	0.454668470906631
0.00279589934762349	0.455345060893099
0.00279589934762349	0.456021650879567
0.00279589934762349	0.456698240866035
0.00279589934762349	0.457374830852503
0.00279589934762349	0.458051420838972
0.00279589934762349	0.45872801082544
0.00279589934762349	0.459404600811908
0.00279589934762349	0.460081190798376
0.00279589934762349	0.460757780784844
0.00279589934762349	0.461434370771313
0.00279589934762349	0.462110960757781
0.00279589934762349	0.462787550744249
0.00279589934762349	0.463464140730717
0.00279589934762349	0.464140730717185
0.00279589934762349	0.464817320703654
0.00279589934762349	0.465493910690122
0.00279589934762349	0.46617050067659
0.00279589934762349	0.466847090663058
0.00279589934762349	0.467523680649526
0.00279589934762349	0.468200270635995
0.00279589934762349	0.468876860622463
0.00279589934762349	0.469553450608931
0.00279589934762349	0.470230040595399
0.00279589934762349	0.470906630581867
0.00279589934762349	0.471583220568336
0.00279589934762349	0.472259810554804
0.00279589934762349	0.472936400541272
0.00279589934762349	0.47361299052774
0.00279589934762349	0.474289580514208
0.00279589934762349	0.474966170500677
0.00279589934762349	0.475642760487145
0.00279589934762349	0.476319350473613
0.00279589934762349	0.476995940460081
0.00279589934762349	0.477672530446549
0.00279589934762349	0.478349120433018
0.00279589934762349	0.479025710419486
0.00279589934762349	0.479702300405954
0.00279589934762349	0.480378890392422
0.00279589934762349	0.48105548037889
0.00279589934762349	0.481732070365359
0.00279589934762349	0.482408660351827
0.00279589934762349	0.483085250338295
0.00279589934762349	0.483761840324763
0.00279589934762349	0.484438430311231
0.00279589934762349	0.4851150202977
0.00279589934762349	0.485791610284168
0.00279589934762349	0.486468200270636
0.00279589934762349	0.487144790257104
0.00279589934762349	0.487821380243572
0.00279589934762349	0.488497970230041
0.00279589934762349	0.489174560216509
0.00279589934762349	0.489851150202977
0.00279589934762349	0.490527740189445
0.00279589934762349	0.491204330175913
0.00279589934762349	0.491880920162382
0.00279589934762349	0.49255751014885
0.00279589934762349	0.493234100135318
0.00279589934762349	0.493910690121786
0.00279589934762349	0.494587280108254
0.00279589934762349	0.495263870094723
0.00279589934762349	0.495940460081191
0.00279589934762349	0.496617050067659
0.00279589934762349	0.497293640054127
0.00279589934762349	0.497970230040595
0.00279589934762349	0.498646820027064
0.00279589934762349	0.499323410013532
0.00279589934762349	0.5
0.00279589934762349	0.500676589986468
0.00279589934762349	0.501353179972936
0.00279589934762349	0.502029769959405
0.00279589934762349	0.502706359945873
0.00279589934762349	0.503382949932341
0.00279589934762349	0.504059539918809
0.00279589934762349	0.504736129905277
0.00279589934762349	0.505412719891746
0.00279589934762349	0.506089309878214
0.00279589934762349	0.506765899864682
0.00279589934762349	0.50744248985115
0.00279589934762349	0.508119079837618
0.00279589934762349	0.508795669824087
0.00279589934762349	0.509472259810555
0.00279589934762349	0.510148849797023
0.00279589934762349	0.510825439783491
0.00279589934762349	0.511502029769959
0.00279589934762349	0.512178619756428
0.00279589934762349	0.512855209742896
0.00279589934762349	0.513531799729364
0.00279589934762349	0.514208389715832
0.0032618825722274	0.514208389715832
0.0032618825722274	0.5148849797023
0.0032618825722274	0.515561569688769
0.0032618825722274	0.516238159675237
0.0032618825722274	0.516914749661705
0.0032618825722274	0.517591339648173
0.0032618825722274	0.518267929634641
0.0032618825722274	0.51894451962111
0.0032618825722274	0.519621109607578
0.0032618825722274	0.520297699594046
0.0032618825722274	0.520974289580514
0.0032618825722274	0.521650879566982
0.00372786579683131	0.521650879566982
0.00372786579683131	0.522327469553451
0.00372786579683131	0.523004059539919
0.00372786579683131	0.523680649526387
0.00372786579683131	0.524357239512855
0.00372786579683131	0.525033829499323
0.00372786579683131	0.525710419485792
0.00372786579683131	0.52638700947226
0.00372786579683131	0.527063599458728
0.00372786579683131	0.527740189445196
0.00372786579683131	0.528416779431664
0.00372786579683131	0.529093369418133
0.00372786579683131	0.529769959404601
0.00372786579683131	0.530446549391069
0.00372786579683131	0.531123139377537
0.00372786579683131	0.531799729364005
0.00372786579683131	0.532476319350474
0.00372786579683131	0.533152909336942
0.00372786579683131	0.53382949932341
0.00372786579683131	0.534506089309878
0.00372786579683131	0.535182679296346
0.00372786579683131	0.535859269282815
0.00372786579683131	0.536535859269283
0.00372786579683131	0.537212449255751
0.00372786579683131	0.537889039242219
0.00372786579683131	0.538565629228687
0.00372786579683131	0.539242219215156
0.00372786579683131	0.539918809201624
0.00372786579683131	0.540595399188092
0.00372786579683131	0.54127198917456
0.00372786579683131	0.541948579161028
0.00372786579683131	0.542625169147497
0.00372786579683131	0.543301759133965
0.00372786579683131	0.543978349120433
0.00372786579683131	0.544654939106901
0.00372786579683131	0.545331529093369
0.00372786579683131	0.546008119079838
0.00419384902143523	0.546008119079838
0.00419384902143523	0.546684709066306
0.00419384902143523	0.547361299052774
0.00419384902143523	0.548037889039242
0.00419384902143523	0.54871447902571
0.00419384902143523	0.549391069012179
0.00419384902143523	0.550067658998647
0.00419384902143523	0.550744248985115
0.00419384902143523	0.551420838971583
0.00419384902143523	0.552097428958051
0.00419384902143523	0.55277401894452
0.00419384902143523	0.553450608930988
0.00419384902143523	0.554127198917456
0.00419384902143523	0.554803788903924
0.00419384902143523	0.555480378890392
0.00419384902143523	0.556156968876861
0.00419384902143523	0.556833558863329
0.00419384902143523	0.557510148849797
0.00419384902143523	0.558186738836265
0.00419384902143523	0.558863328822733
0.00419384902143523	0.559539918809202
0.00419384902143523	0.56021650879567
0.00419384902143523	0.560893098782138
0.00419384902143523	0.561569688768606
0.00465983224603914	0.561569688768606
0.00465983224603914	0.562246278755074
0.00465983224603914	0.562922868741543
0.00512581547064306	0.562922868741543
0.00512581547064306	0.563599458728011
0.00512581547064306	0.564276048714479
0.00512581547064306	0.564952638700947
0.00512581547064306	0.565629228687415
0.00512581547064306	0.566305818673884
0.00512581547064306	0.566982408660352
0.00512581547064306	0.56765899864682
0.00512581547064306	0.568335588633288
0.00512581547064306	0.569012178619756
0.00512581547064306	0.569688768606225
0.00512581547064306	0.570365358592693
0.00512581547064306	0.571041948579161
0.00512581547064306	0.571718538565629
0.00512581547064306	0.572395128552097
0.00512581547064306	0.573071718538566
0.00512581547064306	0.573748308525034
0.00512581547064306	0.574424898511502
0.00512581547064306	0.57510148849797
0.00512581547064306	0.575778078484438
0.00512581547064306	0.576454668470907
0.00512581547064306	0.577131258457375
0.00512581547064306	0.577807848443843
0.00512581547064306	0.578484438430311
0.00512581547064306	0.579161028416779
0.00512581547064306	0.579837618403248
0.00512581547064306	0.580514208389716
0.00512581547064306	0.581190798376184
0.00559179869524697	0.581190798376184
0.00559179869524697	0.581867388362652
0.00559179869524697	0.58254397834912
0.00559179869524697	0.583220568335589
0.00559179869524697	0.583897158322057
0.00559179869524697	0.584573748308525
0.00559179869524697	0.585250338294993
0.00559179869524697	0.585926928281461
0.00559179869524697	0.58660351826793
0.00559179869524697	0.587280108254398
0.00559179869524697	0.587956698240866
0.00559179869524697	0.588633288227334
0.00559179869524697	0.589309878213802
0.00559179869524697	0.589986468200271
0.00559179869524697	0.590663058186739
0.00559179869524697	0.591339648173207
0.00559179869524697	0.592016238159675
0.00559179869524697	0.592692828146143
0.00559179869524697	0.593369418132612
0.00559179869524697	0.59404600811908
0.00559179869524697	0.594722598105548
0.00559179869524697	0.595399188092016
0.00559179869524697	0.596075778078484
0.00559179869524697	0.596752368064953
0.00559179869524697	0.597428958051421
0.00559179869524697	0.598105548037889
0.00559179869524697	0.598782138024357
0.00559179869524697	0.599458728010825
0.00605778191985089	0.599458728010825
0.00605778191985089	0.600135317997294
0.00605778191985089	0.600811907983762
0.00605778191985089	0.60148849797023
0.00605778191985089	0.602165087956698
0.00605778191985089	0.602841677943166
0.00605778191985089	0.603518267929635
0.00605778191985089	0.604194857916103
0.00605778191985089	0.604871447902571
0.00605778191985089	0.605548037889039
0.00605778191985089	0.606224627875507
0.0065237651444548	0.606224627875507
0.0065237651444548	0.606901217861976
0.0065237651444548	0.607577807848444
0.0065237651444548	0.608254397834912
0.0065237651444548	0.60893098782138
0.0065237651444548	0.609607577807848
0.0065237651444548	0.610284167794317
0.00698974836905871	0.610284167794317
0.00698974836905871	0.610960757780785
0.00745573159366263	0.610960757780785
0.00745573159366263	0.611637347767253
0.00745573159366263	0.612313937753721
0.00745573159366263	0.612990527740189
0.00745573159366263	0.613667117726658
0.00745573159366263	0.614343707713126
0.00745573159366263	0.615020297699594
0.00745573159366263	0.615696887686062
0.00745573159366263	0.61637347767253
0.00745573159366263	0.617050067658999
0.00745573159366263	0.617726657645467
0.00745573159366263	0.618403247631935
0.00792171481826654	0.618403247631935
0.00792171481826654	0.619079837618403
0.00792171481826654	0.619756427604871
0.00792171481826654	0.62043301759134
0.00792171481826654	0.621109607577808
0.00792171481826654	0.621786197564276
0.00792171481826654	0.622462787550744
0.00792171481826654	0.623139377537212
0.00792171481826654	0.623815967523681
0.00792171481826654	0.624492557510149
0.00792171481826654	0.625169147496617
0.00792171481826654	0.625845737483085
0.00792171481826654	0.626522327469553
0.00792171481826654	0.627198917456022
0.00792171481826654	0.62787550744249
0.00792171481826654	0.628552097428958
0.00792171481826654	0.629228687415426
0.00792171481826654	0.629905277401895
0.00792171481826654	0.630581867388363
0.00792171481826654	0.631258457374831
0.00792171481826654	0.631935047361299
0.00792171481826654	0.632611637347767
0.00792171481826654	0.633288227334235
0.00792171481826654	0.633964817320704
0.00792171481826654	0.634641407307172
0.00792171481826654	0.63531799729364
0.00792171481826654	0.635994587280108
0.00792171481826654	0.636671177266576
0.00792171481826654	0.637347767253045
0.00792171481826654	0.638024357239513
0.00792171481826654	0.638700947225981
0.00792171481826654	0.639377537212449
0.00792171481826654	0.640054127198917
0.00792171481826654	0.640730717185386
0.00792171481826654	0.641407307171854
0.00792171481826654	0.642083897158322
0.00792171481826654	0.64276048714479
0.00792171481826654	0.643437077131258
0.00792171481826654	0.644113667117727
0.00792171481826654	0.644790257104195
0.00792171481826654	0.645466847090663
0.00792171481826654	0.646143437077131
0.00792171481826654	0.646820027063599
0.00792171481826654	0.647496617050068
0.00792171481826654	0.648173207036536
0.00792171481826654	0.648849797023004
0.00792171481826654	0.649526387009472
0.00792171481826654	0.65020297699594
0.00792171481826654	0.650879566982409
0.00792171481826654	0.651556156968877
0.00792171481826654	0.652232746955345
0.00792171481826654	0.652909336941813
0.00792171481826654	0.653585926928281
0.00838769804287046	0.653585926928281
0.00838769804287046	0.65426251691475
0.00838769804287046	0.654939106901218
0.00838769804287046	0.655615696887686
0.00838769804287046	0.656292286874154
0.00838769804287046	0.656968876860622
0.00838769804287046	0.657645466847091
0.00838769804287046	0.658322056833559
0.00838769804287046	0.658998646820027
0.00838769804287046	0.659675236806495
0.00838769804287046	0.660351826792963
0.00838769804287046	0.661028416779432
0.00838769804287046	0.6617050067659
0.00838769804287046	0.662381596752368
0.00838769804287046	0.663058186738836
0.00838769804287046	0.663734776725304
0.00838769804287046	0.665087956698241
0.0125815470643057	0.665764546684709
0.0125815470643057	0.671853856562923
0.0125815470643057	0.677943166441137
0.0125815470643057	0.678619756427605
0.0149114631873253	0.678619756427605
0.0153774464119292	0.678619756427605
0.0158434296365331	0.678619756427605
0.016309412861137	0.678619756427605
0.0167753960857409	0.678619756427605
0.0167753960857409	0.679972936400541
0.0167753960857409	0.680649526387009
0.0167753960857409	0.681326116373478
0.0167753960857409	0.682002706359946
0.0167753960857409	0.682679296346414
0.0167753960857409	0.683355886332882
0.0167753960857409	0.68403247631935
0.0167753960857409	0.684709066305819
0.0167753960857409	0.685385656292287
0.0167753960857409	0.686062246278755
0.0167753960857409	0.686738836265223
0.0167753960857409	0.687415426251691
0.0167753960857409	0.68809201623816
0.0167753960857409	0.688768606224628
0.0167753960857409	0.689445196211096
0.0167753960857409	0.690121786197564
0.0167753960857409	0.690798376184033
0.0167753960857409	0.691474966170501
0.0167753960857409	0.692151556156969
0.0167753960857409	0.692828146143437
0.0167753960857409	0.693504736129905
0.0167753960857409	0.694181326116374
0.0167753960857409	0.694857916102842
0.0167753960857409	0.69553450608931
0.0167753960857409	0.696211096075778
0.0167753960857409	0.696887686062246
0.0167753960857409	0.697564276048715
0.0167753960857409	0.698240866035183
0.0167753960857409	0.698917456021651
0.0167753960857409	0.699594046008119
0.0167753960857409	0.700270635994587
0.0167753960857409	0.700947225981056
0.0167753960857409	0.701623815967524
0.0167753960857409	0.702300405953992
0.0167753960857409	0.70297699594046
0.0167753960857409	0.703653585926928
0.0167753960857409	0.704330175913397
0.0167753960857409	0.705006765899865
0.0167753960857409	0.705683355886333
0.0167753960857409	0.706359945872801
0.0167753960857409	0.707036535859269
0.0167753960857409	0.707713125845738
0.0167753960857409	0.708389715832206
0.0167753960857409	0.709066305818674
0.0167753960857409	0.709742895805142
0.0172413793103448	0.709742895805142
0.0172413793103448	0.71041948579161
0.0172413793103448	0.711096075778078
0.0172413793103448	0.711772665764547
0.0172413793103448	0.712449255751015
0.0172413793103448	0.713125845737483
0.0172413793103448	0.713802435723951
0.0172413793103448	0.714479025710419
0.0172413793103448	0.715155615696888
0.0172413793103448	0.715832205683356
0.0172413793103448	0.716508795669824
0.0172413793103448	0.717185385656292
0.0172413793103448	0.71786197564276
0.0172413793103448	0.718538565629229
0.0172413793103448	0.719215155615697
0.0172413793103448	0.719891745602165
0.0172413793103448	0.720568335588633
0.0172413793103448	0.721244925575101
0.0172413793103448	0.72192151556157
0.0172413793103448	0.722598105548038
0.0172413793103448	0.723274695534506
0.0172413793103448	0.723951285520974
0.0172413793103448	0.724627875507442
0.0172413793103448	0.725304465493911
0.0172413793103448	0.725981055480379
0.0177073625349487	0.725981055480379
0.0177073625349487	0.726657645466847
0.0181733457595527	0.726657645466847
0.0181733457595527	0.727334235453315
0.0186393289841566	0.727334235453315
0.0186393289841566	0.728010825439783
0.0186393289841566	0.728687415426252
0.0186393289841566	0.72936400541272
0.0186393289841566	0.730040595399188
0.0186393289841566	0.730717185385656
0.0186393289841566	0.731393775372124
0.0186393289841566	0.732070365358593
0.0186393289841566	0.732746955345061
0.0186393289841566	0.733423545331529
0.0186393289841566	0.734100135317997
0.0186393289841566	0.734776725304465
0.0186393289841566	0.735453315290934
0.0191053122087605	0.735453315290934
0.0191053122087605	0.736129905277402
0.0191053122087605	0.73680649526387
0.0191053122087605	0.737483085250338
0.0191053122087605	0.738159675236806
0.0191053122087605	0.738836265223275
0.0191053122087605	0.739512855209743
0.0191053122087605	0.740189445196211
0.0195712954333644	0.740189445196211
0.0195712954333644	0.740866035182679
0.0195712954333644	0.741542625169147
0.0195712954333644	0.742219215155616
0.0195712954333644	0.742895805142084
0.0195712954333644	0.743572395128552
0.0195712954333644	0.74424898511502
0.0200372786579683	0.74424898511502
0.0200372786579683	0.744925575101488
0.0200372786579683	0.745602165087957
0.0200372786579683	0.746278755074425
0.0200372786579683	0.746955345060893
0.0200372786579683	0.747631935047361
0.0200372786579683	0.748308525033829
0.0205032618825722	0.748308525033829
0.0205032618825722	0.748985115020298
0.0209692451071761	0.748985115020298
0.0209692451071761	0.749661705006766
0.0209692451071761	0.750338294993234
0.0209692451071761	0.751014884979702
0.0214352283317801	0.751014884979702
0.0214352283317801	0.751691474966171
0.0214352283317801	0.752368064952639
0.0214352283317801	0.753044654939107
0.0214352283317801	0.753721244925575
0.0214352283317801	0.754397834912043
0.0214352283317801	0.755074424898512
0.021901211556384	0.755074424898512
0.021901211556384	0.75575101488498
0.021901211556384	0.756427604871448
0.021901211556384	0.757104194857916
0.021901211556384	0.757780784844384
0.021901211556384	0.758457374830853
0.021901211556384	0.759133964817321
0.021901211556384	0.759810554803789
0.021901211556384	0.760487144790257
0.021901211556384	0.761163734776725
0.021901211556384	0.761840324763194
0.021901211556384	0.762516914749662
0.021901211556384	0.76319350473613
0.021901211556384	0.763870094722598
0.021901211556384	0.764546684709066
0.0223671947809879	0.764546684709066
0.0223671947809879	0.765223274695535
0.0223671947809879	0.765899864682003
0.0223671947809879	0.766576454668471
0.0223671947809879	0.767253044654939
0.0223671947809879	0.767929634641407
0.0228331780055918	0.767929634641407
0.0228331780055918	0.768606224627876
0.0228331780055918	0.769282814614344
0.0228331780055918	0.769959404600812
0.0228331780055918	0.77063599458728
0.0228331780055918	0.771312584573748
0.0228331780055918	0.771989174560217
0.0228331780055918	0.772665764546685
0.0228331780055918	0.773342354533153
0.0228331780055918	0.774018944519621
0.0228331780055918	0.774695534506089
0.0232991612301957	0.774695534506089
0.0232991612301957	0.775372124492558
0.0237651444547996	0.775372124492558
0.0237651444547996	0.776048714479026
0.0237651444547996	0.776725304465494
0.0237651444547996	0.777401894451962
0.0242311276794035	0.777401894451962
0.0242311276794035	0.77807848443843
0.0242311276794035	0.778755074424899
0.0242311276794035	0.779431664411367
0.0242311276794035	0.780108254397835
0.0242311276794035	0.780784844384303
0.0242311276794035	0.781461434370771
0.0246971109040075	0.781461434370771
0.0246971109040075	0.78213802435724
0.0246971109040075	0.782814614343708
0.0246971109040075	0.783491204330176
0.0246971109040075	0.784167794316644
0.0246971109040075	0.784844384303112
0.0246971109040075	0.785520974289581
0.0246971109040075	0.786197564276049
0.0246971109040075	0.786874154262517
0.0251630941286114	0.786874154262517
0.0251630941286114	0.787550744248985
0.0251630941286114	0.788227334235453
0.0251630941286114	0.788903924221922
0.0251630941286114	0.78958051420839
0.0251630941286114	0.790257104194858
0.0251630941286114	0.790933694181326
0.0256290773532153	0.790933694181326
0.0256290773532153	0.791610284167794
0.0256290773532153	0.792286874154262
0.0256290773532153	0.792963464140731
0.0256290773532153	0.793640054127199
0.0256290773532153	0.794316644113667
0.0260950605778192	0.794316644113667
0.0260950605778192	0.794993234100135
0.0260950605778192	0.795669824086603
0.0260950605778192	0.796346414073072
0.0260950605778192	0.79702300405954
0.0260950605778192	0.797699594046008
0.0260950605778192	0.798376184032476
0.0260950605778192	0.799052774018944
0.0260950605778192	0.799729364005413
0.0265610438024231	0.799729364005413
0.0265610438024231	0.800405953991881
0.027027027027027	0.800405953991881
0.027027027027027	0.801082543978349
0.027027027027027	0.801759133964817
0.027027027027027	0.802435723951285
0.027027027027027	0.803112313937754
0.027027027027027	0.803788903924222
0.027027027027027	0.80446549391069
0.027027027027027	0.805142083897158
0.027027027027027	0.805818673883626
0.027027027027027	0.806495263870095
0.027027027027027	0.807171853856563
0.027027027027027	0.807848443843031
0.027027027027027	0.808525033829499
0.027027027027027	0.809201623815967
0.027027027027027	0.809878213802436
0.027027027027027	0.810554803788904
0.027027027027027	0.811231393775372
0.0274930102516309	0.811231393775372
0.0274930102516309	0.81190798376184
0.0274930102516309	0.812584573748309
0.0274930102516309	0.813261163734777
0.0274930102516309	0.813937753721245
0.0274930102516309	0.814614343707713
0.0274930102516309	0.815290933694181
0.0274930102516309	0.81596752368065
0.0274930102516309	0.816644113667118
0.0274930102516309	0.817320703653586
0.0274930102516309	0.817997293640054
0.0274930102516309	0.818673883626522
0.0274930102516309	0.819350473612991
0.0274930102516309	0.820027063599459
0.0274930102516309	0.820703653585927
0.0279589934762349	0.820703653585927
0.0279589934762349	0.821380243572395
0.0279589934762349	0.822056833558863
0.0279589934762349	0.822733423545332
0.0279589934762349	0.8234100135318
0.0284249767008388	0.8234100135318
0.0284249767008388	0.824086603518268
0.0284249767008388	0.824763193504736
0.0284249767008388	0.825439783491204
0.0284249767008388	0.826116373477673
0.0284249767008388	0.826792963464141
0.0284249767008388	0.827469553450609
0.0284249767008388	0.828146143437077
0.0288909599254427	0.828146143437077
0.0288909599254427	0.828822733423545
0.0293569431500466	0.828822733423545
0.0293569431500466	0.829499323410014
0.0293569431500466	0.830175913396482
0.0293569431500466	0.83085250338295
0.0293569431500466	0.831529093369418
0.0293569431500466	0.832205683355886
0.0293569431500466	0.832882273342355
0.0293569431500466	0.833558863328823
0.0293569431500466	0.834235453315291
0.0293569431500466	0.834912043301759
0.0298229263746505	0.834912043301759
0.0302889095992544	0.834912043301759
0.0302889095992544	0.835588633288227
0.0302889095992544	0.836265223274696
0.0302889095992544	0.836941813261164
0.0307548928238583	0.836941813261164
0.0307548928238583	0.837618403247632
0.0307548928238583	0.8382949932341
0.0307548928238583	0.838971583220568
0.0307548928238583	0.839648173207037
0.0312208760484623	0.839648173207037
0.0312208760484623	0.840324763193505
0.0312208760484623	0.841001353179973
0.0316868592730662	0.841001353179973
0.0316868592730662	0.841677943166441
0.0316868592730662	0.842354533152909
0.0316868592730662	0.843031123139378
0.0316868592730662	0.843707713125846
0.0316868592730662	0.844384303112314
0.0321528424976701	0.844384303112314
0.032618825722274	0.844384303112314
0.032618825722274	0.845060893098782
0.0330848089468779	0.845060893098782
0.0330848089468779	0.84573748308525
0.0330848089468779	0.846414073071719
0.0330848089468779	0.847090663058187
0.0330848089468779	0.847767253044655
0.0330848089468779	0.848443843031123
0.0335507921714818	0.848443843031123
0.0335507921714818	0.849120433017591
0.0340167753960857	0.849120433017591
0.0340167753960857	0.84979702300406
0.0340167753960857	0.850473612990528
0.0340167753960857	0.851150202976996
0.0344827586206897	0.851150202976996
0.0344827586206897	0.851826792963464
0.0344827586206897	0.852503382949932
0.0344827586206897	0.853179972936401
0.0344827586206897	0.853856562922869
0.0344827586206897	0.854533152909337
0.0344827586206897	0.855209742895805
0.0344827586206897	0.855886332882273
0.0344827586206897	0.856562922868742
0.0344827586206897	0.85723951285521
0.0344827586206897	0.857916102841678
0.0344827586206897	0.858592692828146
0.0344827586206897	0.859269282814614
0.0349487418452936	0.859269282814614
0.0354147250698975	0.859269282814614
0.0354147250698975	0.859945872801083
0.0358807082945014	0.859945872801083
0.0358807082945014	0.860622462787551
0.0358807082945014	0.861299052774019
0.0358807082945014	0.861975642760487
0.0363466915191053	0.861975642760487
0.0363466915191053	0.862652232746955
0.0363466915191053	0.863328822733424
0.0363466915191053	0.864005412719892
0.0363466915191053	0.86468200270636
0.0363466915191053	0.865358592692828
0.0363466915191053	0.866035182679296
0.0363466915191053	0.866711772665765
0.0363466915191053	0.867388362652233
0.0363466915191053	0.868064952638701
0.0363466915191053	0.868741542625169
0.0363466915191053	0.869418132611637
0.0368126747437092	0.869418132611637
0.0372786579683131	0.869418132611637
0.0372786579683131	0.870094722598105
0.0372786579683131	0.870771312584574
0.0372786579683131	0.871447902571042
0.0372786579683131	0.87212449255751
0.0372786579683131	0.872801082543978
0.0372786579683131	0.873477672530447
0.0372786579683131	0.874154262516915
0.0372786579683131	0.874830852503383
0.0377446411929171	0.874830852503383
0.0377446411929171	0.875507442489851
0.0377446411929171	0.876184032476319
0.0377446411929171	0.876860622462788
0.0377446411929171	0.877537212449256
0.038210624417521	0.877537212449256
0.038210624417521	0.878213802435724
0.038210624417521	0.878890392422192
0.038210624417521	0.87956698240866
0.038210624417521	0.880243572395129
0.038210624417521	0.880920162381597
0.038210624417521	0.881596752368065
0.038210624417521	0.882273342354533
0.0386766076421249	0.882273342354533
0.0391425908667288	0.882273342354533
0.0391425908667288	0.882949932341001
0.0391425908667288	0.88362652232747
0.0391425908667288	0.884303112313938
0.0391425908667288	0.884979702300406
0.0396085740913327	0.884979702300406
0.0396085740913327	0.885656292286874
0.0400745573159366	0.885656292286874
0.0405405405405405	0.885656292286874
0.0405405405405405	0.886332882273342
0.0410065237651445	0.886332882273342
0.0410065237651445	0.887009472259811
0.0410065237651445	0.887686062246279
0.0410065237651445	0.888362652232747
0.0414725069897484	0.888362652232747
0.0414725069897484	0.889039242219215
0.0414725069897484	0.889715832205683
0.0419384902143523	0.889715832205683
0.0419384902143523	0.890392422192152
0.0419384902143523	0.89106901217862
0.0419384902143523	0.891745602165088
0.0424044734389562	0.891745602165088
0.0424044734389562	0.892422192151556
0.0428704566635601	0.892422192151556
0.0428704566635601	0.893098782138024
0.043336439888164	0.893098782138024
0.043336439888164	0.893775372124493
0.043336439888164	0.894451962110961
0.043336439888164	0.895128552097429
0.043336439888164	0.895805142083897
0.043336439888164	0.896481732070365
0.043336439888164	0.897158322056834
0.0438024231127679	0.897158322056834
0.0438024231127679	0.897834912043302
0.0438024231127679	0.89851150202977
0.0438024231127679	0.899188092016238
0.0438024231127679	0.899864682002706
0.0438024231127679	0.900541271989175
0.0438024231127679	0.901217861975643
0.0438024231127679	0.901894451962111
0.0438024231127679	0.902571041948579
0.0438024231127679	0.903247631935047
0.0442684063373719	0.903247631935047
0.0442684063373719	0.903924221921516
0.0442684063373719	0.904600811907984
0.0442684063373719	0.905277401894452
0.0447343895619758	0.905277401894452
0.0452003727865797	0.905277401894452
0.0452003727865797	0.90595399188092
0.0452003727865797	0.906630581867388
0.0452003727865797	0.907307171853857
0.0452003727865797	0.907983761840325
0.0456663560111836	0.907983761840325
0.0461323392357875	0.907983761840325
0.0461323392357875	0.908660351826793
0.0465983224603914	0.908660351826793
0.0470643056849953	0.908660351826793
0.0470643056849953	0.909336941813261
0.0470643056849953	0.910013531799729
0.0470643056849953	0.910690121786198
0.0470643056849953	0.911366711772666
0.0470643056849953	0.912043301759134
0.0470643056849953	0.912719891745602
0.0475302889095993	0.912719891745602
0.0475302889095993	0.91339648173207
0.0479962721342032	0.91339648173207
0.0479962721342032	0.914073071718539
0.0484622553588071	0.914073071718539
0.048928238583411	0.914073071718539
0.048928238583411	0.914749661705007
0.048928238583411	0.915426251691475
0.048928238583411	0.916102841677943
0.0493942218080149	0.916102841677943
0.0493942218080149	0.916779431664411
0.0498602050326188	0.916779431664411
0.0498602050326188	0.91745602165088
0.0498602050326188	0.918132611637348
0.0498602050326188	0.918809201623816
0.0503261882572227	0.918809201623816
0.0507921714818267	0.918809201623816
0.0507921714818267	0.919485791610284
0.0507921714818267	0.920162381596752
0.0507921714818267	0.920838971583221
0.0507921714818267	0.921515561569689
0.0512581547064306	0.921515561569689
0.0512581547064306	0.922192151556157
0.0512581547064306	0.922868741542625
0.0512581547064306	0.923545331529093
0.0512581547064306	0.924221921515562
0.0512581547064306	0.92489851150203
0.0512581547064306	0.925575101488498
0.0512581547064306	0.926251691474966
0.0517241379310345	0.926251691474966
0.0521901211556384	0.926251691474966
0.0526561043802423	0.926251691474966
0.0526561043802423	0.926928281461434
0.0531220876048462	0.926928281461434
0.0531220876048462	0.927604871447903
0.0535880708294501	0.927604871447903
0.0540540540540541	0.927604871447903
0.054520037278658	0.927604871447903
0.054520037278658	0.928281461434371
0.0549860205032619	0.928281461434371
0.0554520037278658	0.928281461434371
0.0554520037278658	0.928958051420839
0.0559179869524697	0.928958051420839
0.0563839701770736	0.928958051420839
0.0568499534016775	0.928958051420839
0.0573159366262815	0.928958051420839
0.0573159366262815	0.929634641407307
0.0573159366262815	0.930311231393775
0.0577819198508854	0.930311231393775
0.0582479030754893	0.930311231393775
0.0587138863000932	0.930311231393775
0.0591798695246971	0.930311231393775
0.0591798695246971	0.930987821380244
0.059645852749301	0.930987821380244
0.059645852749301	0.931664411366712
0.059645852749301	0.93234100135318
0.059645852749301	0.933017591339648
0.059645852749301	0.933694181326116
0.059645852749301	0.934370771312585
0.0601118359739049	0.934370771312585
0.0605778191985089	0.934370771312585
0.0610438024231128	0.934370771312585
0.0610438024231128	0.935047361299053
0.0610438024231128	0.935723951285521
0.0610438024231128	0.936400541271989
0.0615097856477167	0.936400541271989
0.0619757688723206	0.936400541271989
0.0624417520969245	0.936400541271989
0.0629077353215284	0.936400541271989
0.0629077353215284	0.937077131258457
0.0633737185461323	0.937077131258457
0.0638397017707363	0.937077131258457
0.0638397017707363	0.937753721244926
0.0643056849953402	0.937753721244926
0.0647716682199441	0.937753721244926
0.065237651444548	0.937753721244926
0.065237651444548	0.938430311231394
0.0657036346691519	0.938430311231394
0.0661696178937558	0.938430311231394
0.0661696178937558	0.939106901217862
0.0661696178937558	0.93978349120433
0.0666356011183597	0.93978349120433
0.0671015843429636	0.93978349120433
0.0671015843429636	0.940460081190798
0.0671015843429636	0.941136671177267
0.0675675675675676	0.941136671177267
0.0680335507921715	0.941136671177267
0.0684995340167754	0.941136671177267
0.0689655172413793	0.941136671177267
0.0694315004659832	0.941136671177267
0.0694315004659832	0.941813261163735
0.0698974836905871	0.941813261163735
0.070363466915191	0.941813261163735
0.070829450139795	0.941813261163735
0.0712954333643989	0.941813261163735
0.0717614165890028	0.941813261163735
0.0722273998136067	0.941813261163735
0.0722273998136067	0.942489851150203
0.0726933830382106	0.942489851150203
0.0726933830382106	0.943166441136671
0.0731593662628145	0.943166441136671
0.0731593662628145	0.943843031123139
0.0736253494874185	0.943843031123139
0.0740913327120224	0.943843031123139
0.0740913327120224	0.944519621109608
0.0740913327120224	0.945196211096076
0.0745573159366263	0.945196211096076
0.0745573159366263	0.945872801082544
0.0745573159366263	0.946549391069012
0.0745573159366263	0.94722598105548
0.0745573159366263	0.947902571041949
0.0745573159366263	0.948579161028417
0.0750232991612302	0.948579161028417
0.0754892823858341	0.948579161028417
0.0754892823858341	0.949255751014885
0.075955265610438	0.949255751014885
0.0764212488350419	0.949255751014885
0.0764212488350419	0.949932341001353
0.0768872320596459	0.949932341001353
0.0773532152842498	0.949932341001353
0.0778191985088537	0.949932341001353
0.0782851817334576	0.949932341001353
0.0787511649580615	0.949932341001353
0.0792171481826654	0.949932341001353
0.0796831314072693	0.949932341001353
0.0801491146318733	0.949932341001353
0.0806150978564772	0.949932341001353
0.0806150978564772	0.950608930987821
0.0806150978564772	0.95128552097429
0.0806150978564772	0.951962110960758
0.0810810810810811	0.951962110960758
0.081547064305685	0.951962110960758
0.0820130475302889	0.951962110960758
0.0824790307548928	0.951962110960758
0.0824790307548928	0.952638700947226
0.0829450139794967	0.952638700947226
0.0834109972041007	0.952638700947226
0.0834109972041007	0.953315290933694
0.0834109972041007	0.953991880920162
0.0838769804287046	0.953991880920162
0.0843429636533085	0.953991880920162
0.0843429636533085	0.954668470906631
0.0848089468779124	0.954668470906631
0.0848089468779124	0.955345060893099
0.0848089468779124	0.956021650879567
0.0852749301025163	0.956021650879567
0.0852749301025163	0.956698240866035
0.0857409133271202	0.956698240866035
0.0862068965517241	0.956698240866035
0.0866728797763281	0.956698240866035
0.087138863000932	0.956698240866035
0.0876048462255359	0.956698240866035
0.0880708294501398	0.956698240866035
0.0880708294501398	0.957374830852503
0.0885368126747437	0.957374830852503
0.0890027958993476	0.957374830852503
0.0890027958993476	0.958051420838972
0.0890027958993476	0.95872801082544
0.0894687791239515	0.95872801082544
0.0899347623485554	0.95872801082544
0.0904007455731594	0.95872801082544
0.0908667287977633	0.95872801082544
0.0913327120223672	0.95872801082544
0.0913327120223672	0.959404600811908
0.0917986952469711	0.959404600811908
0.0917986952469711	0.960081190798376
0.092264678471575	0.960081190798376
0.0927306616961789	0.960081190798376
0.0927306616961789	0.960757780784844
0.0931966449207828	0.960757780784844
0.0936626281453868	0.960757780784844
0.0941286113699907	0.960757780784844
0.0941286113699907	0.961434370771313
0.0945945945945946	0.961434370771313
0.0950605778191985	0.961434370771313
0.0955265610438024	0.961434370771313
0.0959925442684063	0.961434370771313
0.0964585274930102	0.961434370771313
0.0964585274930102	0.962110960757781
0.0964585274930102	0.962787550744249
0.0969245107176142	0.962787550744249
0.0969245107176142	0.963464140730717
0.0973904939422181	0.963464140730717
0.097856477166822	0.963464140730717
0.0983224603914259	0.963464140730717
0.0987884436160298	0.963464140730717
0.0992544268406337	0.963464140730717
0.0997204100652377	0.963464140730717
0.100186393289842	0.963464140730717
0.100652376514445	0.963464140730717
0.101118359739049	0.963464140730717
0.101584342963653	0.963464140730717
0.102050326188257	0.963464140730717
0.102516309412861	0.963464140730717
0.102982292637465	0.963464140730717
0.103448275862069	0.963464140730717
0.103914259086673	0.963464140730717
0.103914259086673	0.964140730717185
0.104380242311277	0.964140730717185
0.104846225535881	0.964140730717185
0.105312208760485	0.964140730717185
0.105778191985089	0.964140730717185
0.106244175209692	0.964140730717185
0.106244175209692	0.964817320703654
0.106244175209692	0.965493910690122
0.106244175209692	0.96617050067659
0.106710158434296	0.96617050067659
0.106710158434296	0.966847090663058
0.1071761416589	0.966847090663058
0.107642124883504	0.966847090663058
0.108108108108108	0.966847090663058
0.108574091332712	0.966847090663058
0.108574091332712	0.967523680649526
0.109040074557316	0.967523680649526
0.10950605778192	0.967523680649526
0.109972041006524	0.967523680649526
0.110438024231128	0.967523680649526
0.110904007455732	0.967523680649526
0.111369990680336	0.967523680649526
0.111835973904939	0.967523680649526
0.112301957129543	0.967523680649526
0.112767940354147	0.967523680649526
0.113233923578751	0.967523680649526
0.113233923578751	0.968200270635995
0.113699906803355	0.968200270635995
0.114165890027959	0.968200270635995
0.114631873252563	0.968200270635995
0.115097856477167	0.968200270635995
0.115563839701771	0.968200270635995
0.116029822926375	0.968200270635995
0.116029822926375	0.968876860622463
0.116495806150979	0.968876860622463
0.116961789375582	0.968876860622463
0.117427772600186	0.968876860622463
0.11789375582479	0.968876860622463
0.11789375582479	0.969553450608931
0.118359739049394	0.969553450608931
0.118825722273998	0.969553450608931
0.119291705498602	0.969553450608931
0.119757688723206	0.969553450608931
0.12022367194781	0.969553450608931
0.120689655172414	0.969553450608931
0.121155638397018	0.969553450608931
0.121155638397018	0.970230040595399
0.121155638397018	0.970906630581867
0.121621621621622	0.970906630581867
0.122087604846226	0.970906630581867
0.122553588070829	0.970906630581867
0.123019571295433	0.970906630581867
0.123485554520037	0.970906630581867
0.123951537744641	0.970906630581867
0.124417520969245	0.970906630581867
0.124883504193849	0.970906630581867
0.125349487418453	0.970906630581867
0.125815470643057	0.970906630581867
0.126281453867661	0.970906630581867
0.126747437092265	0.970906630581867
0.127213420316869	0.970906630581867
0.127679403541473	0.970906630581867
0.128145386766076	0.970906630581867
0.12861136999068	0.970906630581867
0.129077353215284	0.970906630581867
0.129543336439888	0.970906630581867
0.129543336439888	0.971583220568336
0.130009319664492	0.971583220568336
0.130009319664492	0.972259810554804
0.130475302889096	0.972259810554804
0.1309412861137	0.972259810554804
0.1309412861137	0.972936400541272
0.1309412861137	0.97361299052774
0.131407269338304	0.97361299052774
0.131873252562908	0.97361299052774
0.132339235787512	0.97361299052774
0.132805219012116	0.97361299052774
0.133271202236719	0.97361299052774
0.133737185461323	0.97361299052774
0.134203168685927	0.97361299052774
0.134669151910531	0.97361299052774
0.134669151910531	0.974289580514208
0.135135135135135	0.974289580514208
0.135601118359739	0.974289580514208
0.136067101584343	0.974289580514208
0.136533084808947	0.974289580514208
0.136999068033551	0.974289580514208
0.136999068033551	0.974966170500677
0.137465051258155	0.974966170500677
0.137931034482759	0.974966170500677
0.138397017707363	0.974966170500677
0.138863000931966	0.974966170500677
0.138863000931966	0.975642760487145
0.13932898415657	0.975642760487145
0.139794967381174	0.975642760487145
0.140260950605778	0.975642760487145
0.140726933830382	0.975642760487145
0.140726933830382	0.976319350473613
0.141192917054986	0.976319350473613
0.14165890027959	0.976319350473613
0.14165890027959	0.976995940460081
0.142124883504194	0.976995940460081
0.142590866728798	0.976995940460081
0.143056849953402	0.976995940460081
0.143522833178006	0.976995940460081
0.143988816402609	0.976995940460081
0.144454799627213	0.976995940460081
0.144920782851817	0.976995940460081
0.145386766076421	0.976995940460081
0.145852749301025	0.976995940460081
0.145852749301025	0.977672530446549
0.146318732525629	0.977672530446549
0.146784715750233	0.977672530446549
0.147250698974837	0.977672530446549
0.147716682199441	0.977672530446549
0.148182665424045	0.977672530446549
0.148648648648649	0.977672530446549
0.149114631873253	0.977672530446549
0.149580615097856	0.977672530446549
0.15004659832246	0.977672530446549
0.150512581547064	0.977672530446549
0.150978564771668	0.977672530446549
0.151444547996272	0.977672530446549
0.151910531220876	0.977672530446549
0.15237651444548	0.977672530446549
0.152842497670084	0.977672530446549
0.153308480894688	0.977672530446549
0.153774464119292	0.977672530446549
0.154240447343896	0.977672530446549
0.1547064305685	0.977672530446549
0.155172413793103	0.977672530446549
0.155638397017707	0.977672530446549
0.156104380242311	0.977672530446549
0.156570363466915	0.977672530446549
0.157036346691519	0.977672530446549
0.157502329916123	0.977672530446549
0.157968313140727	0.977672530446549
0.158434296365331	0.977672530446549
0.158900279589935	0.977672530446549
0.159366262814539	0.977672530446549
0.159832246039143	0.977672530446549
0.160298229263747	0.977672530446549
0.16076421248835	0.977672530446549
0.161230195712954	0.977672530446549
0.161696178937558	0.977672530446549
0.162162162162162	0.977672530446549
0.162628145386766	0.977672530446549
0.16309412861137	0.977672530446549
0.163560111835974	0.977672530446549
0.164026095060578	0.977672530446549
0.164492078285182	0.977672530446549
0.164958061509786	0.977672530446549
0.16542404473439	0.977672530446549
0.165890027958993	0.977672530446549
0.166356011183597	0.977672530446549
0.166821994408201	0.977672530446549
0.167287977632805	0.977672530446549
0.167753960857409	0.977672530446549
0.168219944082013	0.977672530446549
0.168685927306617	0.977672530446549
0.169151910531221	0.977672530446549
0.169151910531221	0.978349120433018
0.169617893755825	0.978349120433018
0.170083876980429	0.978349120433018
0.170549860205033	0.978349120433018
0.171015843429637	0.978349120433018
0.171015843429637	0.979025710419486
0.17148182665424	0.979025710419486
0.171947809878844	0.979025710419486
0.172413793103448	0.979025710419486
0.172879776328052	0.979025710419486
0.173345759552656	0.979025710419486
0.17381174277726	0.979025710419486
0.174277726001864	0.979025710419486
0.174743709226468	0.979025710419486
0.174743709226468	0.979702300405954
0.175209692451072	0.979702300405954
0.175675675675676	0.979702300405954
0.17614165890028	0.979702300405954
0.176607642124884	0.979702300405954
0.177073625349487	0.979702300405954
0.177539608574091	0.979702300405954
0.178005591798695	0.979702300405954
0.178471575023299	0.979702300405954
0.178471575023299	0.980378890392422
0.178937558247903	0.980378890392422
0.179403541472507	0.980378890392422
0.179869524697111	0.980378890392422
0.179869524697111	0.98105548037889
0.180335507921715	0.98105548037889
0.180801491146319	0.98105548037889
0.181267474370923	0.98105548037889
0.181733457595527	0.98105548037889
0.18219944082013	0.98105548037889
0.182665424044734	0.98105548037889
0.183131407269338	0.98105548037889
0.183597390493942	0.98105548037889
0.184063373718546	0.98105548037889
0.18452935694315	0.98105548037889
0.184995340167754	0.98105548037889
0.185461323392358	0.98105548037889
0.185927306616962	0.98105548037889
0.186393289841566	0.98105548037889
0.18685927306617	0.98105548037889
0.187325256290774	0.98105548037889
0.187325256290774	0.981732070365359
0.187791239515377	0.981732070365359
0.188257222739981	0.981732070365359
0.188257222739981	0.982408660351827
0.188723205964585	0.982408660351827
0.189189189189189	0.982408660351827
0.189655172413793	0.982408660351827
0.189655172413793	0.983085250338295
0.190121155638397	0.983085250338295
0.190587138863001	0.983085250338295
0.191053122087605	0.983085250338295
0.191519105312209	0.983085250338295
0.191985088536813	0.983085250338295
0.192451071761417	0.983085250338295
0.19291705498602	0.983085250338295
0.193383038210624	0.983085250338295
0.193849021435228	0.983085250338295
0.194315004659832	0.983085250338295
0.194780987884436	0.983085250338295
0.194780987884436	0.983761840324763
0.19524697110904	0.983761840324763
0.195712954333644	0.983761840324763
0.196178937558248	0.983761840324763
0.196644920782852	0.983761840324763
0.197110904007456	0.983761840324763
0.19757688723206	0.983761840324763
0.198042870456664	0.983761840324763
0.198508853681267	0.983761840324763
0.198974836905871	0.983761840324763
0.199440820130475	0.983761840324763
0.199906803355079	0.983761840324763
0.200372786579683	0.983761840324763
0.200838769804287	0.983761840324763
0.200838769804287	0.984438430311231
0.200838769804287	0.9851150202977
0.201304753028891	0.9851150202977
0.201770736253495	0.9851150202977
0.202236719478099	0.9851150202977
0.202702702702703	0.9851150202977
0.203168685927307	0.9851150202977
0.203634669151911	0.9851150202977
0.204100652376514	0.9851150202977
0.204566635601118	0.9851150202977
0.205032618825722	0.9851150202977
0.205498602050326	0.9851150202977
0.20596458527493	0.9851150202977
0.206430568499534	0.9851150202977
0.206896551724138	0.9851150202977
0.206896551724138	0.985791610284168
0.207362534948742	0.985791610284168
0.207828518173346	0.985791610284168
0.20829450139795	0.985791610284168
0.208760484622554	0.985791610284168
0.209226467847158	0.985791610284168
0.209692451071761	0.985791610284168
0.210158434296365	0.985791610284168
0.210624417520969	0.985791610284168
0.211090400745573	0.985791610284168
0.211556383970177	0.985791610284168
0.212022367194781	0.985791610284168
0.212488350419385	0.985791610284168
0.212954333643989	0.985791610284168
0.213420316868593	0.985791610284168
0.213886300093197	0.985791610284168
0.214352283317801	0.985791610284168
0.214818266542404	0.985791610284168
0.215284249767008	0.985791610284168
0.215750232991612	0.985791610284168
0.216216216216216	0.985791610284168
0.21668219944082	0.985791610284168
0.217148182665424	0.985791610284168
0.217614165890028	0.985791610284168
0.218080149114632	0.985791610284168
0.218546132339236	0.985791610284168
0.21901211556384	0.985791610284168
0.219478098788444	0.985791610284168
0.219944082013048	0.985791610284168
0.220410065237651	0.985791610284168
0.220876048462255	0.985791610284168
0.221342031686859	0.985791610284168
0.221808014911463	0.985791610284168
0.222273998136067	0.985791610284168
0.222739981360671	0.985791610284168
0.223205964585275	0.985791610284168
0.223671947809879	0.985791610284168
0.224137931034483	0.985791610284168
0.224603914259087	0.985791610284168
0.225069897483691	0.985791610284168
0.225535880708295	0.985791610284168
0.226001863932898	0.985791610284168
0.226467847157502	0.985791610284168
0.226933830382106	0.985791610284168
0.22739981360671	0.985791610284168
0.227865796831314	0.985791610284168
0.228331780055918	0.985791610284168
0.228797763280522	0.985791610284168
0.229263746505126	0.985791610284168
0.22972972972973	0.985791610284168
0.230195712954334	0.985791610284168
0.230195712954334	0.986468200270636
0.230661696178938	0.986468200270636
0.231127679403541	0.986468200270636
0.231593662628145	0.986468200270636
0.232059645852749	0.986468200270636
0.232525629077353	0.986468200270636
0.232991612301957	0.986468200270636
0.232991612301957	0.987144790257104
0.233457595526561	0.987144790257104
0.233457595526561	0.987821380243572
0.233923578751165	0.987821380243572
0.234389561975769	0.987821380243572
0.234855545200373	0.987821380243572
0.235321528424977	0.987821380243572
0.235787511649581	0.987821380243572
0.236253494874185	0.987821380243572
0.236719478098788	0.987821380243572
0.237185461323392	0.987821380243572
0.237651444547996	0.987821380243572
0.2381174277726	0.987821380243572
0.238583410997204	0.987821380243572
0.239049394221808	0.987821380243572
0.239515377446412	0.987821380243572
0.239981360671016	0.987821380243572
0.24044734389562	0.987821380243572
0.240913327120224	0.987821380243572
0.241379310344828	0.987821380243572
0.241845293569431	0.987821380243572
0.242311276794035	0.987821380243572
0.242777260018639	0.987821380243572
0.243243243243243	0.987821380243572
0.243709226467847	0.987821380243572
0.244175209692451	0.987821380243572
0.244641192917055	0.987821380243572
0.245107176141659	0.987821380243572
0.245573159366263	0.987821380243572
0.246039142590867	0.987821380243572
0.246505125815471	0.987821380243572
0.246971109040075	0.987821380243572
0.247437092264678	0.987821380243572
0.247903075489282	0.987821380243572
0.248369058713886	0.987821380243572
0.24883504193849	0.987821380243572
0.249301025163094	0.987821380243572
0.249767008387698	0.987821380243572
0.250232991612302	0.987821380243572
0.250698974836906	0.987821380243572
0.25116495806151	0.987821380243572
0.251630941286114	0.987821380243572
0.252096924510718	0.987821380243572
0.252562907735322	0.987821380243572
0.253028890959925	0.987821380243572
0.253494874184529	0.987821380243572
0.253960857409133	0.987821380243572
0.254426840633737	0.987821380243572
0.254892823858341	0.987821380243572
0.255358807082945	0.987821380243572
0.255824790307549	0.987821380243572
0.256290773532153	0.987821380243572
0.256756756756757	0.987821380243572
0.257222739981361	0.987821380243572
0.257688723205965	0.987821380243572
0.258154706430568	0.987821380243572
0.258620689655172	0.987821380243572
0.259086672879776	0.987821380243572
0.25955265610438	0.987821380243572
0.25955265610438	0.988497970230041
0.260018639328984	0.988497970230041
0.260484622553588	0.988497970230041
0.260950605778192	0.988497970230041
0.261416589002796	0.988497970230041
0.2618825722274	0.988497970230041
0.262348555452004	0.988497970230041
0.262814538676608	0.988497970230041
0.263280521901212	0.988497970230041
0.263746505125815	0.988497970230041
0.264212488350419	0.988497970230041
0.264678471575023	0.988497970230041
0.265144454799627	0.988497970230041
0.265610438024231	0.988497970230041
0.266076421248835	0.988497970230041
0.266542404473439	0.988497970230041
0.267008387698043	0.988497970230041
0.267474370922647	0.988497970230041
0.267940354147251	0.988497970230041
0.268406337371855	0.988497970230041
0.268872320596459	0.988497970230041
0.269338303821062	0.988497970230041
0.269804287045666	0.988497970230041
0.27027027027027	0.988497970230041
0.270736253494874	0.988497970230041
0.271202236719478	0.988497970230041
0.271668219944082	0.988497970230041
0.272134203168686	0.988497970230041
0.27260018639329	0.988497970230041
0.273066169617894	0.988497970230041
0.273532152842498	0.988497970230041
0.273998136067102	0.988497970230041
0.273998136067102	0.989174560216509
0.273998136067102	0.989851150202977
0.274464119291705	0.989851150202977
0.274930102516309	0.989851150202977
0.275396085740913	0.989851150202977
0.275862068965517	0.989851150202977
0.276328052190121	0.989851150202977
0.276794035414725	0.989851150202977
0.277260018639329	0.989851150202977
0.277726001863933	0.989851150202977
0.278191985088537	0.989851150202977
0.278657968313141	0.989851150202977
0.279123951537745	0.989851150202977
0.279589934762349	0.989851150202977
0.280055917986952	0.989851150202977
0.280055917986952	0.990527740189445
0.280521901211556	0.990527740189445
0.28098788443616	0.990527740189445
0.281453867660764	0.990527740189445
0.281919850885368	0.990527740189445
0.282385834109972	0.990527740189445
0.282851817334576	0.990527740189445
0.28331780055918	0.990527740189445
0.283783783783784	0.990527740189445
0.284249767008388	0.990527740189445
0.284715750232992	0.990527740189445
0.285181733457596	0.990527740189445
0.285647716682199	0.990527740189445
0.286113699906803	0.990527740189445
0.286579683131407	0.990527740189445
0.287045666356011	0.990527740189445
0.287511649580615	0.990527740189445
0.287977632805219	0.990527740189445
0.288443616029823	0.990527740189445
0.288909599254427	0.990527740189445
0.289375582479031	0.990527740189445
0.289841565703635	0.990527740189445
0.290307548928239	0.990527740189445
0.290773532152843	0.990527740189445
0.291239515377446	0.990527740189445
0.29170549860205	0.990527740189445
0.292171481826654	0.990527740189445
0.292637465051258	0.990527740189445
0.292637465051258	0.991204330175913
0.293103448275862	0.991204330175913
0.293569431500466	0.991204330175913
0.29403541472507	0.991204330175913
0.294501397949674	0.991204330175913
0.294967381174278	0.991204330175913
0.295433364398882	0.991204330175913
0.295899347623486	0.991204330175913
0.296365330848089	0.991204330175913
0.296831314072693	0.991204330175913
0.297297297297297	0.991204330175913
0.297763280521901	0.991204330175913
0.298229263746505	0.991204330175913
0.298695246971109	0.991204330175913
0.299161230195713	0.991204330175913
0.299627213420317	0.991204330175913
0.300093196644921	0.991204330175913
0.300559179869525	0.991204330175913
0.301025163094129	0.991204330175913
0.301491146318733	0.991204330175913
0.301957129543336	0.991204330175913
0.30242311276794	0.991204330175913
0.302889095992544	0.991204330175913
0.303355079217148	0.991204330175913
0.303821062441752	0.991204330175913
0.304287045666356	0.991204330175913
0.30475302889096	0.991204330175913
0.305219012115564	0.991204330175913
0.305684995340168	0.991204330175913
0.306150978564772	0.991204330175913
0.306616961789376	0.991204330175913
0.307082945013979	0.991204330175913
0.307548928238583	0.991204330175913
0.308014911463187	0.991204330175913
0.308480894687791	0.991204330175913
0.308946877912395	0.991204330175913
0.309412861136999	0.991204330175913
0.309878844361603	0.991204330175913
0.310344827586207	0.991204330175913
0.310810810810811	0.991204330175913
0.311276794035415	0.991204330175913
0.311742777260019	0.991204330175913
0.311742777260019	0.991880920162382
0.312208760484623	0.991880920162382
0.312674743709226	0.991880920162382
0.31314072693383	0.991880920162382
0.313606710158434	0.991880920162382
0.314072693383038	0.991880920162382
0.314538676607642	0.991880920162382
0.315004659832246	0.991880920162382
0.31547064305685	0.991880920162382
0.315936626281454	0.991880920162382
0.316402609506058	0.991880920162382
0.316868592730662	0.991880920162382
0.317334575955266	0.991880920162382
0.31780055917987	0.991880920162382
0.318266542404473	0.991880920162382
0.318732525629077	0.991880920162382
0.319198508853681	0.991880920162382
0.319664492078285	0.991880920162382
0.320130475302889	0.991880920162382
0.320596458527493	0.991880920162382
0.321062441752097	0.991880920162382
0.321528424976701	0.991880920162382
0.321994408201305	0.991880920162382
0.322460391425909	0.991880920162382
0.322926374650513	0.991880920162382
0.323392357875116	0.991880920162382
0.32385834109972	0.991880920162382
0.324324324324324	0.991880920162382
0.324790307548928	0.991880920162382
0.325256290773532	0.991880920162382
0.325722273998136	0.991880920162382
0.32618825722274	0.991880920162382
0.326654240447344	0.991880920162382
0.326654240447344	0.99255751014885
0.327120223671948	0.99255751014885
0.327586206896552	0.99255751014885
0.328052190121156	0.99255751014885
0.32851817334576	0.99255751014885
0.328984156570363	0.99255751014885
0.329450139794967	0.99255751014885
0.329916123019571	0.99255751014885
0.330382106244175	0.99255751014885
0.330848089468779	0.99255751014885
0.331314072693383	0.99255751014885
0.331780055917987	0.99255751014885
0.332246039142591	0.99255751014885
0.332712022367195	0.99255751014885
0.333178005591799	0.99255751014885
0.333643988816403	0.99255751014885
0.334109972041007	0.99255751014885
0.33457595526561	0.99255751014885
0.335041938490214	0.99255751014885
0.335507921714818	0.99255751014885
0.335973904939422	0.99255751014885
0.336439888164026	0.99255751014885
0.33690587138863	0.99255751014885
0.337371854613234	0.99255751014885
0.337837837837838	0.99255751014885
0.338303821062442	0.99255751014885
0.338769804287046	0.99255751014885
0.33923578751165	0.99255751014885
0.339701770736254	0.99255751014885
0.340167753960857	0.99255751014885
0.340633737185461	0.99255751014885
0.340633737185461	0.993234100135318
0.341099720410065	0.993234100135318
0.341565703634669	0.993234100135318
0.342031686859273	0.993234100135318
0.342497670083877	0.993234100135318
0.342963653308481	0.993234100135318
0.343429636533085	0.993234100135318
0.343895619757689	0.993234100135318
0.344361602982293	0.993234100135318
0.344827586206897	0.993234100135318
0.3452935694315	0.993234100135318
0.345759552656104	0.993234100135318
0.346225535880708	0.993234100135318
0.346691519105312	0.993234100135318
0.347157502329916	0.993234100135318
0.34762348555452	0.993234100135318
0.348089468779124	0.993234100135318
0.348555452003728	0.993234100135318
0.349021435228332	0.993234100135318
0.349487418452936	0.993234100135318
0.34995340167754	0.993234100135318
0.350419384902144	0.993234100135318
0.350885368126747	0.993234100135318
0.351351351351351	0.993234100135318
0.351817334575955	0.993234100135318
0.352283317800559	0.993234100135318
0.352749301025163	0.993234100135318
0.353215284249767	0.993234100135318
0.353681267474371	0.993234100135318
0.354147250698975	0.993234100135318
0.354613233923579	0.993234100135318
0.355079217148183	0.993234100135318
0.355545200372787	0.993234100135318
0.35601118359739	0.993234100135318
0.356477166821994	0.993234100135318
0.356943150046598	0.993234100135318
0.357409133271202	0.993234100135318
0.357875116495806	0.993234100135318
0.35834109972041	0.993234100135318
0.358807082945014	0.993234100135318
0.359273066169618	0.993234100135318
0.359739049394222	0.993234100135318
0.360205032618826	0.993234100135318
0.36067101584343	0.993234100135318
0.361136999068034	0.993234100135318
0.361602982292637	0.993234100135318
0.362068965517241	0.993234100135318
0.362534948741845	0.993234100135318
0.363000931966449	0.993234100135318
0.363466915191053	0.993234100135318
0.363932898415657	0.993234100135318
0.364398881640261	0.993234100135318
0.364864864864865	0.993234100135318
0.365330848089469	0.993234100135318
0.365796831314073	0.993234100135318
0.366262814538677	0.993234100135318
0.366728797763281	0.993234100135318
0.367194780987884	0.993234100135318
0.367660764212488	0.993234100135318
0.368126747437092	0.993234100135318
0.368592730661696	0.993234100135318
0.3690587138863	0.993234100135318
0.369524697110904	0.993234100135318
0.369990680335508	0.993234100135318
0.370456663560112	0.993234100135318
0.370922646784716	0.993234100135318
0.37138863000932	0.993234100135318
0.371854613233924	0.993234100135318
0.372320596458527	0.993234100135318
0.372786579683131	0.993234100135318
0.373252562907735	0.993234100135318
0.373718546132339	0.993234100135318
0.374184529356943	0.993234100135318
0.374650512581547	0.993234100135318
0.375116495806151	0.993234100135318
0.375582479030755	0.993234100135318
0.376048462255359	0.993234100135318
0.376514445479963	0.993234100135318
0.376980428704567	0.993234100135318
0.377446411929171	0.993234100135318
0.377912395153774	0.993234100135318
0.378378378378378	0.993234100135318
0.378844361602982	0.993234100135318
0.379310344827586	0.993234100135318
0.37977632805219	0.993234100135318
0.380242311276794	0.993234100135318
0.380708294501398	0.993234100135318
0.381174277726002	0.993234100135318
0.381640260950606	0.993234100135318
0.38210624417521	0.993234100135318
0.382572227399814	0.993234100135318
0.383038210624418	0.993234100135318
0.383504193849021	0.993234100135318
0.383970177073625	0.993234100135318
0.384436160298229	0.993234100135318
0.384902143522833	0.993234100135318
0.385368126747437	0.993234100135318
0.385834109972041	0.993234100135318
0.386300093196645	0.993234100135318
0.386766076421249	0.993234100135318
0.387232059645853	0.993234100135318
0.387698042870457	0.993234100135318
0.388164026095061	0.993234100135318
0.388630009319665	0.993234100135318
0.389095992544268	0.993234100135318
0.389561975768872	0.993234100135318
0.390027958993476	0.993234100135318
0.39049394221808	0.993234100135318
0.390959925442684	0.993234100135318
0.391425908667288	0.993234100135318
0.391891891891892	0.993234100135318
0.392357875116496	0.993234100135318
0.3928238583411	0.993234100135318
0.393289841565704	0.993234100135318
0.393755824790308	0.993234100135318
0.394221808014911	0.993234100135318
0.394687791239515	0.993234100135318
0.395153774464119	0.993234100135318
0.395619757688723	0.993234100135318
0.396085740913327	0.993234100135318
0.396551724137931	0.993234100135318
0.397017707362535	0.993234100135318
0.397483690587139	0.993234100135318
0.397949673811743	0.993234100135318
0.398415657036347	0.993234100135318
0.398881640260951	0.993234100135318
0.399347623485555	0.993234100135318
0.399813606710158	0.993234100135318
0.400279589934762	0.993234100135318
0.400745573159366	0.993234100135318
0.40121155638397	0.993234100135318
0.401677539608574	0.993234100135318
0.402143522833178	0.993234100135318
0.402609506057782	0.993234100135318
0.403075489282386	0.993234100135318
0.40354147250699	0.993234100135318
0.404007455731594	0.993234100135318
0.404473438956198	0.993234100135318
0.404939422180801	0.993234100135318
0.405405405405405	0.993234100135318
0.405871388630009	0.993234100135318
0.406337371854613	0.993234100135318
0.406803355079217	0.993234100135318
0.407269338303821	0.993234100135318
0.407735321528425	0.993234100135318
0.408201304753029	0.993234100135318
0.408667287977633	0.993234100135318
0.409133271202237	0.993234100135318
0.409599254426841	0.993234100135318
0.410065237651445	0.993234100135318
0.410531220876048	0.993234100135318
0.410997204100652	0.993234100135318
0.411463187325256	0.993234100135318
0.41192917054986	0.993234100135318
0.412395153774464	0.993234100135318
0.412861136999068	0.993234100135318
0.413327120223672	0.993234100135318
0.413793103448276	0.993234100135318
0.41425908667288	0.993234100135318
0.414725069897484	0.993234100135318
0.415191053122088	0.993234100135318
0.415657036346692	0.993234100135318
0.416123019571295	0.993234100135318
0.416589002795899	0.993234100135318
0.417054986020503	0.993234100135318
0.417520969245107	0.993234100135318
0.417986952469711	0.993234100135318
0.418452935694315	0.993234100135318
0.418918918918919	0.993234100135318
0.419384902143523	0.993234100135318
0.419850885368127	0.993234100135318
0.420316868592731	0.993234100135318
0.420782851817335	0.993234100135318
0.421248835041938	0.993234100135318
0.421714818266542	0.993234100135318
0.422180801491146	0.993234100135318
0.42264678471575	0.993234100135318
0.423112767940354	0.993234100135318
0.423578751164958	0.993234100135318
0.424044734389562	0.993234100135318
0.424510717614166	0.993234100135318
0.42497670083877	0.993234100135318
0.425442684063374	0.993234100135318
0.425908667287978	0.993234100135318
0.426374650512582	0.993234100135318
0.426840633737185	0.993234100135318
0.427306616961789	0.993234100135318
0.427772600186393	0.993234100135318
0.428238583410997	0.993234100135318
0.428704566635601	0.993234100135318
0.429170549860205	0.993234100135318
0.429636533084809	0.993234100135318
0.430102516309413	0.993234100135318
0.430568499534017	0.993234100135318
0.431034482758621	0.993234100135318
0.431500465983225	0.993234100135318
0.431966449207829	0.993234100135318
0.432432432432432	0.993234100135318
0.432898415657036	0.993234100135318
0.43336439888164	0.993234100135318
0.433830382106244	0.993234100135318
0.434296365330848	0.993234100135318
0.434762348555452	0.993234100135318
0.435228331780056	0.993234100135318
0.43569431500466	0.993234100135318
0.436160298229264	0.993234100135318
0.436626281453868	0.993234100135318
0.437092264678472	0.993234100135318
0.437558247903076	0.993234100135318
0.438024231127679	0.993234100135318
0.438490214352283	0.993234100135318
0.438956197576887	0.993234100135318
0.439422180801491	0.993234100135318
0.439888164026095	0.993234100135318
0.440354147250699	0.993234100135318
0.440820130475303	0.993234100135318
0.441286113699907	0.993234100135318
0.441752096924511	0.993234100135318
0.442218080149115	0.993234100135318
0.442684063373719	0.993234100135318
0.443150046598322	0.993234100135318
0.443616029822926	0.993234100135318
0.44408201304753	0.993234100135318
0.444547996272134	0.993234100135318
0.445013979496738	0.993234100135318
0.445479962721342	0.993234100135318
0.445945945945946	0.993234100135318
0.44641192917055	0.993234100135318
0.446877912395154	0.993234100135318
0.447343895619758	0.993234100135318
0.447809878844362	0.993234100135318
0.448275862068966	0.993234100135318
0.448275862068966	0.993910690121786
0.448741845293569	0.993910690121786
0.449207828518173	0.993910690121786
0.449673811742777	0.993910690121786
0.450139794967381	0.993910690121786
0.450605778191985	0.993910690121786
0.451071761416589	0.993910690121786
0.451537744641193	0.993910690121786
0.452003727865797	0.993910690121786
0.452469711090401	0.993910690121786
0.452935694315005	0.993910690121786
0.453401677539609	0.993910690121786
0.453867660764212	0.993910690121786
0.454333643988816	0.993910690121786
0.45479962721342	0.993910690121786
0.455265610438024	0.993910690121786
0.455731593662628	0.993910690121786
0.456197576887232	0.993910690121786
0.456663560111836	0.993910690121786
0.45712954333644	0.993910690121786
0.457595526561044	0.993910690121786
0.458061509785648	0.993910690121786
0.458527493010252	0.993910690121786
0.458993476234856	0.993910690121786
0.459459459459459	0.993910690121786
0.459925442684063	0.993910690121786
0.460391425908667	0.993910690121786
0.460857409133271	0.993910690121786
0.461323392357875	0.993910690121786
0.461789375582479	0.993910690121786
0.462255358807083	0.993910690121786
0.462721342031687	0.993910690121786
0.463187325256291	0.993910690121786
0.463653308480895	0.993910690121786
0.464119291705499	0.993910690121786
0.464585274930103	0.993910690121786
0.465051258154706	0.993910690121786
0.46551724137931	0.993910690121786
0.465983224603914	0.993910690121786
0.466449207828518	0.993910690121786
0.466915191053122	0.993910690121786
0.467381174277726	0.993910690121786
0.46784715750233	0.993910690121786
0.468313140726934	0.993910690121786
0.468779123951538	0.993910690121786
0.469245107176142	0.993910690121786
0.469711090400746	0.993910690121786
0.470177073625349	0.993910690121786
0.470643056849953	0.993910690121786
0.471109040074557	0.993910690121786
0.471575023299161	0.993910690121786
0.472041006523765	0.993910690121786
0.472506989748369	0.993910690121786
0.472972972972973	0.993910690121786
0.473438956197577	0.993910690121786
0.473904939422181	0.993910690121786
0.474370922646785	0.993910690121786
0.474836905871389	0.993910690121786
0.475302889095993	0.993910690121786
0.475768872320596	0.993910690121786
0.4762348555452	0.993910690121786
0.476700838769804	0.993910690121786
0.477166821994408	0.993910690121786
0.477632805219012	0.993910690121786
0.478098788443616	0.993910690121786
0.47856477166822	0.993910690121786
0.479030754892824	0.993910690121786
0.479496738117428	0.993910690121786
0.479962721342032	0.993910690121786
0.480428704566636	0.993910690121786
0.48089468779124	0.993910690121786
0.481360671015843	0.993910690121786
0.481826654240447	0.993910690121786
0.482292637465051	0.993910690121786
0.482758620689655	0.993910690121786
0.483224603914259	0.993910690121786
0.483690587138863	0.993910690121786
0.484156570363467	0.993910690121786
0.484622553588071	0.993910690121786
0.485088536812675	0.993910690121786
0.485554520037279	0.993910690121786
0.486020503261883	0.993910690121786
0.486486486486487	0.993910690121786
0.48695246971109	0.993910690121786
0.487418452935694	0.993910690121786
0.487884436160298	0.993910690121786
0.488350419384902	0.993910690121786
0.488816402609506	0.993910690121786
0.48928238583411	0.993910690121786
0.489748369058714	0.993910690121786
0.490214352283318	0.993910690121786
0.490680335507922	0.993910690121786
0.491146318732526	0.993910690121786
0.49161230195713	0.993910690121786
0.492078285181733	0.993910690121786
0.492544268406337	0.993910690121786
0.493010251630941	0.993910690121786
0.493476234855545	0.993910690121786
0.493942218080149	0.993910690121786
0.494408201304753	0.993910690121786
0.494874184529357	0.993910690121786
0.495340167753961	0.993910690121786
0.495806150978565	0.993910690121786
0.496272134203169	0.993910690121786
0.496738117427773	0.993910690121786
0.497204100652377	0.993910690121786
0.49767008387698	0.993910690121786
0.498136067101584	0.993910690121786
0.498602050326188	0.993910690121786
0.499068033550792	0.993910690121786
0.499534016775396	0.993910690121786
0.5	0.993910690121786
0.500465983224604	0.993910690121786
0.500931966449208	0.993910690121786
0.501397949673812	0.993910690121786
0.501863932898416	0.993910690121786
0.50232991612302	0.993910690121786
0.502795899347623	0.993910690121786
0.503261882572227	0.993910690121786
0.503727865796831	0.993910690121786
0.504193849021435	0.993910690121786
0.504659832246039	0.993910690121786
0.505125815470643	0.993910690121786
0.505591798695247	0.993910690121786
0.506057781919851	0.993910690121786
0.506523765144455	0.993910690121786
0.506989748369059	0.993910690121786
0.507455731593663	0.993910690121786
0.507921714818267	0.993910690121786
0.50838769804287	0.993910690121786
0.508853681267474	0.993910690121786
0.509319664492078	0.993910690121786
0.509785647716682	0.993910690121786
0.510251630941286	0.993910690121786
0.51071761416589	0.993910690121786
0.511183597390494	0.993910690121786
0.511649580615098	0.993910690121786
0.512115563839702	0.993910690121786
0.512581547064306	0.993910690121786
0.51304753028891	0.993910690121786
0.513513513513513	0.993910690121786
0.513979496738117	0.993910690121786
0.514445479962721	0.993910690121786
0.514911463187325	0.993910690121786
0.515377446411929	0.993910690121786
0.515843429636533	0.993910690121786
0.516309412861137	0.993910690121786
0.516775396085741	0.993910690121786
0.517241379310345	0.993910690121786
0.517707362534949	0.993910690121786
0.518173345759553	0.993910690121786
0.518639328984157	0.993910690121786
0.51910531220876	0.993910690121786
0.519571295433364	0.993910690121786
0.520037278657968	0.993910690121786
0.520503261882572	0.993910690121786
0.520969245107176	0.993910690121786
0.52143522833178	0.993910690121786
0.521901211556384	0.993910690121786
0.522367194780988	0.993910690121786
0.522833178005592	0.993910690121786
0.523299161230196	0.993910690121786
0.5237651444548	0.993910690121786
0.524231127679403	0.993910690121786
0.524697110904008	0.993910690121786
0.525163094128611	0.993910690121786
0.525629077353215	0.993910690121786
0.526095060577819	0.993910690121786
0.526561043802423	0.993910690121786
0.527027027027027	0.993910690121786
0.527493010251631	0.993910690121786
0.527958993476235	0.993910690121786
0.528424976700839	0.993910690121786
0.528890959925443	0.993910690121786
0.528890959925443	0.994587280108254
0.529356943150047	0.994587280108254
0.529822926374651	0.994587280108254
0.530288909599254	0.994587280108254
0.530754892823858	0.994587280108254
0.531220876048462	0.994587280108254
0.531686859273066	0.994587280108254
0.53215284249767	0.994587280108254
0.532618825722274	0.994587280108254
0.533084808946878	0.994587280108254
0.533550792171482	0.994587280108254
0.534016775396086	0.994587280108254
0.53448275862069	0.994587280108254
0.534948741845294	0.994587280108254
0.535414725069898	0.994587280108254
0.535880708294501	0.994587280108254
0.536346691519105	0.994587280108254
0.536812674743709	0.994587280108254
0.537278657968313	0.994587280108254
0.537744641192917	0.994587280108254
0.538210624417521	0.994587280108254
0.538676607642125	0.994587280108254
0.539142590866729	0.994587280108254
0.539608574091333	0.994587280108254
0.540074557315937	0.994587280108254
0.540540540540541	0.994587280108254
0.541006523765144	0.994587280108254
0.541472506989748	0.994587280108254
0.541938490214352	0.994587280108254
0.542404473438956	0.994587280108254
0.54287045666356	0.994587280108254
0.543336439888164	0.994587280108254
0.543802423112768	0.994587280108254
0.544268406337372	0.994587280108254
0.544734389561976	0.994587280108254
0.54520037278658	0.994587280108254
0.545666356011184	0.994587280108254
0.546132339235788	0.994587280108254
0.546598322460391	0.994587280108254
0.547064305684995	0.994587280108254
0.547530288909599	0.994587280108254
0.547996272134203	0.994587280108254
0.548462255358807	0.994587280108254
0.548928238583411	0.994587280108254
0.549394221808015	0.994587280108254
0.549860205032619	0.994587280108254
0.550326188257223	0.994587280108254
0.550792171481827	0.994587280108254
0.551258154706431	0.994587280108254
0.551724137931034	0.994587280108254
0.552190121155638	0.994587280108254
0.552656104380242	0.994587280108254
0.553122087604846	0.994587280108254
0.55358807082945	0.994587280108254
0.554054054054054	0.994587280108254
0.554520037278658	0.994587280108254
0.554986020503262	0.994587280108254
0.555452003727866	0.994587280108254
0.55591798695247	0.994587280108254
0.556383970177074	0.994587280108254
0.556849953401678	0.994587280108254
0.557315936626281	0.994587280108254
0.557781919850885	0.994587280108254
0.558247903075489	0.994587280108254
0.558713886300093	0.994587280108254
0.559179869524697	0.994587280108254
0.559645852749301	0.994587280108254
0.560111835973905	0.994587280108254
0.560577819198509	0.994587280108254
0.561043802423113	0.994587280108254
0.561509785647717	0.994587280108254
0.561975768872321	0.994587280108254
0.562441752096924	0.994587280108254
0.562907735321528	0.994587280108254
0.563373718546132	0.994587280108254
0.563839701770736	0.994587280108254
0.56430568499534	0.994587280108254
0.564771668219944	0.994587280108254
0.565237651444548	0.994587280108254
0.565703634669152	0.994587280108254
0.566169617893756	0.994587280108254
0.56663560111836	0.994587280108254
0.567101584342964	0.994587280108254
0.567567567567568	0.994587280108254
0.568033550792171	0.994587280108254
0.568499534016775	0.994587280108254
0.568965517241379	0.994587280108254
0.569431500465983	0.994587280108254
0.569431500465983	0.995263870094723
0.569897483690587	0.995263870094723
0.570363466915191	0.995263870094723
0.570829450139795	0.995263870094723
0.571295433364399	0.995263870094723
0.571295433364399	0.995940460081191
0.571761416589003	0.995940460081191
0.572227399813607	0.995940460081191
0.572693383038211	0.995940460081191
0.573159366262814	0.995940460081191
0.573625349487419	0.995940460081191
0.574091332712022	0.995940460081191
0.574557315936626	0.995940460081191
0.57502329916123	0.995940460081191
0.575489282385834	0.995940460081191
0.575955265610438	0.995940460081191
0.576421248835042	0.995940460081191
0.576887232059646	0.995940460081191
0.57735321528425	0.995940460081191
0.577819198508854	0.995940460081191
0.578285181733458	0.995940460081191
0.578751164958062	0.995940460081191
0.579217148182665	0.995940460081191
0.579683131407269	0.995940460081191
0.580149114631873	0.995940460081191
0.580615097856477	0.995940460081191
0.581081081081081	0.995940460081191
0.581547064305685	0.995940460081191
0.582013047530289	0.995940460081191
0.582479030754893	0.995940460081191
0.582945013979497	0.995940460081191
0.583410997204101	0.995940460081191
0.583876980428705	0.995940460081191
0.584342963653309	0.995940460081191
0.584808946877912	0.995940460081191
0.585274930102516	0.995940460081191
0.58574091332712	0.995940460081191
0.586206896551724	0.995940460081191
0.586672879776328	0.995940460081191
0.587138863000932	0.995940460081191
0.587604846225536	0.995940460081191
0.58807082945014	0.995940460081191
0.588536812674744	0.995940460081191
0.589002795899348	0.995940460081191
0.589468779123952	0.995940460081191
0.589934762348555	0.995940460081191
0.590400745573159	0.995940460081191
0.590866728797763	0.995940460081191
0.591332712022367	0.995940460081191
0.591798695246971	0.995940460081191
0.592264678471575	0.995940460081191
0.592730661696179	0.995940460081191
0.593196644920783	0.995940460081191
0.593662628145387	0.995940460081191
0.594128611369991	0.995940460081191
0.594594594594595	0.995940460081191
0.595060577819199	0.995940460081191
0.595526561043802	0.995940460081191
0.595992544268406	0.995940460081191
0.59645852749301	0.995940460081191
0.596924510717614	0.995940460081191
0.597390493942218	0.995940460081191
0.597856477166822	0.995940460081191
0.598322460391426	0.995940460081191
0.59878844361603	0.995940460081191
0.599254426840634	0.995940460081191
0.599720410065238	0.995940460081191
0.600186393289842	0.995940460081191
0.600652376514445	0.995940460081191
0.601118359739049	0.995940460081191
0.601584342963653	0.995940460081191
0.602050326188257	0.995940460081191
0.602516309412861	0.995940460081191
0.602982292637465	0.995940460081191
0.603448275862069	0.995940460081191
0.603914259086673	0.995940460081191
0.604380242311277	0.995940460081191
0.604846225535881	0.995940460081191
0.605312208760485	0.995940460081191
0.605778191985089	0.995940460081191
0.606244175209692	0.995940460081191
0.606710158434296	0.995940460081191
0.6071761416589	0.995940460081191
0.607642124883504	0.995940460081191
0.608108108108108	0.995940460081191
0.608574091332712	0.995940460081191
0.609040074557316	0.995940460081191
0.60950605778192	0.995940460081191
0.609972041006524	0.995940460081191
0.610438024231128	0.995940460081191
0.610904007455732	0.995940460081191
0.611369990680335	0.995940460081191
0.611835973904939	0.995940460081191
0.612301957129543	0.995940460081191
0.612767940354147	0.995940460081191
0.613233923578751	0.995940460081191
0.613699906803355	0.995940460081191
0.614165890027959	0.995940460081191
0.614631873252563	0.995940460081191
0.615097856477167	0.995940460081191
0.615563839701771	0.995940460081191
0.616029822926375	0.995940460081191
0.616495806150979	0.995940460081191
0.616961789375582	0.995940460081191
0.617427772600186	0.995940460081191
0.61789375582479	0.995940460081191
0.618359739049394	0.995940460081191
0.618825722273998	0.995940460081191
0.619291705498602	0.995940460081191
0.619757688723206	0.995940460081191
0.62022367194781	0.995940460081191
0.620689655172414	0.995940460081191
0.621155638397018	0.995940460081191
0.621621621621622	0.995940460081191
0.622087604846225	0.995940460081191
0.62255358807083	0.995940460081191
0.623019571295433	0.995940460081191
0.623485554520037	0.995940460081191
0.623951537744641	0.995940460081191
0.624417520969245	0.995940460081191
0.624883504193849	0.995940460081191
0.625349487418453	0.995940460081191
0.625815470643057	0.995940460081191
0.626281453867661	0.995940460081191
0.626281453867661	0.996617050067659
0.626747437092265	0.996617050067659
0.627213420316869	0.996617050067659
0.627679403541473	0.996617050067659
0.628145386766076	0.996617050067659
0.62861136999068	0.996617050067659
0.629077353215284	0.996617050067659
0.629543336439888	0.996617050067659
0.630009319664492	0.996617050067659
0.630475302889096	0.996617050067659
0.6309412861137	0.996617050067659
0.631407269338304	0.996617050067659
0.631873252562908	0.996617050067659
0.632339235787512	0.996617050067659
0.632805219012116	0.996617050067659
0.63327120223672	0.996617050067659
0.633737185461323	0.996617050067659
0.634203168685927	0.996617050067659
0.634669151910531	0.996617050067659
0.635135135135135	0.996617050067659
0.635601118359739	0.996617050067659
0.636067101584343	0.996617050067659
0.636533084808947	0.996617050067659
0.636999068033551	0.996617050067659
0.637465051258155	0.996617050067659
0.637931034482759	0.996617050067659
0.638397017707363	0.996617050067659
0.638863000931966	0.996617050067659
0.638863000931966	0.997293640054127
0.63932898415657	0.997293640054127
0.639794967381174	0.997293640054127
0.640260950605778	0.997293640054127
0.640726933830382	0.997293640054127
0.641192917054986	0.997293640054127
0.64165890027959	0.997293640054127
0.642124883504194	0.997293640054127
0.642590866728798	0.997293640054127
0.643056849953402	0.997293640054127
0.643522833178006	0.997293640054127
0.64398881640261	0.997293640054127
0.644454799627213	0.997293640054127
0.644920782851817	0.997293640054127
0.645386766076421	0.997293640054127
0.645852749301025	0.997293640054127
0.646318732525629	0.997293640054127
0.646784715750233	0.997293640054127
0.647250698974837	0.997293640054127
0.647716682199441	0.997293640054127
0.648182665424045	0.997293640054127
0.648648648648649	0.997293640054127
0.649114631873253	0.997293640054127
0.649114631873253	0.997970230040595
0.649580615097856	0.997970230040595
0.65004659832246	0.997970230040595
0.650512581547064	0.997970230040595
0.650978564771668	0.997970230040595
0.651444547996272	0.997970230040595
0.651910531220876	0.997970230040595
0.65237651444548	0.997970230040595
0.652842497670084	0.997970230040595
0.653308480894688	0.997970230040595
0.653774464119292	0.997970230040595
0.654240447343896	0.997970230040595
0.6547064305685	0.997970230040595
0.655172413793103	0.997970230040595
0.655638397017707	0.997970230040595
0.656104380242311	0.997970230040595
0.656570363466915	0.997970230040595
0.657036346691519	0.997970230040595
0.657502329916123	0.997970230040595
0.657968313140727	0.997970230040595
0.658434296365331	0.997970230040595
0.658900279589935	0.997970230040595
0.659366262814539	0.997970230040595
0.659832246039143	0.997970230040595
0.660298229263746	0.997970230040595
0.66076421248835	0.997970230040595
0.661230195712954	0.997970230040595
0.661696178937558	0.997970230040595
0.662162162162162	0.997970230040595
0.662628145386766	0.997970230040595
0.66309412861137	0.997970230040595
0.663560111835974	0.997970230040595
0.664026095060578	0.997970230040595
0.664026095060578	0.998646820027064
0.664492078285182	0.998646820027064
0.664958061509786	0.998646820027064
0.66542404473439	0.998646820027064
0.665890027958993	0.998646820027064
0.666356011183597	0.998646820027064
0.666821994408201	0.998646820027064
0.667287977632805	0.998646820027064
0.667753960857409	0.998646820027064
0.668219944082013	0.998646820027064
0.668685927306617	0.998646820027064
0.669151910531221	0.998646820027064
0.669617893755825	0.998646820027064
0.670083876980429	0.998646820027064
0.670549860205033	0.998646820027064
0.671015843429636	0.998646820027064
0.67148182665424	0.998646820027064
0.671947809878844	0.998646820027064
0.672413793103448	0.998646820027064
0.672879776328052	0.998646820027064
0.673345759552656	0.998646820027064
0.67381174277726	0.998646820027064
0.674277726001864	0.998646820027064
0.674743709226468	0.998646820027064
0.675209692451072	0.998646820027064
0.675675675675676	0.998646820027064
0.67614165890028	0.998646820027064
0.676607642124884	0.998646820027064
0.677073625349487	0.998646820027064
0.677539608574091	0.998646820027064
0.678005591798695	0.998646820027064
0.678471575023299	0.998646820027064
0.678937558247903	0.998646820027064
0.679403541472507	0.998646820027064
0.679869524697111	0.998646820027064
0.680335507921715	0.998646820027064
0.680801491146319	0.998646820027064
0.681267474370923	0.998646820027064
0.681733457595527	0.998646820027064
0.682199440820131	0.998646820027064
0.682665424044734	0.998646820027064
0.683131407269338	0.998646820027064
0.683597390493942	0.998646820027064
0.684063373718546	0.998646820027064
0.68452935694315	0.998646820027064
0.684995340167754	0.998646820027064
0.685461323392358	0.998646820027064
0.685927306616962	0.998646820027064
0.686393289841566	0.998646820027064
0.68685927306617	0.998646820027064
0.687325256290774	0.998646820027064
0.687791239515377	0.998646820027064
0.688257222739981	0.998646820027064
0.688723205964585	0.998646820027064
0.689189189189189	0.998646820027064
0.689655172413793	0.998646820027064
0.690121155638397	0.998646820027064
0.690587138863001	0.998646820027064
0.691053122087605	0.998646820027064
0.691519105312209	0.998646820027064
0.691985088536813	0.998646820027064
0.692451071761417	0.998646820027064
0.692917054986021	0.998646820027064
0.693383038210624	0.998646820027064
0.693849021435228	0.998646820027064
0.694315004659832	0.998646820027064
0.694780987884436	0.998646820027064
0.69524697110904	0.998646820027064
0.695712954333644	0.998646820027064
0.696178937558248	0.998646820027064
0.696644920782852	0.998646820027064
0.697110904007456	0.998646820027064
0.69757688723206	0.998646820027064
0.698042870456664	0.998646820027064
0.698508853681267	0.998646820027064
0.698974836905871	0.998646820027064
0.699440820130475	0.998646820027064
0.699906803355079	0.998646820027064
0.700372786579683	0.998646820027064
0.700838769804287	0.998646820027064
0.701304753028891	0.998646820027064
0.701770736253495	0.998646820027064
0.702236719478099	0.998646820027064
0.702702702702703	0.998646820027064
0.703168685927307	0.998646820027064
0.703634669151911	0.998646820027064
0.704100652376514	0.998646820027064
0.704566635601118	0.998646820027064
0.705032618825722	0.998646820027064
0.705498602050326	0.998646820027064
0.70596458527493	0.998646820027064
0.706430568499534	0.998646820027064
0.706896551724138	0.998646820027064
0.707362534948742	0.998646820027064
0.707828518173346	0.998646820027064
0.70829450139795	0.998646820027064
0.708760484622554	0.998646820027064
0.709226467847157	0.998646820027064
0.709692451071761	0.998646820027064
0.710158434296365	0.998646820027064
0.710624417520969	0.998646820027064
0.711090400745573	0.998646820027064
0.711556383970177	0.998646820027064
0.712022367194781	0.998646820027064
0.712488350419385	0.998646820027064
0.712954333643989	0.998646820027064
0.713420316868593	0.998646820027064
0.713886300093197	0.998646820027064
0.714352283317801	0.998646820027064
0.714818266542404	0.998646820027064
0.715284249767008	0.998646820027064
0.715750232991612	0.998646820027064
0.716216216216216	0.998646820027064
0.71668219944082	0.998646820027064
0.717148182665424	0.998646820027064
0.717614165890028	0.998646820027064
0.718080149114632	0.998646820027064
0.718546132339236	0.998646820027064
0.71901211556384	0.998646820027064
0.719478098788444	0.998646820027064
0.719944082013047	0.998646820027064
0.720410065237651	0.998646820027064
0.720876048462255	0.998646820027064
0.721342031686859	0.998646820027064
0.721808014911463	0.998646820027064
0.722273998136067	0.998646820027064
0.722739981360671	0.998646820027064
0.723205964585275	0.998646820027064
0.723671947809879	0.998646820027064
0.724137931034483	0.998646820027064
0.724603914259087	0.998646820027064
0.725069897483691	0.998646820027064
0.725535880708295	0.998646820027064
0.726001863932898	0.998646820027064
0.726467847157502	0.998646820027064
0.726933830382106	0.998646820027064
0.72739981360671	0.998646820027064
0.727865796831314	0.998646820027064
0.728331780055918	0.998646820027064
0.728797763280522	0.998646820027064
0.729263746505126	0.998646820027064
0.72972972972973	0.998646820027064
0.730195712954334	0.998646820027064
0.730661696178938	0.998646820027064
0.731127679403542	0.998646820027064
0.731593662628145	0.998646820027064
0.732059645852749	0.998646820027064
0.732525629077353	0.998646820027064
0.732991612301957	0.998646820027064
0.733457595526561	0.998646820027064
0.733923578751165	0.998646820027064
0.734389561975769	0.998646820027064
0.734855545200373	0.998646820027064
0.735321528424977	0.998646820027064
0.735787511649581	0.998646820027064
0.736253494874185	0.998646820027064
0.736719478098788	0.998646820027064
0.737185461323392	0.998646820027064
0.737651444547996	0.998646820027064
0.7381174277726	0.998646820027064
0.738583410997204	0.998646820027064
0.739049394221808	0.998646820027064
0.739515377446412	0.998646820027064
0.739981360671016	0.998646820027064
0.74044734389562	0.998646820027064
0.740913327120224	0.998646820027064
0.741379310344828	0.998646820027064
0.741845293569432	0.998646820027064
0.742311276794035	0.998646820027064
0.742777260018639	0.998646820027064
0.743243243243243	0.998646820027064
0.743709226467847	0.998646820027064
0.744175209692451	0.998646820027064
0.744641192917055	0.998646820027064
0.745107176141659	0.998646820027064
0.745573159366263	0.998646820027064
0.746039142590867	0.998646820027064
0.746505125815471	0.998646820027064
0.746971109040075	0.998646820027064
0.747437092264678	0.998646820027064
0.747903075489282	0.998646820027064
0.748369058713886	0.998646820027064
0.74883504193849	0.998646820027064
0.749301025163094	0.998646820027064
0.749767008387698	0.998646820027064
0.750232991612302	0.998646820027064
0.750698974836906	0.998646820027064
0.75116495806151	0.998646820027064
0.751630941286114	0.998646820027064
0.752096924510718	0.998646820027064
0.752562907735322	0.998646820027064
0.753028890959925	0.998646820027064
0.753494874184529	0.998646820027064
0.753960857409133	0.998646820027064
0.754426840633737	0.998646820027064
0.754892823858341	0.998646820027064
0.755358807082945	0.998646820027064
0.755824790307549	0.998646820027064
0.756290773532153	0.998646820027064
0.756756756756757	0.998646820027064
0.757222739981361	0.998646820027064
0.757688723205965	0.998646820027064
0.758154706430568	0.998646820027064
0.758620689655172	0.998646820027064
0.759086672879776	0.998646820027064
0.75955265610438	0.998646820027064
0.760018639328984	0.998646820027064
0.760484622553588	0.998646820027064
0.760950605778192	0.998646820027064
0.761416589002796	0.998646820027064
0.7618825722274	0.998646820027064
0.762348555452004	0.998646820027064
0.762814538676608	0.998646820027064
0.763280521901212	0.998646820027064
0.763746505125815	0.998646820027064
0.764212488350419	0.998646820027064
0.764678471575023	0.998646820027064
0.765144454799627	0.998646820027064
0.765610438024231	0.998646820027064
0.765610438024231	0.999323410013532
0.766076421248835	0.999323410013532
0.766542404473439	0.999323410013532
0.767008387698043	0.999323410013532
0.767474370922647	0.999323410013532
0.767940354147251	0.999323410013532
0.768406337371855	0.999323410013532
0.768872320596458	0.999323410013532
0.769338303821062	0.999323410013532
0.769804287045666	0.999323410013532
0.77027027027027	0.999323410013532
0.770736253494874	0.999323410013532
0.771202236719478	0.999323410013532
0.771668219944082	0.999323410013532
0.772134203168686	0.999323410013532
0.77260018639329	0.999323410013532
0.773066169617894	0.999323410013532
0.773532152842498	0.999323410013532
0.773998136067102	0.999323410013532
0.774464119291705	0.999323410013532
0.774930102516309	0.999323410013532
0.775396085740913	0.999323410013532
0.775862068965517	0.999323410013532
0.776328052190121	0.999323410013532
0.776794035414725	0.999323410013532
0.777260018639329	0.999323410013532
0.777726001863933	0.999323410013532
0.778191985088537	0.999323410013532
0.778657968313141	0.999323410013532
0.779123951537745	0.999323410013532
0.779589934762349	0.999323410013532
0.780055917986953	0.999323410013532
0.780521901211556	0.999323410013532
0.78098788443616	0.999323410013532
0.781453867660764	0.999323410013532
0.781919850885368	0.999323410013532
0.782385834109972	0.999323410013532
0.782851817334576	0.999323410013532
0.78331780055918	0.999323410013532
0.783783783783784	0.999323410013532
0.784249767008388	0.999323410013532
0.784715750232992	0.999323410013532
0.785181733457596	0.999323410013532
0.785647716682199	0.999323410013532
0.786113699906803	0.999323410013532
0.786579683131407	0.999323410013532
0.787045666356011	0.999323410013532
0.787511649580615	0.999323410013532
0.787977632805219	0.999323410013532
0.788443616029823	0.999323410013532
0.788909599254427	0.999323410013532
0.789375582479031	0.999323410013532
0.789841565703635	0.999323410013532
0.790307548928239	0.999323410013532
0.790773532152843	0.999323410013532
0.791239515377446	0.999323410013532
0.79170549860205	0.999323410013532
0.792171481826654	0.999323410013532
0.792637465051258	0.999323410013532
0.793103448275862	0.999323410013532
0.793569431500466	0.999323410013532
0.79403541472507	0.999323410013532
0.794501397949674	0.999323410013532
0.794967381174278	0.999323410013532
0.795433364398882	0.999323410013532
0.795899347623486	0.999323410013532
0.796365330848089	0.999323410013532
0.796831314072693	0.999323410013532
0.797297297297297	0.999323410013532
0.797763280521901	0.999323410013532
0.798229263746505	0.999323410013532
0.798695246971109	0.999323410013532
0.799161230195713	0.999323410013532
0.799627213420317	0.999323410013532
0.800093196644921	0.999323410013532
0.800559179869525	0.999323410013532
0.801025163094129	0.999323410013532
0.801491146318733	0.999323410013532
0.801957129543336	0.999323410013532
0.80242311276794	0.999323410013532
0.802889095992544	0.999323410013532
0.803355079217148	0.999323410013532
0.803821062441752	0.999323410013532
0.804287045666356	0.999323410013532
0.80475302889096	0.999323410013532
0.805219012115564	0.999323410013532
0.805684995340168	0.999323410013532
0.806150978564772	0.999323410013532
0.806616961789376	0.999323410013532
0.807082945013979	0.999323410013532
0.807548928238583	0.999323410013532
0.808014911463187	0.999323410013532
0.808480894687791	0.999323410013532
0.808946877912395	0.999323410013532
0.809412861136999	0.999323410013532
0.809878844361603	0.999323410013532
0.810344827586207	0.999323410013532
0.810810810810811	0.999323410013532
0.811276794035415	0.999323410013532
0.811742777260019	0.999323410013532
0.812208760484623	0.999323410013532
0.812674743709226	0.999323410013532
0.81314072693383	0.999323410013532
0.813606710158434	0.999323410013532
0.814072693383038	0.999323410013532
0.814538676607642	0.999323410013532
0.815004659832246	0.999323410013532
0.81547064305685	0.999323410013532
0.815936626281454	0.999323410013532
0.816402609506058	0.999323410013532
0.816868592730662	0.999323410013532
0.817334575955266	0.999323410013532
0.817800559179869	0.999323410013532
0.818266542404473	0.999323410013532
0.818732525629077	0.999323410013532
0.819198508853681	0.999323410013532
0.819664492078285	0.999323410013532
0.820130475302889	0.999323410013532
0.820596458527493	0.999323410013532
0.821062441752097	0.999323410013532
0.821528424976701	0.999323410013532
0.821994408201305	0.999323410013532
0.822460391425909	0.999323410013532
0.822926374650513	0.999323410013532
0.823392357875116	0.999323410013532
0.82385834109972	0.999323410013532
0.824324324324324	0.999323410013532
0.824790307548928	0.999323410013532
0.825256290773532	0.999323410013532
0.825722273998136	0.999323410013532
0.82618825722274	0.999323410013532
0.826654240447344	0.999323410013532
0.827120223671948	0.999323410013532
0.827586206896552	0.999323410013532
0.828052190121156	0.999323410013532
0.82851817334576	0.999323410013532
0.828984156570364	0.999323410013532
0.829450139794967	0.999323410013532
0.829916123019571	0.999323410013532
0.830382106244175	0.999323410013532
0.830848089468779	0.999323410013532
0.831314072693383	0.999323410013532
0.831780055917987	0.999323410013532
0.832246039142591	0.999323410013532
0.832712022367195	0.999323410013532
0.833178005591799	0.999323410013532
0.833643988816403	0.999323410013532
0.834109972041007	0.999323410013532
0.83457595526561	0.999323410013532
0.835041938490214	0.999323410013532
0.835507921714818	0.999323410013532
0.835973904939422	0.999323410013532
0.836439888164026	0.999323410013532
0.83690587138863	0.999323410013532
0.837371854613234	0.999323410013532
0.837837837837838	0.999323410013532
0.838303821062442	0.999323410013532
0.838769804287046	0.999323410013532
0.83923578751165	0.999323410013532
0.839701770736254	0.999323410013532
0.840167753960857	0.999323410013532
0.840633737185461	0.999323410013532
0.841099720410065	0.999323410013532
0.841565703634669	0.999323410013532
0.842031686859273	0.999323410013532
0.842497670083877	0.999323410013532
0.842963653308481	0.999323410013532
0.843429636533085	0.999323410013532
0.843895619757689	0.999323410013532
0.844361602982293	0.999323410013532
0.844827586206897	0.999323410013532
0.8452935694315	0.999323410013532
0.845759552656104	0.999323410013532
0.846225535880708	0.999323410013532
0.846691519105312	0.999323410013532
0.847157502329916	0.999323410013532
0.84762348555452	0.999323410013532
0.848089468779124	0.999323410013532
0.848555452003728	0.999323410013532
0.849021435228332	0.999323410013532
0.849487418452936	0.999323410013532
0.84995340167754	0.999323410013532
0.850419384902144	0.999323410013532
0.850885368126747	0.999323410013532
0.851351351351351	0.999323410013532
0.851817334575955	0.999323410013532
0.852283317800559	0.999323410013532
0.852749301025163	0.999323410013532
0.853215284249767	0.999323410013532
0.853681267474371	0.999323410013532
0.854147250698975	0.999323410013532
0.854613233923579	0.999323410013532
0.855079217148183	0.999323410013532
0.855545200372787	0.999323410013532
0.85601118359739	0.999323410013532
0.856477166821994	0.999323410013532
0.856943150046598	0.999323410013532
0.857409133271202	0.999323410013532
0.857875116495806	0.999323410013532
0.85834109972041	0.999323410013532
0.858807082945014	0.999323410013532
0.859273066169618	0.999323410013532
0.859739049394222	0.999323410013532
0.860205032618826	0.999323410013532
0.86067101584343	0.999323410013532
0.861136999068034	0.999323410013532
0.861602982292637	0.999323410013532
0.862068965517241	0.999323410013532
0.862534948741845	0.999323410013532
0.863000931966449	0.999323410013532
0.863466915191053	0.999323410013532
0.863932898415657	0.999323410013532
0.864398881640261	0.999323410013532
0.864864864864865	0.999323410013532
0.865330848089469	0.999323410013532
0.865796831314073	0.999323410013532
0.866262814538677	0.999323410013532
0.86672879776328	0.999323410013532
0.867194780987884	0.999323410013532
0.867660764212488	0.999323410013532
0.868126747437092	0.999323410013532
0.868592730661696	0.999323410013532
0.8690587138863	0.999323410013532
0.869524697110904	0.999323410013532
0.869990680335508	0.999323410013532
0.870456663560112	0.999323410013532
0.870922646784716	0.999323410013532
0.87138863000932	0.999323410013532
0.871854613233924	0.999323410013532
0.872320596458527	0.999323410013532
0.872786579683131	0.999323410013532
0.873252562907735	0.999323410013532
0.873718546132339	0.999323410013532
0.874184529356943	0.999323410013532
0.874650512581547	0.999323410013532
0.875116495806151	0.999323410013532
0.875582479030755	0.999323410013532
0.876048462255359	0.999323410013532
0.876514445479963	0.999323410013532
0.876980428704567	0.999323410013532
0.87744641192917	0.999323410013532
0.877912395153775	0.999323410013532
0.878378378378378	0.999323410013532
0.878844361602982	0.999323410013532
0.879310344827586	0.999323410013532
0.87977632805219	0.999323410013532
0.880242311276794	0.999323410013532
0.880708294501398	0.999323410013532
0.881174277726002	0.999323410013532
0.881640260950606	0.999323410013532
0.88210624417521	0.999323410013532
0.882572227399814	0.999323410013532
0.883038210624418	0.999323410013532
0.883504193849021	0.999323410013532
0.883970177073625	0.999323410013532
0.884436160298229	0.999323410013532
0.884902143522833	0.999323410013532
0.885368126747437	0.999323410013532
0.885834109972041	0.999323410013532
0.886300093196645	0.999323410013532
0.886766076421249	0.999323410013532
0.887232059645853	0.999323410013532
0.887698042870457	0.999323410013532
0.888164026095061	0.999323410013532
0.888630009319665	0.999323410013532
0.889095992544268	0.999323410013532
0.889561975768872	0.999323410013532
0.890027958993476	0.999323410013532
0.89049394221808	0.999323410013532
0.890959925442684	0.999323410013532
0.891425908667288	0.999323410013532
0.891891891891892	0.999323410013532
0.892357875116496	0.999323410013532
0.8928238583411	0.999323410013532
0.893289841565704	0.999323410013532
0.893755824790308	0.999323410013532
0.894221808014911	0.999323410013532
0.894687791239515	0.999323410013532
0.895153774464119	0.999323410013532
0.895619757688723	0.999323410013532
0.896085740913327	0.999323410013532
0.896551724137931	0.999323410013532
0.897017707362535	0.999323410013532
0.897483690587139	0.999323410013532
0.897949673811743	0.999323410013532
0.898415657036347	0.999323410013532
0.898881640260951	0.999323410013532
0.899347623485555	0.999323410013532
0.899813606710158	0.999323410013532
0.900279589934762	0.999323410013532
0.900745573159366	0.999323410013532
0.90121155638397	0.999323410013532
0.901677539608574	0.999323410013532
0.902143522833178	0.999323410013532
0.902609506057782	0.999323410013532
0.903075489282386	0.999323410013532
0.90354147250699	0.999323410013532
0.904007455731594	0.999323410013532
0.904473438956198	0.999323410013532
0.904939422180801	0.999323410013532
0.905405405405405	0.999323410013532
0.905871388630009	0.999323410013532
0.906337371854613	0.999323410013532
0.906803355079217	0.999323410013532
0.907269338303821	0.999323410013532
0.907735321528425	0.999323410013532
0.908201304753029	0.999323410013532
0.908667287977633	0.999323410013532
0.909133271202237	0.999323410013532
0.909599254426841	0.999323410013532
0.910065237651445	0.999323410013532
0.910531220876048	0.999323410013532
0.910997204100652	0.999323410013532
0.911463187325256	0.999323410013532
0.91192917054986	0.999323410013532
0.912395153774464	0.999323410013532
0.912861136999068	0.999323410013532
0.913327120223672	0.999323410013532
0.913793103448276	0.999323410013532
0.91425908667288	0.999323410013532
0.914725069897484	0.999323410013532
0.915191053122088	0.999323410013532
0.915657036346691	0.999323410013532
0.916123019571295	0.999323410013532
0.916589002795899	0.999323410013532
0.917054986020503	0.999323410013532
0.917520969245107	0.999323410013532
0.917986952469711	0.999323410013532
0.918452935694315	0.999323410013532
0.918918918918919	0.999323410013532
0.919384902143523	0.999323410013532
0.919850885368127	0.999323410013532
0.920316868592731	0.999323410013532
0.920782851817335	0.999323410013532
0.921248835041938	0.999323410013532
0.921714818266542	0.999323410013532
0.922180801491146	0.999323410013532
0.92264678471575	0.999323410013532
0.923112767940354	0.999323410013532
0.923578751164958	0.999323410013532
0.924044734389562	0.999323410013532
0.924510717614166	0.999323410013532
0.92497670083877	0.999323410013532
0.925442684063374	0.999323410013532
0.925908667287978	0.999323410013532
0.926374650512581	0.999323410013532
0.926840633737186	0.999323410013532
0.927306616961789	0.999323410013532
0.927772600186393	0.999323410013532
0.928238583410997	0.999323410013532
0.928704566635601	0.999323410013532
0.929170549860205	0.999323410013532
0.929636533084809	0.999323410013532
0.930102516309413	0.999323410013532
0.930568499534017	0.999323410013532
0.931034482758621	0.999323410013532
0.931500465983225	0.999323410013532
0.931966449207829	0.999323410013532
0.932432432432432	0.999323410013532
0.932898415657036	0.999323410013532
0.93336439888164	0.999323410013532
0.933830382106244	0.999323410013532
0.934296365330848	0.999323410013532
0.934762348555452	0.999323410013532
0.935228331780056	0.999323410013532
0.93569431500466	0.999323410013532
0.936160298229264	0.999323410013532
0.936626281453868	0.999323410013532
0.937092264678472	0.999323410013532
0.937558247903076	0.999323410013532
0.938024231127679	0.999323410013532
0.938490214352283	0.999323410013532
0.938956197576887	0.999323410013532
0.939422180801491	0.999323410013532
0.939888164026095	0.999323410013532
0.940354147250699	0.999323410013532
0.940820130475303	0.999323410013532
0.941286113699907	0.999323410013532
0.941752096924511	0.999323410013532
0.942218080149115	0.999323410013532
0.942684063373719	0.999323410013532
0.943150046598322	0.999323410013532
0.943616029822926	0.999323410013532
0.94408201304753	0.999323410013532
0.944547996272134	0.999323410013532
0.945013979496738	0.999323410013532
0.945479962721342	0.999323410013532
0.945945945945946	0.999323410013532
0.94641192917055	0.999323410013532
0.946877912395154	0.999323410013532
0.947343895619758	0.999323410013532
0.947809878844362	0.999323410013532
0.948275862068966	0.999323410013532
0.948741845293569	0.999323410013532
0.949207828518173	0.999323410013532
0.949673811742777	0.999323410013532
0.950139794967381	0.999323410013532
0.950605778191985	0.999323410013532
0.951071761416589	0.999323410013532
0.951537744641193	0.999323410013532
0.952003727865797	0.999323410013532
0.952469711090401	0.999323410013532
0.952935694315005	0.999323410013532
0.953401677539609	0.999323410013532
0.953867660764212	0.999323410013532
0.954333643988816	0.999323410013532
0.95479962721342	0.999323410013532
0.95479962721342	1
0.955265610438024	1
0.955731593662628	1
0.956197576887232	1
0.956663560111836	1
0.95712954333644	1
0.957595526561044	1
0.958061509785648	1
0.958527493010252	1
0.958993476234856	1
0.959459459459459	1
0.959925442684063	1
0.960391425908667	1
0.960857409133271	1
0.961323392357875	1
0.961789375582479	1
0.962255358807083	1
0.962721342031687	1
0.963187325256291	1
0.963653308480895	1
0.964119291705499	1
0.964585274930102	1
0.965051258154706	1
0.96551724137931	1
0.965983224603914	1
0.966449207828518	1
0.966915191053122	1
0.967381174277726	1
0.96784715750233	1
0.968313140726934	1
0.968779123951538	1
0.969245107176142	1
0.969711090400746	1
0.970177073625349	1
0.970643056849953	1
0.971109040074557	1
0.971575023299161	1
0.972041006523765	1
0.972506989748369	1
0.972972972972973	1
0.973438956197577	1
0.973904939422181	1
0.974370922646785	1
0.974836905871389	1
0.975302889095992	1
0.975768872320597	1
0.9762348555452	1
0.976700838769804	1
0.977166821994408	1
0.977632805219012	1
0.978098788443616	1
0.97856477166822	1
0.979030754892824	1
0.979496738117428	1
0.979962721342032	1
0.980428704566636	1
0.98089468779124	1
0.981360671015843	1
0.981826654240447	1
0.982292637465051	1
0.982758620689655	1
0.983224603914259	1
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/BossaNova-BRISK-ROC-fold1.txt <==
0	0
0	0.000687757909215956
0	0.00137551581843191
0	0.00206327372764787
0	0.00275103163686382
0	0.00343878954607978
0	0.00412654745529574
0	0.00481430536451169
0	0.00550206327372765
0	0.0061898211829436
0	0.00687757909215956
0.000539956803455724	0.00687757909215956
0.000539956803455724	0.00756533700137552
0.000539956803455724	0.00825309491059147
0.000539956803455724	0.00894085281980743
0.000539956803455724	0.00962861072902338
0.000539956803455724	0.0103163686382393
0.000539956803455724	0.0110041265474553
0.000539956803455724	0.0116918844566713
0.000539956803455724	0.0123796423658872
0.000539956803455724	0.0130674002751032
0.000539956803455724	0.0137551581843191
0.000539956803455724	0.0144429160935351
0.000539956803455724	0.015130674002751
0.000539956803455724	0.015818431911967
0.000539956803455724	0.0165061898211829
0.000539956803455724	0.0171939477303989
0.000539956803455724	0.0178817056396149
0.000539956803455724	0.0185694635488308
0.000539956803455724	0.0192572214580468
0.000539956803455724	0.0199449793672627
0.000539956803455724	0.0206327372764787
0.000539956803455724	0.0213204951856946
0.000539956803455724	0.0220082530949106
0.000539956803455724	0.0226960110041265
0.000539956803455724	0.0233837689133425
0.000539956803455724	0.0240715268225585
0.000539956803455724	0.0247592847317744
0.000539956803455724	0.0254470426409904
0.000539956803455724	0.0261348005502063
0.000539956803455724	0.0268225584594223
0.000539956803455724	0.0275103163686382
0.000539956803455724	0.0281980742778542
0.000539956803455724	0.0288858321870702
0.000539956803455724	0.0295735900962861
0.000539956803455724	0.0302613480055021
0.000539956803455724	0.030949105914718
0.000539956803455724	0.031636863823934
0.000539956803455724	0.0323246217331499
0.000539956803455724	0.0330123796423659
0.000539956803455724	0.0337001375515818
0.000539956803455724	0.0343878954607978
0.000539956803455724	0.0350756533700138
0.000539956803455724	0.0357634112792297
0.000539956803455724	0.0364511691884457
0.000539956803455724	0.0371389270976616
0.000539956803455724	0.0378266850068776
0.000539956803455724	0.0385144429160935
0.000539956803455724	0.0392022008253095
0.000539956803455724	0.0398899587345254
0.000539956803455724	0.0405777166437414
0.000539956803455724	0.0412654745529574
0.000539956803455724	0.0419532324621733
0.000539956803455724	0.0426409903713893
0.000539956803455724	0.0433287482806052
0.000539956803455724	0.0440165061898212
0.000539956803455724	0.0447042640990371
0.000539956803455724	0.0453920220082531
0.000539956803455724	0.0460797799174691
0.000539956803455724	0.046767537826685
0.000539956803455724	0.047455295735901
0.000539956803455724	0.0481430536451169
0.000539956803455724	0.0488308115543329
0.000539956803455724	0.0495185694635488
0.000539956803455724	0.0502063273727648
0.000539956803455724	0.0508940852819807
0.000539956803455724	0.0515818431911967
0.000539956803455724	0.0522696011004127
0.000539956803455724	0.0529573590096286
0.000539956803455724	0.0536451169188446
0.000539956803455724	0.0543328748280605
0.000539956803455724	0.0550206327372765
0.000539956803455724	0.0557083906464924
0.000539956803455724	0.0563961485557084
0.000539956803455724	0.0570839064649243
0.000539956803455724	0.0577716643741403
0.000539956803455724	0.0584594222833563
0.000539956803455724	0.0591471801925722
0.000539956803455724	0.0598349381017882
0.000539956803455724	0.0605226960110041
0.000539956803455724	0.0612104539202201
0.000539956803455724	0.061898211829436
0.000539956803455724	0.062585969738652
0.000539956803455724	0.063273727647868
0.000539956803455724	0.0639614855570839
0.000539956803455724	0.0646492434662999
0.000539956803455724	0.0653370013755158
0.000539956803455724	0.0660247592847318
0.000539956803455724	0.0667125171939477
0.000539956803455724	0.0674002751031637
0.000539956803455724	0.0680880330123796
0.000539956803455724	0.0687757909215956
0.000539956803455724	0.0694635488308116
0.000539956803455724	0.0701513067400275
0.000539956803455724	0.0708390646492435
0.000539956803455724	0.0715268225584594
0.000539956803455724	0.0722145804676754
0.000539956803455724	0.0729023383768913
0.000539956803455724	0.0735900962861073
0.000539956803455724	0.0742778541953232
0.000539956803455724	0.0749656121045392
0.000539956803455724	0.0756533700137552
0.000539956803455724	0.0763411279229711
0.000539956803455724	0.0770288858321871
0.000539956803455724	0.077716643741403
0.000539956803455724	0.078404401650619
0.000539956803455724	0.0790921595598349
0.000539956803455724	0.0797799174690509
0.000539956803455724	0.0804676753782669
0.000539956803455724	0.0811554332874828
0.000539956803455724	0.0818431911966988
0.000539956803455724	0.0825309491059147
0.000539956803455724	0.0832187070151307
0.000539956803455724	0.0839064649243466
0.000539956803455724	0.0845942228335626
0.000539956803455724	0.0852819807427785
0.000539956803455724	0.0859697386519945
0.000539956803455724	0.0866574965612105
0.000539956803455724	0.0873452544704264
0.000539956803455724	0.0880330123796424
0.000539956803455724	0.0887207702888583
0.000539956803455724	0.0894085281980743
0.000539956803455724	0.0900962861072902
0.000539956803455724	0.0907840440165062
0.000539956803455724	0.0914718019257221
0.00107991360691145	0.0914718019257221
0.00107991360691145	0.0921595598349381
0.00107991360691145	0.0928473177441541
0.00107991360691145	0.09353507565337
0.00107991360691145	0.094222833562586
0.00107991360691145	0.0949105914718019
0.00107991360691145	0.0955983493810179
0.00107991360691145	0.0962861072902338
0.00107991360691145	0.0969738651994498
0.00107991360691145	0.0976616231086657
0.00107991360691145	0.0983493810178817
0.00107991360691145	0.0990371389270977
0.00107991360691145	0.0997248968363136
0.00107991360691145	0.10041265474553
0.00107991360691145	0.101100412654746
0.00107991360691145	0.101788170563961
0.00107991360691145	0.102475928473177
0.00107991360691145	0.103163686382393
0.00107991360691145	0.103851444291609
0.00107991360691145	0.104539202200825
0.00107991360691145	0.105226960110041
0.00107991360691145	0.105914718019257
0.00107991360691145	0.106602475928473
0.00107991360691145	0.107290233837689
0.00107991360691145	0.107977991746905
0.00107991360691145	0.108665749656121
0.00107991360691145	0.109353507565337
0.00107991360691145	0.110041265474553
0.00107991360691145	0.110729023383769
0.00107991360691145	0.111416781292985
0.00107991360691145	0.112104539202201
0.00107991360691145	0.112792297111417
0.00107991360691145	0.113480055020633
0.00107991360691145	0.114167812929849
0.00107991360691145	0.114855570839065
0.00107991360691145	0.115543328748281
0.00107991360691145	0.116231086657497
0.00107991360691145	0.116918844566713
0.00107991360691145	0.117606602475928
0.00107991360691145	0.118294360385144
0.00107991360691145	0.11898211829436
0.00107991360691145	0.119669876203576
0.00107991360691145	0.120357634112792
0.00107991360691145	0.121045392022008
0.00107991360691145	0.121733149931224
0.00107991360691145	0.12242090784044
0.00107991360691145	0.123108665749656
0.00107991360691145	0.123796423658872
0.00107991360691145	0.124484181568088
0.00107991360691145	0.125171939477304
0.00107991360691145	0.12585969738652
0.00107991360691145	0.126547455295736
0.00107991360691145	0.127235213204952
0.00107991360691145	0.127922971114168
0.00107991360691145	0.128610729023384
0.00107991360691145	0.1292984869326
0.00107991360691145	0.129986244841816
0.00107991360691145	0.130674002751032
0.00107991360691145	0.131361760660248
0.00107991360691145	0.132049518569464
0.00107991360691145	0.13273727647868
0.00107991360691145	0.133425034387895
0.00107991360691145	0.134112792297111
0.00107991360691145	0.134800550206327
0.00107991360691145	0.135488308115543
0.00107991360691145	0.136176066024759
0.00107991360691145	0.136863823933975
0.00107991360691145	0.137551581843191
0.00107991360691145	0.138239339752407
0.00107991360691145	0.138927097661623
0.00107991360691145	0.139614855570839
0.00107991360691145	0.140302613480055
0.00107991360691145	0.140990371389271
0.00161987041036717	0.140990371389271
0.00161987041036717	0.141678129298487
0.00161987041036717	0.142365887207703
0.00161987041036717	0.143053645116919
0.00161987041036717	0.143741403026135
0.00161987041036717	0.144429160935351
0.00161987041036717	0.145116918844567
0.00161987041036717	0.145804676753783
0.00161987041036717	0.146492434662999
0.00215982721382289	0.146492434662999
0.00215982721382289	0.147180192572215
0.00215982721382289	0.147867950481431
0.00215982721382289	0.148555708390646
0.00215982721382289	0.149243466299862
0.00215982721382289	0.149931224209078
0.00215982721382289	0.150618982118294
0.00215982721382289	0.15130674002751
0.00215982721382289	0.151994497936726
0.00215982721382289	0.152682255845942
0.00215982721382289	0.153370013755158
0.00215982721382289	0.154057771664374
0.00215982721382289	0.15474552957359
0.00215982721382289	0.155433287482806
0.00215982721382289	0.156121045392022
0.00269978401727862	0.156121045392022
0.00269978401727862	0.156808803301238
0.00269978401727862	0.157496561210454
0.00269978401727862	0.15818431911967
0.00269978401727862	0.158872077028886
0.00269978401727862	0.159559834938102
0.00269978401727862	0.160247592847318
0.00269978401727862	0.160935350756534
0.00269978401727862	0.16162310866575
0.00269978401727862	0.162310866574966
0.00269978401727862	0.162998624484182
0.00269978401727862	0.163686382393398
0.00269978401727862	0.164374140302613
0.00269978401727862	0.165061898211829
0.00269978401727862	0.165749656121045
0.00269978401727862	0.166437414030261
0.00269978401727862	0.167125171939477
0.00269978401727862	0.167812929848693
0.00269978401727862	0.168500687757909
0.00269978401727862	0.169188445667125
0.00269978401727862	0.169876203576341
0.00269978401727862	0.170563961485557
0.00269978401727862	0.171251719394773
0.00269978401727862	0.171939477303989
0.00269978401727862	0.172627235213205
0.00269978401727862	0.173314993122421
0.00269978401727862	0.174002751031637
0.00269978401727862	0.174690508940853
0.00269978401727862	0.175378266850069
0.00269978401727862	0.176066024759285
0.00269978401727862	0.176753782668501
0.00269978401727862	0.177441540577717
0.00269978401727862	0.178129298486933
0.00269978401727862	0.178817056396149
0.00269978401727862	0.179504814305365
0.00269978401727862	0.18019257221458
0.00269978401727862	0.180880330123796
0.00269978401727862	0.181568088033012
0.00269978401727862	0.182255845942228
0.00269978401727862	0.182943603851444
0.00269978401727862	0.18363136176066
0.00269978401727862	0.184319119669876
0.00269978401727862	0.185006877579092
0.00269978401727862	0.185694635488308
0.00269978401727862	0.186382393397524
0.00269978401727862	0.18707015130674
0.00269978401727862	0.187757909215956
0.00269978401727862	0.188445667125172
0.00269978401727862	0.189133425034388
0.00269978401727862	0.189821182943604
0.00269978401727862	0.19050894085282
0.00269978401727862	0.191196698762036
0.00269978401727862	0.191884456671252
0.00269978401727862	0.192572214580468
0.00269978401727862	0.193259972489684
0.00269978401727862	0.1939477303989
0.00269978401727862	0.194635488308116
0.00269978401727862	0.195323246217331
0.00269978401727862	0.196011004126547
0.00269978401727862	0.196698762035763
0.00269978401727862	0.197386519944979
0.00269978401727862	0.198074277854195
0.00269978401727862	0.198762035763411
0.00269978401727862	0.199449793672627
0.00269978401727862	0.200137551581843
0.00269978401727862	0.200825309491059
0.00269978401727862	0.201513067400275
0.00269978401727862	0.202200825309491
0.00269978401727862	0.202888583218707
0.00269978401727862	0.203576341127923
0.00269978401727862	0.204264099037139
0.00269978401727862	0.204951856946355
0.00269978401727862	0.205639614855571
0.00269978401727862	0.206327372764787
0.00269978401727862	0.207015130674003
0.00269978401727862	0.207702888583219
0.00269978401727862	0.208390646492435
0.00269978401727862	0.209078404401651
0.00269978401727862	0.209766162310867
0.00269978401727862	0.210453920220083
0.00269978401727862	0.211141678129298
0.00269978401727862	0.211829436038514
0.00269978401727862	0.21251719394773
0.00269978401727862	0.213204951856946
0.00269978401727862	0.213892709766162
0.00269978401727862	0.214580467675378
0.00269978401727862	0.215268225584594
0.00269978401727862	0.21595598349381
0.00269978401727862	0.216643741403026
0.00269978401727862	0.217331499312242
0.00269978401727862	0.218019257221458
0.00269978401727862	0.218707015130674
0.00269978401727862	0.21939477303989
0.00269978401727862	0.220082530949106
0.00269978401727862	0.220770288858322
0.00269978401727862	0.221458046767538
0.00269978401727862	0.222145804676754
0.00269978401727862	0.22283356258597
0.00269978401727862	0.223521320495186
0.00269978401727862	0.224209078404402
0.00269978401727862	0.224896836313618
0.00269978401727862	0.225584594222834
0.00269978401727862	0.22627235213205
0.00269978401727862	0.226960110041265
0.00269978401727862	0.227647867950481
0.00269978401727862	0.228335625859697
0.00269978401727862	0.229023383768913
0.00269978401727862	0.229711141678129
0.00269978401727862	0.230398899587345
0.00269978401727862	0.231086657496561
0.00269978401727862	0.231774415405777
0.00269978401727862	0.232462173314993
0.00269978401727862	0.233149931224209
0.00269978401727862	0.233837689133425
0.00269978401727862	0.234525447042641
0.00269978401727862	0.235213204951857
0.00269978401727862	0.235900962861073
0.00269978401727862	0.236588720770289
0.00269978401727862	0.237276478679505
0.00269978401727862	0.237964236588721
0.00269978401727862	0.238651994497937
0.00269978401727862	0.239339752407153
0.00269978401727862	0.240027510316369
0.00269978401727862	0.240715268225585
0.00269978401727862	0.241403026134801
0.00269978401727862	0.242090784044017
0.00269978401727862	0.242778541953232
0.00269978401727862	0.243466299862448
0.00269978401727862	0.244154057771664
0.00269978401727862	0.24484181568088
0.00269978401727862	0.245529573590096
0.00269978401727862	0.246217331499312
0.00269978401727862	0.246905089408528
0.00269978401727862	0.247592847317744
0.00269978401727862	0.24828060522696
0.00269978401727862	0.248968363136176
0.00269978401727862	0.249656121045392
0.00269978401727862	0.250343878954608
0.00269978401727862	0.251031636863824
0.00269978401727862	0.25171939477304
0.00323974082073434	0.25171939477304
0.00323974082073434	0.252407152682256
0.00323974082073434	0.253094910591472
0.00323974082073434	0.253782668500688
0.00323974082073434	0.254470426409904
0.00323974082073434	0.25515818431912
0.00323974082073434	0.255845942228336
0.00323974082073434	0.256533700137552
0.00323974082073434	0.257221458046768
0.00323974082073434	0.257909215955983
0.00323974082073434	0.258596973865199
0.00323974082073434	0.259284731774415
0.00323974082073434	0.259972489683631
0.00323974082073434	0.260660247592847
0.00323974082073434	0.261348005502063
0.00323974082073434	0.262035763411279
0.00323974082073434	0.262723521320495
0.00323974082073434	0.263411279229711
0.00323974082073434	0.264099037138927
0.00323974082073434	0.264786795048143
0.00323974082073434	0.265474552957359
0.00323974082073434	0.266162310866575
0.00323974082073434	0.266850068775791
0.00323974082073434	0.267537826685007
0.00323974082073434	0.268225584594223
0.00323974082073434	0.268913342503439
0.00323974082073434	0.269601100412655
0.00323974082073434	0.270288858321871
0.00323974082073434	0.270976616231087
0.00323974082073434	0.271664374140303
0.00323974082073434	0.272352132049519
0.00323974082073434	0.273039889958735
0.00323974082073434	0.273727647867951
0.00323974082073434	0.274415405777166
0.00323974082073434	0.275103163686382
0.00323974082073434	0.275790921595598
0.00323974082073434	0.276478679504814
0.00323974082073434	0.27716643741403
0.00323974082073434	0.277854195323246
0.00323974082073434	0.278541953232462
0.00323974082073434	0.279229711141678
0.00323974082073434	0.279917469050894
0.00323974082073434	0.28060522696011
0.00323974082073434	0.281292984869326
0.00377969762419006	0.281292984869326
0.00377969762419006	0.281980742778542
0.00377969762419006	0.282668500687758
0.00377969762419006	0.283356258596974
0.00377969762419006	0.28404401650619
0.00377969762419006	0.284731774415406
0.00377969762419006	0.285419532324622
0.00377969762419006	0.286107290233838
0.00377969762419006	0.286795048143054
0.00377969762419006	0.28748280605227
0.00377969762419006	0.288170563961486
0.00377969762419006	0.288858321870702
0.00377969762419006	0.289546079779917
0.00377969762419006	0.290233837689133
0.00377969762419006	0.290921595598349
0.00377969762419006	0.291609353507565
0.00377969762419006	0.292297111416781
0.00377969762419006	0.292984869325997
0.00377969762419006	0.293672627235213
0.00377969762419006	0.294360385144429
0.00377969762419006	0.295048143053645
0.00377969762419006	0.295735900962861
0.00377969762419006	0.296423658872077
0.00377969762419006	0.297111416781293
0.00377969762419006	0.297799174690509
0.00377969762419006	0.298486932599725
0.00377969762419006	0.299174690508941
0.00377969762419006	0.299862448418157
0.00377969762419006	0.300550206327373
0.00377969762419006	0.301237964236589
0.00377969762419006	0.301925722145805
0.00377969762419006	0.302613480055021
0.00377969762419006	0.303301237964237
0.00377969762419006	0.303988995873453
0.00377969762419006	0.304676753782669
0.00377969762419006	0.305364511691884
0.00377969762419006	0.3060522696011
0.00377969762419006	0.306740027510316
0.00377969762419006	0.307427785419532
0.00377969762419006	0.308115543328748
0.00377969762419006	0.308803301237964
0.00377969762419006	0.30949105914718
0.00377969762419006	0.310178817056396
0.00377969762419006	0.310866574965612
0.00377969762419006	0.311554332874828
0.00377969762419006	0.312242090784044
0.00377969762419006	0.31292984869326
0.00377969762419006	0.313617606602476
0.00377969762419006	0.314305364511692
0.00377969762419006	0.314993122420908
0.00377969762419006	0.315680880330124
0.00377969762419006	0.31636863823934
0.00377969762419006	0.317056396148556
0.00377969762419006	0.317744154057772
0.00431965442764579	0.317744154057772
0.00431965442764579	0.318431911966988
0.00431965442764579	0.319119669876204
0.00431965442764579	0.31980742778542
0.00485961123110151	0.31980742778542
0.00485961123110151	0.320495185694635
0.00485961123110151	0.321182943603851
0.00485961123110151	0.321870701513067
0.00485961123110151	0.322558459422283
0.00485961123110151	0.323246217331499
0.00485961123110151	0.323933975240715
0.00485961123110151	0.324621733149931
0.00485961123110151	0.325309491059147
0.00485961123110151	0.325997248968363
0.00485961123110151	0.326685006877579
0.00485961123110151	0.327372764786795
0.00485961123110151	0.328060522696011
0.00485961123110151	0.328748280605227
0.00485961123110151	0.329436038514443
0.00485961123110151	0.330123796423659
0.00485961123110151	0.330811554332875
0.00485961123110151	0.331499312242091
0.00539956803455724	0.331499312242091
0.00539956803455724	0.332187070151307
0.00539956803455724	0.332874828060523
0.00539956803455724	0.333562585969739
0.00539956803455724	0.334250343878955
0.00539956803455724	0.334938101788171
0.00539956803455724	0.335625859697387
0.00539956803455724	0.336313617606602
0.00539956803455724	0.337001375515818
0.00539956803455724	0.337689133425034
0.00539956803455724	0.33837689133425
0.00539956803455724	0.339064649243466
0.00539956803455724	0.339752407152682
0.00539956803455724	0.340440165061898
0.00539956803455724	0.341127922971114
0.00539956803455724	0.34181568088033
0.00539956803455724	0.342503438789546
0.00539956803455724	0.343191196698762
0.00539956803455724	0.343878954607978
0.00539956803455724	0.344566712517194
0.00539956803455724	0.34525447042641
0.00539956803455724	0.345942228335626
0.00539956803455724	0.346629986244842
0.00539956803455724	0.347317744154058
0.00539956803455724	0.348005502063274
0.00539956803455724	0.34869325997249
0.00539956803455724	0.349381017881706
0.00539956803455724	0.350068775790922
0.00539956803455724	0.350756533700138
0.00539956803455724	0.351444291609354
0.00539956803455724	0.352132049518569
0.00539956803455724	0.352819807427785
0.00539956803455724	0.353507565337001
0.00539956803455724	0.354195323246217
0.00539956803455724	0.354883081155433
0.00539956803455724	0.355570839064649
0.00593952483801296	0.355570839064649
0.00593952483801296	0.356258596973865
0.00593952483801296	0.356946354883081
0.00593952483801296	0.357634112792297
0.00593952483801296	0.358321870701513
0.00593952483801296	0.359009628610729
0.00593952483801296	0.359697386519945
0.00593952483801296	0.360385144429161
0.00593952483801296	0.361072902338377
0.00593952483801296	0.361760660247593
0.00593952483801296	0.362448418156809
0.00593952483801296	0.363136176066025
0.00593952483801296	0.363823933975241
0.00593952483801296	0.364511691884457
0.00593952483801296	0.365199449793673
0.00593952483801296	0.365887207702889
0.00647948164146868	0.365887207702889
0.00647948164146868	0.366574965612105
0.00647948164146868	0.36726272352132
0.00647948164146868	0.367950481430536
0.00647948164146868	0.368638239339752
0.00647948164146868	0.369325997248968
0.00647948164146868	0.370013755158184
0.00647948164146868	0.3707015130674
0.00647948164146868	0.371389270976616
0.00647948164146868	0.372077028885832
0.00647948164146868	0.372764786795048
0.00647948164146868	0.373452544704264
0.00647948164146868	0.37414030261348
0.00647948164146868	0.374828060522696
0.00647948164146868	0.375515818431912
0.00647948164146868	0.376203576341128
0.00647948164146868	0.376891334250344
0.00647948164146868	0.37757909215956
0.00647948164146868	0.378266850068776
0.00647948164146868	0.378954607977992
0.00647948164146868	0.379642365887208
0.00647948164146868	0.380330123796424
0.00647948164146868	0.38101788170564
0.00701943844492441	0.38101788170564
0.00701943844492441	0.381705639614856
0.00701943844492441	0.382393397524072
0.00701943844492441	0.383081155433287
0.00701943844492441	0.383768913342503
0.00755939524838013	0.383768913342503
0.00755939524838013	0.384456671251719
0.00755939524838013	0.385144429160935
0.00755939524838013	0.385832187070151
0.00755939524838013	0.386519944979367
0.00755939524838013	0.387207702888583
0.00755939524838013	0.387895460797799
0.00755939524838013	0.388583218707015
0.00755939524838013	0.389270976616231
0.00755939524838013	0.389958734525447
0.00755939524838013	0.390646492434663
0.00755939524838013	0.391334250343879
0.00755939524838013	0.392022008253095
0.00755939524838013	0.392709766162311
0.00755939524838013	0.393397524071527
0.00755939524838013	0.394085281980743
0.00755939524838013	0.394773039889959
0.00755939524838013	0.395460797799175
0.00755939524838013	0.396148555708391
0.00755939524838013	0.396836313617607
0.00755939524838013	0.397524071526823
0.00755939524838013	0.398211829436039
0.00755939524838013	0.398899587345254
0.00755939524838013	0.39958734525447
0.00755939524838013	0.400275103163686
0.00755939524838013	0.400962861072902
0.00755939524838013	0.401650618982118
0.00755939524838013	0.402338376891334
0.00755939524838013	0.40302613480055
0.00755939524838013	0.403713892709766
0.00755939524838013	0.404401650618982
0.00755939524838013	0.405089408528198
0.00755939524838013	0.405777166437414
0.00755939524838013	0.40646492434663
0.00755939524838013	0.407152682255846
0.00755939524838013	0.407840440165062
0.00755939524838013	0.408528198074278
0.00755939524838013	0.409215955983494
0.00755939524838013	0.40990371389271
0.00755939524838013	0.410591471801926
0.00755939524838013	0.411279229711142
0.00755939524838013	0.411966987620358
0.00755939524838013	0.412654745529574
0.00755939524838013	0.41334250343879
0.00755939524838013	0.414030261348006
0.00755939524838013	0.414718019257221
0.00755939524838013	0.415405777166437
0.00755939524838013	0.416093535075653
0.00755939524838013	0.416781292984869
0.00755939524838013	0.417469050894085
0.00755939524838013	0.418156808803301
0.00755939524838013	0.418844566712517
0.00755939524838013	0.419532324621733
0.00755939524838013	0.420220082530949
0.00755939524838013	0.420907840440165
0.00755939524838013	0.421595598349381
0.00755939524838013	0.422283356258597
0.00755939524838013	0.422971114167813
0.00755939524838013	0.423658872077029
0.00755939524838013	0.424346629986245
0.00755939524838013	0.425034387895461
0.00755939524838013	0.425722145804677
0.00755939524838013	0.426409903713893
0.00755939524838013	0.427097661623109
0.00755939524838013	0.427785419532325
0.00755939524838013	0.428473177441541
0.00755939524838013	0.429160935350757
0.00755939524838013	0.429848693259972
0.00755939524838013	0.430536451169188
0.00755939524838013	0.431224209078404
0.00755939524838013	0.43191196698762
0.00755939524838013	0.432599724896836
0.00755939524838013	0.433287482806052
0.00755939524838013	0.433975240715268
0.00755939524838013	0.434662998624484
0.00755939524838013	0.4353507565337
0.00755939524838013	0.436038514442916
0.00809935205183585	0.436038514442916
0.00809935205183585	0.436726272352132
0.00809935205183585	0.437414030261348
0.00809935205183585	0.438101788170564
0.00809935205183585	0.43878954607978
0.00809935205183585	0.439477303988996
0.00809935205183585	0.440165061898212
0.00809935205183585	0.440852819807428
0.00809935205183585	0.441540577716644
0.00809935205183585	0.44222833562586
0.00809935205183585	0.442916093535076
0.00809935205183585	0.443603851444292
0.00809935205183585	0.444291609353508
0.00809935205183585	0.444979367262724
0.00809935205183585	0.445667125171939
0.00809935205183585	0.446354883081155
0.00809935205183585	0.447042640990371
0.00809935205183585	0.447730398899587
0.00809935205183585	0.448418156808803
0.00809935205183585	0.449105914718019
0.00809935205183585	0.449793672627235
0.00809935205183585	0.450481430536451
0.00809935205183585	0.451169188445667
0.00809935205183585	0.451856946354883
0.00809935205183585	0.452544704264099
0.00809935205183585	0.453232462173315
0.00809935205183585	0.453920220082531
0.00809935205183585	0.454607977991747
0.00809935205183585	0.455295735900963
0.00809935205183585	0.455983493810179
0.00809935205183585	0.456671251719395
0.00809935205183585	0.457359009628611
0.00809935205183585	0.458046767537827
0.00809935205183585	0.458734525447043
0.00809935205183585	0.459422283356259
0.00809935205183585	0.460110041265475
0.00809935205183585	0.46079779917469
0.00809935205183585	0.461485557083906
0.00809935205183585	0.462173314993122
0.00809935205183585	0.462861072902338
0.00863930885529158	0.462861072902338
0.00863930885529158	0.463548830811554
0.00863930885529158	0.46423658872077
0.00863930885529158	0.464924346629986
0.00863930885529158	0.465612104539202
0.00863930885529158	0.466299862448418
0.00863930885529158	0.466987620357634
0.00863930885529158	0.46767537826685
0.00863930885529158	0.468363136176066
0.00863930885529158	0.469050894085282
0.00863930885529158	0.469738651994498
0.00863930885529158	0.470426409903714
0.00863930885529158	0.47111416781293
0.00863930885529158	0.471801925722146
0.00863930885529158	0.472489683631362
0.00863930885529158	0.473177441540578
0.00863930885529158	0.473865199449794
0.00863930885529158	0.47455295735901
0.00863930885529158	0.475240715268226
0.00863930885529158	0.475928473177442
0.00863930885529158	0.476616231086658
0.0091792656587473	0.476616231086658
0.0091792656587473	0.477303988995873
0.0091792656587473	0.477991746905089
0.0091792656587473	0.478679504814305
0.0091792656587473	0.479367262723521
0.0091792656587473	0.480055020632737
0.0091792656587473	0.480742778541953
0.0091792656587473	0.481430536451169
0.0091792656587473	0.482118294360385
0.0091792656587473	0.482806052269601
0.0091792656587473	0.483493810178817
0.0091792656587473	0.484181568088033
0.0091792656587473	0.484869325997249
0.0091792656587473	0.485557083906465
0.0091792656587473	0.486244841815681
0.0091792656587473	0.486932599724897
0.0091792656587473	0.487620357634113
0.0091792656587473	0.488308115543329
0.0091792656587473	0.488995873452545
0.0091792656587473	0.489683631361761
0.00971922246220302	0.489683631361761
0.00971922246220302	0.490371389270977
0.00971922246220302	0.491059147180193
0.00971922246220302	0.491746905089409
0.00971922246220302	0.492434662998624
0.0102591792656587	0.492434662998624
0.0102591792656587	0.49312242090784
0.0102591792656587	0.493810178817056
0.0102591792656587	0.494497936726272
0.0102591792656587	0.495185694635488
0.0102591792656587	0.495873452544704
0.0102591792656587	0.49656121045392
0.0102591792656587	0.497248968363136
0.0102591792656587	0.497936726272352
0.0102591792656587	0.498624484181568
0.0102591792656587	0.499312242090784
0.0107991360691145	0.499312242090784
0.0107991360691145	0.5
0.0107991360691145	0.500687757909216
0.0107991360691145	0.501375515818432
0.0107991360691145	0.502063273727648
0.0107991360691145	0.502751031636864
0.0107991360691145	0.50343878954608
0.0107991360691145	0.504126547455296
0.0107991360691145	0.504814305364512
0.0107991360691145	0.505502063273728
0.0107991360691145	0.506189821182944
0.0107991360691145	0.50687757909216
0.0107991360691145	0.507565337001376
0.0107991360691145	0.508253094910591
0.0107991360691145	0.508940852819807
0.0107991360691145	0.509628610729023
0.0107991360691145	0.510316368638239
0.0107991360691145	0.511004126547455
0.0107991360691145	0.511691884456671
0.0107991360691145	0.512379642365887
0.0107991360691145	0.513067400275103
0.0107991360691145	0.513755158184319
0.0107991360691145	0.514442916093535
0.0107991360691145	0.515130674002751
0.0107991360691145	0.515818431911967
0.0107991360691145	0.516506189821183
0.0107991360691145	0.517193947730399
0.0107991360691145	0.517881705639615
0.0107991360691145	0.518569463548831
0.0107991360691145	0.519257221458047
0.0107991360691145	0.519944979367263
0.0107991360691145	0.520632737276479
0.0107991360691145	0.521320495185695
0.0107991360691145	0.522008253094911
0.0107991360691145	0.522696011004127
0.0107991360691145	0.523383768913342
0.0107991360691145	0.524071526822558
0.0113390928725702	0.524071526822558
0.0113390928725702	0.524759284731774
0.0113390928725702	0.52544704264099
0.0113390928725702	0.526134800550206
0.0113390928725702	0.526822558459422
0.0113390928725702	0.527510316368638
0.0113390928725702	0.528198074277854
0.0113390928725702	0.52888583218707
0.0118790496760259	0.52888583218707
0.0118790496760259	0.529573590096286
0.0118790496760259	0.530261348005502
0.0118790496760259	0.530949105914718
0.0118790496760259	0.531636863823934
0.0118790496760259	0.53232462173315
0.0118790496760259	0.533012379642366
0.0118790496760259	0.533700137551582
0.0118790496760259	0.534387895460798
0.0118790496760259	0.535075653370014
0.0118790496760259	0.53576341127923
0.0118790496760259	0.536451169188446
0.0118790496760259	0.537138927097662
0.0118790496760259	0.537826685006878
0.0118790496760259	0.538514442916094
0.0118790496760259	0.539202200825309
0.0118790496760259	0.539889958734525
0.0118790496760259	0.540577716643741
0.0118790496760259	0.541265474552957
0.0118790496760259	0.541953232462173
0.0118790496760259	0.542640990371389
0.0118790496760259	0.543328748280605
0.0118790496760259	0.544016506189821
0.0118790496760259	0.544704264099037
0.0118790496760259	0.545392022008253
0.0118790496760259	0.546079779917469
0.0118790496760259	0.546767537826685
0.0118790496760259	0.547455295735901
0.0118790496760259	0.548143053645117
0.0118790496760259	0.548830811554333
0.0118790496760259	0.549518569463549
0.0118790496760259	0.550206327372765
0.0118790496760259	0.550894085281981
0.0124190064794816	0.550894085281981
0.0124190064794816	0.551581843191197
0.0124190064794816	0.552269601100413
0.0124190064794816	0.552957359009629
0.0124190064794816	0.553645116918845
0.0124190064794816	0.55433287482806
0.0124190064794816	0.555020632737277
0.0129589632829374	0.555020632737277
0.0129589632829374	0.555708390646492
0.0129589632829374	0.556396148555708
0.0129589632829374	0.557083906464924
0.0134989200863931	0.557083906464924
0.0134989200863931	0.55777166437414
0.0134989200863931	0.558459422283356
0.0134989200863931	0.559147180192572
0.0134989200863931	0.559834938101788
0.0134989200863931	0.560522696011004
0.0134989200863931	0.56121045392022
0.0134989200863931	0.561898211829436
0.0134989200863931	0.562585969738652
0.0134989200863931	0.563273727647868
0.0134989200863931	0.563961485557084
0.0134989200863931	0.5646492434663
0.0134989200863931	0.565337001375516
0.0134989200863931	0.566024759284732
0.0134989200863931	0.566712517193948
0.0134989200863931	0.567400275103164
0.0134989200863931	0.56808803301238
0.0134989200863931	0.568775790921596
0.0134989200863931	0.569463548830812
0.0134989200863931	0.570151306740028
0.0134989200863931	0.570839064649243
0.0134989200863931	0.571526822558459
0.0134989200863931	0.572214580467675
0.0134989200863931	0.572902338376891
0.0134989200863931	0.573590096286107
0.0140388768898488	0.573590096286107
0.0140388768898488	0.574277854195323
0.0140388768898488	0.574965612104539
0.0140388768898488	0.575653370013755
0.0140388768898488	0.576341127922971
0.0140388768898488	0.577028885832187
0.0140388768898488	0.577716643741403
0.0140388768898488	0.578404401650619
0.0140388768898488	0.579092159559835
0.0140388768898488	0.579779917469051
0.0140388768898488	0.580467675378267
0.0140388768898488	0.581155433287483
0.0140388768898488	0.581843191196699
0.0145788336933045	0.581843191196699
0.0145788336933045	0.582530949105915
0.0145788336933045	0.583218707015131
0.0145788336933045	0.583906464924347
0.0145788336933045	0.584594222833563
0.0151187904967603	0.584594222833563
0.015658747300216	0.584594222833563
0.015658747300216	0.585281980742779
0.015658747300216	0.585969738651995
0.0161987041036717	0.585969738651995
0.0161987041036717	0.58665749656121
0.0161987041036717	0.587345254470426
0.0161987041036717	0.588033012379642
0.0161987041036717	0.588720770288858
0.0161987041036717	0.589408528198074
0.0161987041036717	0.59009628610729
0.0161987041036717	0.590784044016506
0.0161987041036717	0.591471801925722
0.0161987041036717	0.592159559834938
0.0161987041036717	0.592847317744154
0.0161987041036717	0.59353507565337
0.0161987041036717	0.594222833562586
0.0161987041036717	0.594910591471802
0.0161987041036717	0.595598349381018
0.0161987041036717	0.596286107290234
0.0161987041036717	0.59697386519945
0.0161987041036717	0.597661623108666
0.0161987041036717	0.598349381017882
0.0161987041036717	0.599037138927098
0.0161987041036717	0.599724896836314
0.0161987041036717	0.60041265474553
0.0161987041036717	0.601100412654746
0.0161987041036717	0.601788170563961
0.0161987041036717	0.602475928473177
0.0161987041036717	0.603163686382393
0.0161987041036717	0.603851444291609
0.0161987041036717	0.604539202200825
0.0161987041036717	0.605226960110041
0.0161987041036717	0.605914718019257
0.0161987041036717	0.606602475928473
0.0161987041036717	0.607290233837689
0.0161987041036717	0.607977991746905
0.0161987041036717	0.608665749656121
0.0161987041036717	0.612104539202201
0.0161987041036717	0.614167812929849
0.0161987041036717	0.614855570839065
0.0167386609071274	0.617606602475928
0.0178185745140389	0.617606602475928
0.0188984881209503	0.617606602475928
0.019438444924406	0.617606602475928
0.019438444924406	0.61898211829436
0.019438444924406	0.619669876203576
0.0210583153347732	0.619669876203576
0.0215982721382289	0.620357634112792
0.0215982721382289	0.623108665749656
0.0232181425485961	0.625171939477304
0.0232181425485961	0.62585969738652
0.0232181425485961	0.626547455295736
0.0232181425485961	0.627235213204952
0.0232181425485961	0.627922971114168
0.0232181425485961	0.628610729023384
0.0232181425485961	0.6292984869326
0.0232181425485961	0.629986244841816
0.0232181425485961	0.630674002751032
0.0232181425485961	0.631361760660248
0.0232181425485961	0.632049518569464
0.0232181425485961	0.63273727647868
0.0232181425485961	0.633425034387895
0.0232181425485961	0.634112792297111
0.0232181425485961	0.634800550206327
0.0232181425485961	0.635488308115543
0.0232181425485961	0.636176066024759
0.0232181425485961	0.636863823933975
0.0232181425485961	0.637551581843191
0.0232181425485961	0.638239339752407
0.0232181425485961	0.638927097661623
0.0232181425485961	0.639614855570839
0.0232181425485961	0.640302613480055
0.0232181425485961	0.640990371389271
0.0232181425485961	0.641678129298487
0.0232181425485961	0.642365887207703
0.0232181425485961	0.643053645116919
0.0232181425485961	0.643741403026135
0.0232181425485961	0.644429160935351
0.0237580993520518	0.644429160935351
0.0237580993520518	0.645116918844567
0.0237580993520518	0.645804676753783
0.0237580993520518	0.646492434662999
0.0242980561555076	0.646492434662999
0.0242980561555076	0.647180192572215
0.0242980561555076	0.647867950481431
0.0242980561555076	0.648555708390646
0.0242980561555076	0.649243466299862
0.0242980561555076	0.649931224209078
0.0248380129589633	0.649931224209078
0.0248380129589633	0.650618982118294
0.0248380129589633	0.65130674002751
0.0248380129589633	0.651994497936726
0.025377969762419	0.651994497936726
0.025377969762419	0.652682255845942
0.025377969762419	0.653370013755158
0.025377969762419	0.654057771664374
0.025377969762419	0.65474552957359
0.025377969762419	0.655433287482806
0.0259179265658747	0.655433287482806
0.0259179265658747	0.656121045392022
0.0259179265658747	0.656808803301238
0.0259179265658747	0.657496561210454
0.0264578833693305	0.657496561210454
0.0264578833693305	0.65818431911967
0.0264578833693305	0.658872077028886
0.0264578833693305	0.659559834938102
0.0264578833693305	0.660247592847318
0.0264578833693305	0.660935350756534
0.0264578833693305	0.66162310866575
0.0264578833693305	0.662310866574966
0.0264578833693305	0.662998624484182
0.0264578833693305	0.663686382393398
0.0264578833693305	0.664374140302613
0.0264578833693305	0.665061898211829
0.0264578833693305	0.665749656121045
0.0264578833693305	0.666437414030261
0.0264578833693305	0.667125171939477
0.0269978401727862	0.667125171939477
0.0269978401727862	0.667812929848693
0.0275377969762419	0.667812929848693
0.0275377969762419	0.668500687757909
0.0280777537796976	0.668500687757909
0.0280777537796976	0.669188445667125
0.0280777537796976	0.669876203576341
0.0280777537796976	0.670563961485557
0.0280777537796976	0.671251719394773
0.0280777537796976	0.671939477303989
0.0280777537796976	0.672627235213205
0.0280777537796976	0.673314993122421
0.0280777537796976	0.674002751031637
0.0280777537796976	0.674690508940853
0.0280777537796976	0.675378266850069
0.0280777537796976	0.676066024759285
0.0280777537796976	0.676753782668501
0.0280777537796976	0.677441540577717
0.0280777537796976	0.678129298486933
0.0280777537796976	0.678817056396149
0.0280777537796976	0.679504814305364
0.0280777537796976	0.680192572214581
0.0280777537796976	0.680880330123796
0.0280777537796976	0.681568088033012
0.0280777537796976	0.682255845942228
0.0286177105831533	0.682255845942228
0.0286177105831533	0.682943603851444
0.0286177105831533	0.68363136176066
0.0286177105831533	0.684319119669876
0.0286177105831533	0.685006877579092
0.0286177105831533	0.685694635488308
0.0286177105831533	0.686382393397524
0.0286177105831533	0.68707015130674
0.0291576673866091	0.68707015130674
0.0291576673866091	0.687757909215956
0.0291576673866091	0.688445667125172
0.0291576673866091	0.689133425034388
0.0291576673866091	0.689821182943604
0.0291576673866091	0.69050894085282
0.0291576673866091	0.691196698762036
0.0291576673866091	0.691884456671252
0.0291576673866091	0.692572214580468
0.0291576673866091	0.693259972489684
0.0291576673866091	0.6939477303989
0.0291576673866091	0.694635488308116
0.0291576673866091	0.695323246217332
0.0291576673866091	0.696011004126547
0.0291576673866091	0.696698762035763
0.0291576673866091	0.697386519944979
0.0291576673866091	0.698074277854195
0.0291576673866091	0.698762035763411
0.0291576673866091	0.699449793672627
0.0291576673866091	0.700137551581843
0.0291576673866091	0.700825309491059
0.0291576673866091	0.701513067400275
0.0291576673866091	0.702200825309491
0.0296976241900648	0.702200825309491
0.0296976241900648	0.702888583218707
0.0296976241900648	0.703576341127923
0.0296976241900648	0.704264099037139
0.0296976241900648	0.704951856946355
0.0296976241900648	0.705639614855571
0.0296976241900648	0.706327372764787
0.0296976241900648	0.707015130674003
0.0296976241900648	0.707702888583219
0.0296976241900648	0.708390646492435
0.0296976241900648	0.709078404401651
0.0296976241900648	0.709766162310867
0.0296976241900648	0.710453920220083
0.0296976241900648	0.711141678129299
0.0296976241900648	0.711829436038514
0.0296976241900648	0.71251719394773
0.0296976241900648	0.713204951856946
0.0296976241900648	0.713892709766162
0.0296976241900648	0.714580467675378
0.0296976241900648	0.715268225584594
0.0296976241900648	0.71595598349381
0.0296976241900648	0.716643741403026
0.0296976241900648	0.717331499312242
0.0296976241900648	0.718019257221458
0.0296976241900648	0.718707015130674
0.0296976241900648	0.71939477303989
0.0296976241900648	0.720082530949106
0.0296976241900648	0.720770288858322
0.0296976241900648	0.721458046767538
0.0296976241900648	0.722145804676754
0.0302375809935205	0.722145804676754
0.0302375809935205	0.72283356258597
0.0302375809935205	0.723521320495186
0.0307775377969762	0.723521320495186
0.0307775377969762	0.724209078404402
0.031317494600432	0.724209078404402
0.031317494600432	0.724896836313618
0.0318574514038877	0.724896836313618
0.0318574514038877	0.725584594222834
0.0318574514038877	0.72627235213205
0.0318574514038877	0.726960110041265
0.0318574514038877	0.727647867950481
0.0318574514038877	0.728335625859697
0.0318574514038877	0.729023383768913
0.0318574514038877	0.729711141678129
0.0318574514038877	0.730398899587345
0.0323974082073434	0.730398899587345
0.0323974082073434	0.731086657496561
0.0323974082073434	0.731774415405777
0.0323974082073434	0.732462173314993
0.0323974082073434	0.733149931224209
0.0329373650107991	0.733149931224209
0.0329373650107991	0.733837689133425
0.0329373650107991	0.734525447042641
0.0329373650107991	0.735213204951857
0.0329373650107991	0.735900962861073
0.0334773218142549	0.735900962861073
0.0334773218142549	0.736588720770289
0.0334773218142549	0.737276478679505
0.0334773218142549	0.737964236588721
0.0334773218142549	0.738651994497937
0.0334773218142549	0.739339752407153
0.0334773218142549	0.740027510316369
0.0334773218142549	0.740715268225585
0.0334773218142549	0.741403026134801
0.0340172786177106	0.741403026134801
0.0340172786177106	0.742090784044017
0.0345572354211663	0.742090784044017
0.0345572354211663	0.742778541953232
0.035097192224622	0.742778541953232
0.035097192224622	0.743466299862448
0.0356371490280778	0.743466299862448
0.0356371490280778	0.744154057771664
0.0356371490280778	0.74484181568088
0.0361771058315335	0.74484181568088
0.0361771058315335	0.745529573590096
0.0361771058315335	0.746217331499312
0.0361771058315335	0.746905089408528
0.0361771058315335	0.747592847317744
0.0361771058315335	0.74828060522696
0.0361771058315335	0.748968363136176
0.0367170626349892	0.748968363136176
0.0367170626349892	0.749656121045392
0.0367170626349892	0.750343878954608
0.0372570194384449	0.750343878954608
0.0372570194384449	0.751031636863824
0.0372570194384449	0.75171939477304
0.0372570194384449	0.752407152682256
0.0372570194384449	0.753094910591472
0.0372570194384449	0.753782668500688
0.0377969762419006	0.753782668500688
0.0383369330453564	0.753782668500688
0.0388768898488121	0.753782668500688
0.0394168466522678	0.753782668500688
0.0394168466522678	0.754470426409904
0.0394168466522678	0.75515818431912
0.0394168466522678	0.755845942228336
0.0399568034557235	0.755845942228336
0.0399568034557235	0.756533700137552
0.0399568034557235	0.757221458046768
0.0399568034557235	0.757909215955983
0.0399568034557235	0.758596973865199
0.0399568034557235	0.759284731774415
0.0399568034557235	0.759972489683631
0.0399568034557235	0.760660247592847
0.0399568034557235	0.761348005502063
0.0404967602591793	0.761348005502063
0.0404967602591793	0.762035763411279
0.0404967602591793	0.762723521320495
0.041036717062635	0.762723521320495
0.041036717062635	0.763411279229711
0.041036717062635	0.764099037138927
0.041036717062635	0.764786795048143
0.041036717062635	0.765474552957359
0.0415766738660907	0.765474552957359
0.0415766738660907	0.766162310866575
0.0421166306695464	0.766162310866575
0.0421166306695464	0.766850068775791
0.0421166306695464	0.767537826685007
0.0426565874730022	0.767537826685007
0.0426565874730022	0.768225584594223
0.0431965442764579	0.768225584594223
0.0431965442764579	0.768913342503439
0.0431965442764579	0.769601100412655
0.0431965442764579	0.770288858321871
0.0431965442764579	0.770976616231087
0.0437365010799136	0.770976616231087
0.0437365010799136	0.771664374140303
0.0442764578833693	0.771664374140303
0.0448164146868251	0.771664374140303
0.0453563714902808	0.771664374140303
0.0453563714902808	0.772352132049519
0.0458963282937365	0.772352132049519
0.0458963282937365	0.773039889958735
0.0464362850971922	0.773039889958735
0.0464362850971922	0.77372764786795
0.0469762419006479	0.77372764786795
0.0469762419006479	0.774415405777166
0.0475161987041037	0.774415405777166
0.0475161987041037	0.775103163686382
0.0475161987041037	0.775790921595598
0.0475161987041037	0.776478679504814
0.0475161987041037	0.77716643741403
0.0475161987041037	0.777854195323246
0.0475161987041037	0.778541953232462
0.0475161987041037	0.779229711141678
0.0480561555075594	0.779229711141678
0.0480561555075594	0.779917469050894
0.0480561555075594	0.78060522696011
0.0480561555075594	0.781292984869326
0.0480561555075594	0.781980742778542
0.0480561555075594	0.782668500687758
0.0485961123110151	0.782668500687758
0.0485961123110151	0.783356258596974
0.0485961123110151	0.78404401650619
0.0485961123110151	0.784731774415406
0.0491360691144708	0.784731774415406
0.0491360691144708	0.785419532324622
0.0491360691144708	0.786107290233838
0.0496760259179266	0.786107290233838
0.0496760259179266	0.786795048143054
0.0502159827213823	0.786795048143054
0.0502159827213823	0.78748280605227
0.050755939524838	0.78748280605227
0.0512958963282937	0.78748280605227
0.0512958963282937	0.788170563961486
0.0512958963282937	0.788858321870701
0.0518358531317495	0.788858321870701
0.0523758099352052	0.788858321870701
0.0523758099352052	0.789546079779917
0.0529157667386609	0.789546079779917
0.0534557235421166	0.789546079779917
0.0539956803455724	0.789546079779917
0.0539956803455724	0.790233837689133
0.0545356371490281	0.790233837689133
0.0545356371490281	0.790921595598349
0.0545356371490281	0.791609353507565
0.0545356371490281	0.792297111416781
0.0545356371490281	0.792984869325997
0.0550755939524838	0.792984869325997
0.0550755939524838	0.793672627235213
0.0556155507559395	0.793672627235213
0.0561555075593952	0.793672627235213
0.0561555075593952	0.794360385144429
0.056695464362851	0.794360385144429
0.056695464362851	0.795048143053645
0.056695464362851	0.795735900962861
0.0572354211663067	0.795735900962861
0.0572354211663067	0.796423658872077
0.0577753779697624	0.796423658872077
0.0577753779697624	0.797111416781293
0.0577753779697624	0.797799174690509
0.0583153347732181	0.797799174690509
0.0583153347732181	0.798486932599725
0.0588552915766739	0.798486932599725
0.0593952483801296	0.798486932599725
0.0599352051835853	0.798486932599725
0.0599352051835853	0.799174690508941
0.0599352051835853	0.799862448418157
0.0599352051835853	0.800550206327373
0.060475161987041	0.800550206327373
0.0610151187904968	0.800550206327373
0.0615550755939525	0.800550206327373
0.0620950323974082	0.800550206327373
0.0626349892008639	0.800550206327373
0.0631749460043197	0.800550206327373
0.0631749460043197	0.801237964236589
0.0637149028077754	0.801237964236589
0.0637149028077754	0.801925722145805
0.0637149028077754	0.802613480055021
0.0642548596112311	0.802613480055021
0.0642548596112311	0.803301237964237
0.0647948164146868	0.803301237964237
0.0647948164146868	0.803988995873453
0.0647948164146868	0.804676753782668
0.0653347732181425	0.804676753782668
0.0653347732181425	0.805364511691884
0.0653347732181425	0.8060522696011
0.0658747300215983	0.8060522696011
0.0658747300215983	0.806740027510316
0.066414686825054	0.806740027510316
0.066414686825054	0.807427785419532
0.066414686825054	0.808115543328748
0.0669546436285097	0.808115543328748
0.0669546436285097	0.808803301237964
0.0674946004319654	0.808803301237964
0.0680345572354212	0.808803301237964
0.0680345572354212	0.80949105914718
0.0685745140388769	0.80949105914718
0.0685745140388769	0.810178817056396
0.0685745140388769	0.810866574965612
0.0685745140388769	0.811554332874828
0.0691144708423326	0.811554332874828
0.0691144708423326	0.812242090784044
0.0691144708423326	0.81292984869326
0.0696544276457883	0.81292984869326
0.0701943844492441	0.81292984869326
0.0707343412526998	0.81292984869326
0.0707343412526998	0.813617606602476
0.0712742980561555	0.813617606602476
0.0718142548596112	0.813617606602476
0.072354211663067	0.813617606602476
0.072354211663067	0.814305364511692
0.072354211663067	0.814993122420908
0.0728941684665227	0.814993122420908
0.0728941684665227	0.815680880330124
0.0728941684665227	0.81636863823934
0.0734341252699784	0.81636863823934
0.0739740820734341	0.81636863823934
0.0745140388768898	0.81636863823934
0.0750539956803456	0.81636863823934
0.0755939524838013	0.81636863823934
0.0755939524838013	0.817056396148556
0.076133909287257	0.817056396148556
0.0766738660907127	0.817056396148556
0.0766738660907127	0.817744154057772
0.0772138228941685	0.817744154057772
0.0777537796976242	0.817744154057772
0.0782937365010799	0.817744154057772
0.0782937365010799	0.818431911966988
0.0782937365010799	0.819119669876204
0.0788336933045356	0.819119669876204
0.0793736501079914	0.819119669876204
0.0799136069114471	0.819119669876204
0.0799136069114471	0.819807427785419
0.0804535637149028	0.819807427785419
0.0809935205183585	0.819807427785419
0.0815334773218142	0.819807427785419
0.0815334773218142	0.820495185694636
0.0815334773218142	0.821182943603851
0.0815334773218142	0.821870701513067
0.0815334773218142	0.822558459422283
0.0815334773218142	0.823246217331499
0.08207343412527	0.823246217331499
0.0826133909287257	0.823246217331499
0.0831533477321814	0.823246217331499
0.0831533477321814	0.823933975240715
0.0831533477321814	0.824621733149931
0.0831533477321814	0.825309491059147
0.0836933045356372	0.825309491059147
0.0836933045356372	0.825997248968363
0.0836933045356372	0.826685006877579
0.0842332613390929	0.826685006877579
0.0842332613390929	0.827372764786795
0.0847732181425486	0.827372764786795
0.0847732181425486	0.828060522696011
0.0847732181425486	0.828748280605227
0.0853131749460043	0.828748280605227
0.08585313174946	0.828748280605227
0.0863930885529158	0.828748280605227
0.0863930885529158	0.829436038514443
0.0869330453563715	0.829436038514443
0.0874730021598272	0.829436038514443
0.0880129589632829	0.829436038514443
0.0885529157667387	0.829436038514443
0.0890928725701944	0.829436038514443
0.0896328293736501	0.829436038514443
0.0901727861771058	0.829436038514443
0.0907127429805616	0.829436038514443
0.0907127429805616	0.830123796423659
0.0912526997840173	0.830123796423659
0.0912526997840173	0.830811554332875
0.0912526997840173	0.831499312242091
0.0912526997840173	0.832187070151307
0.0912526997840173	0.832874828060523
0.091792656587473	0.832874828060523
0.0923326133909287	0.832874828060523
0.0928725701943845	0.832874828060523
0.0928725701943845	0.833562585969739
0.0928725701943845	0.834250343878955
0.0928725701943845	0.834938101788171
0.0928725701943845	0.835625859697387
0.0934125269978402	0.835625859697387
0.0934125269978402	0.836313617606602
0.0934125269978402	0.837001375515818
0.0939524838012959	0.837001375515818
0.0944924406047516	0.837001375515818
0.0950323974082073	0.837001375515818
0.0955723542116631	0.837001375515818
0.0955723542116631	0.837689133425034
0.0961123110151188	0.837689133425034
0.0966522678185745	0.837689133425034
0.0971922246220302	0.837689133425034
0.097732181425486	0.837689133425034
0.097732181425486	0.83837689133425
0.097732181425486	0.839064649243466
0.0982721382289417	0.839064649243466
0.0988120950323974	0.839064649243466
0.0993520518358531	0.839064649243466
0.0998920086393089	0.839064649243466
0.0998920086393089	0.839752407152682
0.100431965442765	0.839752407152682
0.10097192224622	0.839752407152682
0.101511879049676	0.839752407152682
0.102051835853132	0.839752407152682
0.102051835853132	0.840440165061898
0.102051835853132	0.841127922971114
0.102591792656587	0.841127922971114
0.103131749460043	0.841127922971114
0.103131749460043	0.84181568088033
0.103671706263499	0.84181568088033
0.104211663066955	0.84181568088033
0.104211663066955	0.842503438789546
0.10475161987041	0.842503438789546
0.10475161987041	0.843191196698762
0.105291576673866	0.843191196698762
0.105831533477322	0.843191196698762
0.106371490280778	0.843191196698762
0.106911447084233	0.843191196698762
0.107451403887689	0.843191196698762
0.107451403887689	0.843878954607978
0.107991360691145	0.843878954607978
0.107991360691145	0.844566712517194
0.107991360691145	0.84525447042641
0.107991360691145	0.845942228335626
0.1085313174946	0.845942228335626
0.109071274298056	0.845942228335626
0.109611231101512	0.845942228335626
0.109611231101512	0.846629986244842
0.109611231101512	0.847317744154058
0.110151187904968	0.847317744154058
0.110151187904968	0.848005502063274
0.110691144708423	0.848005502063274
0.111231101511879	0.848005502063274
0.111231101511879	0.84869325997249
0.111231101511879	0.849381017881706
0.111231101511879	0.850068775790922
0.111231101511879	0.850756533700138
0.111771058315335	0.850756533700138
0.11231101511879	0.850756533700138
0.112850971922246	0.850756533700138
0.113390928725702	0.850756533700138
0.113930885529158	0.850756533700138
0.114470842332613	0.850756533700138
0.115010799136069	0.850756533700138
0.115010799136069	0.851444291609354
0.115550755939525	0.851444291609354
0.115550755939525	0.852132049518569
0.115550755939525	0.852819807427785
0.116090712742981	0.852819807427785
0.116090712742981	0.853507565337001
0.116630669546436	0.853507565337001
0.117170626349892	0.853507565337001
0.117710583153348	0.853507565337001
0.117710583153348	0.854195323246217
0.118250539956803	0.854195323246217
0.118790496760259	0.854195323246217
0.118790496760259	0.854883081155433
0.118790496760259	0.855570839064649
0.119330453563715	0.855570839064649
0.119870410367171	0.855570839064649
0.119870410367171	0.856258596973865
0.120410367170626	0.856258596973865
0.120950323974082	0.856258596973865
0.121490280777538	0.856258596973865
0.121490280777538	0.856946354883081
0.122030237580994	0.856946354883081
0.122030237580994	0.857634112792297
0.122570194384449	0.857634112792297
0.123110151187905	0.857634112792297
0.123110151187905	0.858321870701513
0.123650107991361	0.858321870701513
0.123650107991361	0.859009628610729
0.124190064794816	0.859009628610729
0.124190064794816	0.859697386519945
0.124730021598272	0.859697386519945
0.125269978401728	0.859697386519945
0.125809935205184	0.859697386519945
0.125809935205184	0.860385144429161
0.126349892008639	0.860385144429161
0.126889848812095	0.860385144429161
0.127429805615551	0.860385144429161
0.127429805615551	0.861072902338377
0.127429805615551	0.861760660247593
0.127969762419006	0.861760660247593
0.128509719222462	0.861760660247593
0.129049676025918	0.861760660247593
0.129589632829374	0.861760660247593
0.129589632829374	0.862448418156809
0.130129589632829	0.862448418156809
0.130669546436285	0.862448418156809
0.130669546436285	0.863136176066025
0.131209503239741	0.863136176066025
0.131749460043197	0.863136176066025
0.132289416846652	0.863136176066025
0.132829373650108	0.863136176066025
0.133369330453564	0.863136176066025
0.133909287257019	0.863136176066025
0.134449244060475	0.863136176066025
0.134989200863931	0.863136176066025
0.134989200863931	0.863823933975241
0.135529157667387	0.863823933975241
0.136069114470842	0.863823933975241
0.136069114470842	0.864511691884457
0.136609071274298	0.864511691884457
0.137149028077754	0.864511691884457
0.137149028077754	0.865199449793673
0.13768898488121	0.865199449793673
0.13768898488121	0.865887207702889
0.138228941684665	0.865887207702889
0.138768898488121	0.865887207702889
0.139308855291577	0.865887207702889
0.139848812095032	0.865887207702889
0.140388768898488	0.865887207702889
0.140928725701944	0.865887207702889
0.1414686825054	0.865887207702889
0.142008639308855	0.865887207702889
0.142548596112311	0.865887207702889
0.142548596112311	0.866574965612105
0.142548596112311	0.86726272352132
0.143088552915767	0.86726272352132
0.143628509719222	0.86726272352132
0.144168466522678	0.86726272352132
0.144708423326134	0.86726272352132
0.14524838012959	0.86726272352132
0.145788336933045	0.86726272352132
0.146328293736501	0.86726272352132
0.146328293736501	0.867950481430536
0.146328293736501	0.868638239339752
0.146328293736501	0.869325997248968
0.146868250539957	0.869325997248968
0.147408207343413	0.869325997248968
0.147948164146868	0.869325997248968
0.148488120950324	0.869325997248968
0.148488120950324	0.870013755158184
0.148488120950324	0.8707015130674
0.14902807775378	0.8707015130674
0.14902807775378	0.871389270976616
0.149568034557235	0.871389270976616
0.150107991360691	0.871389270976616
0.150647948164147	0.871389270976616
0.150647948164147	0.872077028885832
0.151187904967603	0.872077028885832
0.151727861771058	0.872077028885832
0.151727861771058	0.872764786795048
0.152267818574514	0.872764786795048
0.152267818574514	0.873452544704264
0.15280777537797	0.873452544704264
0.153347732181425	0.873452544704264
0.153347732181425	0.87414030261348
0.153887688984881	0.87414030261348
0.153887688984881	0.874828060522696
0.153887688984881	0.875515818431912
0.153887688984881	0.876203576341128
0.154427645788337	0.876203576341128
0.154967602591793	0.876203576341128
0.155507559395248	0.876203576341128
0.156047516198704	0.876203576341128
0.15658747300216	0.876203576341128
0.15658747300216	0.876891334250344
0.157127429805616	0.876891334250344
0.157667386609071	0.876891334250344
0.158207343412527	0.876891334250344
0.158747300215983	0.876891334250344
0.159287257019438	0.876891334250344
0.159827213822894	0.876891334250344
0.159827213822894	0.87757909215956
0.159827213822894	0.878266850068776
0.159827213822894	0.878954607977992
0.16036717062635	0.878954607977992
0.160907127429806	0.878954607977992
0.160907127429806	0.879642365887208
0.161447084233261	0.879642365887208
0.161987041036717	0.879642365887208
0.162526997840173	0.879642365887208
0.163066954643628	0.879642365887208
0.163606911447084	0.879642365887208
0.16414686825054	0.879642365887208
0.164686825053996	0.879642365887208
0.165226781857451	0.879642365887208
0.165226781857451	0.880330123796424
0.165766738660907	0.880330123796424
0.166306695464363	0.880330123796424
0.166306695464363	0.88101788170564
0.166306695464363	0.881705639614856
0.166846652267819	0.881705639614856
0.167386609071274	0.881705639614856
0.16792656587473	0.881705639614856
0.16792656587473	0.882393397524072
0.16792656587473	0.883081155433287
0.168466522678186	0.883081155433287
0.169006479481641	0.883081155433287
0.169546436285097	0.883081155433287
0.169546436285097	0.883768913342503
0.170086393088553	0.883768913342503
0.170626349892009	0.883768913342503
0.170626349892009	0.884456671251719
0.171166306695464	0.884456671251719
0.17170626349892	0.884456671251719
0.172246220302376	0.884456671251719
0.172786177105832	0.884456671251719
0.172786177105832	0.885144429160935
0.172786177105832	0.885832187070151
0.173326133909287	0.885832187070151
0.173866090712743	0.885832187070151
0.174406047516199	0.885832187070151
0.174406047516199	0.886519944979367
0.174946004319654	0.886519944979367
0.17548596112311	0.886519944979367
0.176025917926566	0.886519944979367
0.176025917926566	0.887207702888583
0.176025917926566	0.887895460797799
0.176565874730022	0.887895460797799
0.177105831533477	0.887895460797799
0.177105831533477	0.888583218707015
0.177645788336933	0.888583218707015
0.177645788336933	0.889270976616231
0.177645788336933	0.889958734525447
0.178185745140389	0.889958734525447
0.178725701943844	0.889958734525447
0.1792656587473	0.889958734525447
0.179805615550756	0.889958734525447
0.180345572354212	0.889958734525447
0.180345572354212	0.890646492434663
0.180885529157667	0.890646492434663
0.181425485961123	0.890646492434663
0.181425485961123	0.891334250343879
0.181965442764579	0.891334250343879
0.182505399568035	0.891334250343879
0.18304535637149	0.891334250343879
0.183585313174946	0.891334250343879
0.184125269978402	0.891334250343879
0.184125269978402	0.892022008253095
0.184125269978402	0.892709766162311
0.184665226781857	0.892709766162311
0.185205183585313	0.892709766162311
0.185745140388769	0.892709766162311
0.186285097192225	0.892709766162311
0.18682505399568	0.892709766162311
0.187365010799136	0.892709766162311
0.187904967602592	0.892709766162311
0.188444924406048	0.892709766162311
0.188984881209503	0.892709766162311
0.189524838012959	0.892709766162311
0.190064794816415	0.892709766162311
0.19060475161987	0.892709766162311
0.191144708423326	0.892709766162311
0.191144708423326	0.893397524071527
0.191684665226782	0.893397524071527
0.192224622030238	0.893397524071527
0.192764578833693	0.893397524071527
0.193304535637149	0.893397524071527
0.193844492440605	0.893397524071527
0.19438444924406	0.893397524071527
0.194924406047516	0.893397524071527
0.194924406047516	0.894085281980743
0.195464362850972	0.894085281980743
0.196004319654428	0.894085281980743
0.196544276457883	0.894085281980743
0.197084233261339	0.894085281980743
0.197624190064795	0.894085281980743
0.198164146868251	0.894085281980743
0.198704103671706	0.894085281980743
0.199244060475162	0.894085281980743
0.199784017278618	0.894085281980743
0.199784017278618	0.894773039889959
0.199784017278618	0.895460797799175
0.199784017278618	0.896148555708391
0.200323974082073	0.896148555708391
0.200863930885529	0.896148555708391
0.200863930885529	0.896836313617607
0.201403887688985	0.896836313617607
0.201943844492441	0.896836313617607
0.202483801295896	0.896836313617607
0.203023758099352	0.896836313617607
0.203563714902808	0.896836313617607
0.204103671706264	0.896836313617607
0.204643628509719	0.896836313617607
0.205183585313175	0.896836313617607
0.205723542116631	0.896836313617607
0.206263498920086	0.896836313617607
0.206803455723542	0.896836313617607
0.207343412526998	0.896836313617607
0.207883369330454	0.896836313617607
0.208423326133909	0.896836313617607
0.208963282937365	0.896836313617607
0.209503239740821	0.896836313617607
0.210043196544276	0.896836313617607
0.210583153347732	0.896836313617607
0.211123110151188	0.896836313617607
0.211123110151188	0.897524071526823
0.211663066954644	0.897524071526823
0.212203023758099	0.897524071526823
0.212203023758099	0.898211829436039
0.212742980561555	0.898211829436039
0.213282937365011	0.898211829436039
0.213822894168467	0.898211829436039
0.213822894168467	0.898899587345254
0.214362850971922	0.898899587345254
0.214362850971922	0.89958734525447
0.214362850971922	0.900275103163686
0.214902807775378	0.900275103163686
0.215442764578834	0.900275103163686
0.215442764578834	0.900962861072902
0.215982721382289	0.900962861072902
0.216522678185745	0.900962861072902
0.217062634989201	0.900962861072902
0.217602591792657	0.900962861072902
0.218142548596112	0.900962861072902
0.218682505399568	0.900962861072902
0.219222462203024	0.900962861072902
0.219762419006479	0.900962861072902
0.219762419006479	0.901650618982118
0.220302375809935	0.901650618982118
0.220842332613391	0.901650618982118
0.221382289416847	0.901650618982118
0.221382289416847	0.902338376891334
0.221922246220302	0.902338376891334
0.222462203023758	0.902338376891334
0.223002159827214	0.902338376891334
0.22354211663067	0.902338376891334
0.224082073434125	0.902338376891334
0.224622030237581	0.902338376891334
0.224622030237581	0.90302613480055
0.224622030237581	0.903713892709766
0.224622030237581	0.904401650618982
0.225161987041037	0.904401650618982
0.225701943844492	0.904401650618982
0.226241900647948	0.904401650618982
0.226781857451404	0.904401650618982
0.226781857451404	0.905089408528198
0.226781857451404	0.905777166437414
0.22732181425486	0.905777166437414
0.227861771058315	0.905777166437414
0.228401727861771	0.905777166437414
0.228941684665227	0.905777166437414
0.229481641468682	0.905777166437414
0.230021598272138	0.905777166437414
0.230561555075594	0.905777166437414
0.23110151187905	0.905777166437414
0.23110151187905	0.90646492434663
0.231641468682505	0.90646492434663
0.231641468682505	0.907152682255846
0.232181425485961	0.907152682255846
0.232721382289417	0.907152682255846
0.232721382289417	0.907840440165062
0.232721382289417	0.908528198074278
0.232721382289417	0.909215955983494
0.233261339092873	0.909215955983494
0.233261339092873	0.90990371389271
0.233801295896328	0.90990371389271
0.234341252699784	0.90990371389271
0.23488120950324	0.90990371389271
0.235421166306695	0.90990371389271
0.235961123110151	0.90990371389271
0.235961123110151	0.910591471801926
0.236501079913607	0.910591471801926
0.237041036717063	0.910591471801926
0.237580993520518	0.910591471801926
0.238120950323974	0.910591471801926
0.238120950323974	0.911279229711142
0.23866090712743	0.911279229711142
0.239200863930886	0.911279229711142
0.239740820734341	0.911279229711142
0.240280777537797	0.911279229711142
0.240820734341253	0.911279229711142
0.240820734341253	0.911966987620358
0.240820734341253	0.912654745529574
0.241360691144708	0.912654745529574
0.241900647948164	0.912654745529574
0.24244060475162	0.912654745529574
0.242980561555076	0.912654745529574
0.243520518358531	0.912654745529574
0.243520518358531	0.91334250343879
0.243520518358531	0.914030261348005
0.244060475161987	0.914030261348005
0.244600431965443	0.914030261348005
0.245140388768898	0.914030261348005
0.245680345572354	0.914030261348005
0.24622030237581	0.914030261348005
0.246760259179266	0.914030261348005
0.246760259179266	0.914718019257221
0.246760259179266	0.915405777166437
0.246760259179266	0.916093535075653
0.246760259179266	0.916781292984869
0.247300215982721	0.916781292984869
0.247840172786177	0.916781292984869
0.248380129589633	0.916781292984869
0.248920086393089	0.916781292984869
0.248920086393089	0.917469050894085
0.249460043196544	0.917469050894085
0.25	0.917469050894085
0.250539956803456	0.917469050894085
0.251079913606911	0.917469050894085
0.251619870410367	0.917469050894085
0.252159827213823	0.917469050894085
0.252699784017279	0.917469050894085
0.253239740820734	0.917469050894085
0.25377969762419	0.917469050894085
0.254319654427646	0.917469050894085
0.254859611231102	0.917469050894085
0.255399568034557	0.917469050894085
0.255939524838013	0.917469050894085
0.256479481641469	0.917469050894085
0.257019438444924	0.917469050894085
0.257019438444924	0.918156808803301
0.25755939524838	0.918156808803301
0.258099352051836	0.918156808803301
0.258639308855292	0.918156808803301
0.259179265658747	0.918156808803301
0.259719222462203	0.918156808803301
0.260259179265659	0.918156808803301
0.260799136069114	0.918156808803301
0.260799136069114	0.918844566712517
0.26133909287257	0.918844566712517
0.261879049676026	0.918844566712517
0.261879049676026	0.919532324621733
0.262419006479482	0.919532324621733
0.262958963282937	0.919532324621733
0.263498920086393	0.919532324621733
0.263498920086393	0.920220082530949
0.264038876889849	0.920220082530949
0.264578833693305	0.920220082530949
0.264578833693305	0.920907840440165
0.26511879049676	0.920907840440165
0.265658747300216	0.920907840440165
0.265658747300216	0.921595598349381
0.265658747300216	0.922283356258597
0.266198704103672	0.922283356258597
0.266738660907127	0.922283356258597
0.266738660907127	0.922971114167813
0.267278617710583	0.922971114167813
0.267818574514039	0.922971114167813
0.267818574514039	0.923658872077029
0.268358531317495	0.923658872077029
0.26889848812095	0.923658872077029
0.26889848812095	0.924346629986245
0.269438444924406	0.924346629986245
0.269978401727862	0.924346629986245
0.270518358531318	0.924346629986245
0.271058315334773	0.924346629986245
0.271058315334773	0.925034387895461
0.271598272138229	0.925034387895461
0.271598272138229	0.925722145804677
0.272138228941685	0.925722145804677
0.272138228941685	0.926409903713893
0.27267818574514	0.926409903713893
0.273218142548596	0.926409903713893
0.273758099352052	0.926409903713893
0.274298056155508	0.926409903713893
0.274298056155508	0.927097661623109
0.274838012958963	0.927097661623109
0.274838012958963	0.927785419532325
0.275377969762419	0.927785419532325
0.275917926565875	0.927785419532325
0.27645788336933	0.927785419532325
0.276997840172786	0.927785419532325
0.277537796976242	0.927785419532325
0.278077753779698	0.927785419532325
0.278617710583153	0.927785419532325
0.278617710583153	0.928473177441541
0.279157667386609	0.928473177441541
0.279697624190065	0.928473177441541
0.279697624190065	0.929160935350757
0.280237580993521	0.929160935350757
0.280777537796976	0.929160935350757
0.281317494600432	0.929160935350757
0.281857451403888	0.929160935350757
0.282397408207343	0.929160935350757
0.282397408207343	0.929848693259972
0.282397408207343	0.930536451169188
0.282937365010799	0.930536451169188
0.283477321814255	0.930536451169188
0.283477321814255	0.931224209078404
0.284017278617711	0.931224209078404
0.284017278617711	0.93191196698762
0.284557235421166	0.93191196698762
0.284557235421166	0.932599724896836
0.284557235421166	0.933287482806052
0.285097192224622	0.933287482806052
0.285637149028078	0.933287482806052
0.286177105831533	0.933287482806052
0.286717062634989	0.933287482806052
0.287257019438445	0.933287482806052
0.287796976241901	0.933287482806052
0.288336933045356	0.933287482806052
0.288876889848812	0.933287482806052
0.289416846652268	0.933287482806052
0.289956803455724	0.933287482806052
0.290496760259179	0.933287482806052
0.291036717062635	0.933287482806052
0.291576673866091	0.933287482806052
0.292116630669546	0.933287482806052
0.292656587473002	0.933287482806052
0.293196544276458	0.933287482806052
0.293736501079914	0.933287482806052
0.294276457883369	0.933287482806052
0.294816414686825	0.933287482806052
0.295356371490281	0.933287482806052
0.295356371490281	0.933975240715268
0.295896328293737	0.933975240715268
0.296436285097192	0.933975240715268
0.296976241900648	0.933975240715268
0.296976241900648	0.934662998624484
0.297516198704104	0.934662998624484
0.297516198704104	0.9353507565337
0.298056155507559	0.9353507565337
0.298056155507559	0.936038514442916
0.298596112311015	0.936038514442916
0.299136069114471	0.936038514442916
0.299676025917927	0.936038514442916
0.299676025917927	0.936726272352132
0.300215982721382	0.936726272352132
0.300755939524838	0.936726272352132
0.301295896328294	0.936726272352132
0.301295896328294	0.937414030261348
0.301835853131749	0.937414030261348
0.301835853131749	0.938101788170564
0.302375809935205	0.938101788170564
0.302915766738661	0.938101788170564
0.303455723542117	0.938101788170564
0.303995680345572	0.938101788170564
0.304535637149028	0.938101788170564
0.305075593952484	0.938101788170564
0.305075593952484	0.93878954607978
0.30561555075594	0.93878954607978
0.306155507559395	0.93878954607978
0.306695464362851	0.93878954607978
0.307235421166307	0.93878954607978
0.307775377969762	0.93878954607978
0.308315334773218	0.93878954607978
0.308315334773218	0.939477303988996
0.308855291576674	0.939477303988996
0.308855291576674	0.940165061898212
0.30939524838013	0.940165061898212
0.309935205183585	0.940165061898212
0.310475161987041	0.940165061898212
0.311015118790497	0.940165061898212
0.311555075593952	0.940165061898212
0.312095032397408	0.940165061898212
0.312634989200864	0.940165061898212
0.31317494600432	0.940165061898212
0.313714902807775	0.940165061898212
0.314254859611231	0.940165061898212
0.314794816414687	0.940165061898212
0.315334773218143	0.940165061898212
0.315874730021598	0.940165061898212
0.316414686825054	0.940165061898212
0.31695464362851	0.940165061898212
0.31695464362851	0.940852819807428
0.317494600431965	0.940852819807428
0.318034557235421	0.940852819807428
0.318574514038877	0.940852819807428
0.319114470842333	0.940852819807428
0.319654427645788	0.940852819807428
0.320194384449244	0.940852819807428
0.3207343412527	0.940852819807428
0.321274298056155	0.940852819807428
0.321814254859611	0.940852819807428
0.322354211663067	0.940852819807428
0.322354211663067	0.941540577716644
0.322354211663067	0.94222833562586
0.322894168466523	0.94222833562586
0.322894168466523	0.942916093535076
0.323434125269978	0.942916093535076
0.323974082073434	0.942916093535076
0.32451403887689	0.942916093535076
0.32451403887689	0.943603851444292
0.325053995680346	0.943603851444292
0.325593952483801	0.943603851444292
0.326133909287257	0.943603851444292
0.326673866090713	0.943603851444292
0.327213822894168	0.943603851444292
0.327753779697624	0.943603851444292
0.32829373650108	0.943603851444292
0.32829373650108	0.944291609353508
0.328833693304536	0.944291609353508
0.329373650107991	0.944291609353508
0.329373650107991	0.944979367262723
0.329373650107991	0.94566712517194
0.329373650107991	0.946354883081155
0.329373650107991	0.947042640990371
0.329913606911447	0.947042640990371
0.329913606911447	0.947730398899587
0.330453563714903	0.947730398899587
0.330993520518359	0.947730398899587
0.330993520518359	0.948418156808803
0.331533477321814	0.948418156808803
0.331533477321814	0.949105914718019
0.33207343412527	0.949105914718019
0.332613390928726	0.949105914718019
0.333153347732181	0.949105914718019
0.333693304535637	0.949105914718019
0.334233261339093	0.949105914718019
0.334773218142549	0.949105914718019
0.335313174946004	0.949105914718019
0.33585313174946	0.949105914718019
0.336393088552916	0.949105914718019
0.336393088552916	0.949793672627235
0.336933045356371	0.949793672627235
0.337473002159827	0.949793672627235
0.338012958963283	0.949793672627235
0.338552915766739	0.949793672627235
0.339092872570194	0.949793672627235
0.33963282937365	0.949793672627235
0.340172786177106	0.949793672627235
0.340712742980562	0.949793672627235
0.341252699784017	0.949793672627235
0.341792656587473	0.949793672627235
0.342332613390929	0.949793672627235
0.342872570194384	0.949793672627235
0.34341252699784	0.949793672627235
0.343952483801296	0.949793672627235
0.344492440604752	0.949793672627235
0.345032397408207	0.949793672627235
0.345572354211663	0.949793672627235
0.346112311015119	0.949793672627235
0.346652267818574	0.949793672627235
0.346652267818574	0.950481430536451
0.346652267818574	0.951169188445667
0.34719222462203	0.951169188445667
0.347732181425486	0.951169188445667
0.348272138228942	0.951169188445667
0.348812095032397	0.951169188445667
0.349352051835853	0.951169188445667
0.349892008639309	0.951169188445667
0.350431965442765	0.951169188445667
0.35097192224622	0.951169188445667
0.351511879049676	0.951169188445667
0.352051835853132	0.951169188445667
0.352591792656587	0.951169188445667
0.353131749460043	0.951169188445667
0.353671706263499	0.951169188445667
0.354211663066955	0.951169188445667
0.35475161987041	0.951169188445667
0.355291576673866	0.951169188445667
0.355831533477322	0.951169188445667
0.356371490280778	0.951169188445667
0.356371490280778	0.951856946354883
0.356911447084233	0.951856946354883
0.357451403887689	0.951856946354883
0.357991360691145	0.951856946354883
0.3585313174946	0.951856946354883
0.359071274298056	0.951856946354883
0.359611231101512	0.951856946354883
0.360151187904968	0.951856946354883
0.360691144708423	0.951856946354883
0.361231101511879	0.951856946354883
0.361771058315335	0.951856946354883
0.36231101511879	0.951856946354883
0.362850971922246	0.951856946354883
0.363390928725702	0.951856946354883
0.363930885529158	0.951856946354883
0.363930885529158	0.952544704264099
0.363930885529158	0.953232462173315
0.363930885529158	0.953920220082531
0.364470842332613	0.953920220082531
0.365010799136069	0.953920220082531
0.365550755939525	0.953920220082531
0.366090712742981	0.953920220082531
0.366630669546436	0.953920220082531
0.367170626349892	0.953920220082531
0.367710583153348	0.953920220082531
0.368250539956803	0.953920220082531
0.368790496760259	0.953920220082531
0.369330453563715	0.953920220082531
0.369870410367171	0.953920220082531
0.370410367170626	0.953920220082531
0.370950323974082	0.953920220082531
0.371490280777538	0.953920220082531
0.372030237580994	0.953920220082531
0.372570194384449	0.953920220082531
0.373110151187905	0.953920220082531
0.373650107991361	0.953920220082531
0.374190064794816	0.953920220082531
0.374730021598272	0.953920220082531
0.375269978401728	0.953920220082531
0.375269978401728	0.954607977991747
0.375809935205184	0.954607977991747
0.376349892008639	0.954607977991747
0.376889848812095	0.954607977991747
0.377429805615551	0.954607977991747
0.377969762419006	0.954607977991747
0.378509719222462	0.954607977991747
0.379049676025918	0.954607977991747
0.379589632829374	0.954607977991747
0.380129589632829	0.954607977991747
0.380669546436285	0.954607977991747
0.381209503239741	0.954607977991747
0.381749460043197	0.954607977991747
0.382289416846652	0.954607977991747
0.382829373650108	0.954607977991747
0.383369330453564	0.954607977991747
0.383369330453564	0.955295735900963
0.383909287257019	0.955295735900963
0.384449244060475	0.955295735900963
0.384989200863931	0.955295735900963
0.384989200863931	0.955983493810179
0.385529157667387	0.955983493810179
0.386069114470842	0.955983493810179
0.386609071274298	0.955983493810179
0.387149028077754	0.955983493810179
0.38768898488121	0.955983493810179
0.388228941684665	0.955983493810179
0.388768898488121	0.955983493810179
0.389308855291577	0.955983493810179
0.389848812095032	0.955983493810179
0.390388768898488	0.955983493810179
0.390928725701944	0.955983493810179
0.390928725701944	0.956671251719395
0.3914686825054	0.956671251719395
0.392008639308855	0.956671251719395
0.392548596112311	0.956671251719395
0.393088552915767	0.956671251719395
0.393628509719222	0.956671251719395
0.394168466522678	0.956671251719395
0.394708423326134	0.956671251719395
0.39524838012959	0.956671251719395
0.39524838012959	0.957359009628611
0.395788336933045	0.957359009628611
0.396328293736501	0.957359009628611
0.396868250539957	0.957359009628611
0.397408207343413	0.957359009628611
0.397408207343413	0.958046767537827
0.397948164146868	0.958046767537827
0.398488120950324	0.958046767537827
0.39902807775378	0.958046767537827
0.399568034557235	0.958046767537827
0.400107991360691	0.958046767537827
0.400647948164147	0.958046767537827
0.400647948164147	0.958734525447043
0.401187904967603	0.958734525447043
0.401727861771058	0.958734525447043
0.402267818574514	0.958734525447043
0.40280777537797	0.958734525447043
0.403347732181426	0.958734525447043
0.403887688984881	0.958734525447043
0.404427645788337	0.958734525447043
0.404967602591793	0.958734525447043
0.404967602591793	0.959422283356259
0.405507559395248	0.959422283356259
0.406047516198704	0.959422283356259
0.40658747300216	0.959422283356259
0.407127429805616	0.959422283356259
0.407667386609071	0.959422283356259
0.408207343412527	0.959422283356259
0.408747300215983	0.959422283356259
0.409287257019438	0.959422283356259
0.409827213822894	0.959422283356259
0.409827213822894	0.960110041265475
0.41036717062635	0.960110041265475
0.410907127429806	0.960110041265475
0.411447084233261	0.960110041265475
0.411987041036717	0.960110041265475
0.412526997840173	0.960110041265475
0.413066954643629	0.960110041265475
0.413606911447084	0.960110041265475
0.41414686825054	0.960110041265475
0.414686825053996	0.960110041265475
0.415226781857451	0.960110041265475
0.415766738660907	0.960110041265475
0.416306695464363	0.960110041265475
0.416846652267819	0.960110041265475
0.417386609071274	0.960110041265475
0.41792656587473	0.960110041265475
0.418466522678186	0.960110041265475
0.419006479481641	0.960110041265475
0.419546436285097	0.960110041265475
0.420086393088553	0.960110041265475
0.420626349892009	0.960110041265475
0.420626349892009	0.960797799174691
0.421166306695464	0.960797799174691
0.421166306695464	0.961485557083906
0.421166306695464	0.962173314993122
0.42170626349892	0.962173314993122
0.42170626349892	0.962861072902338
0.422246220302376	0.962861072902338
0.422786177105832	0.962861072902338
0.423326133909287	0.962861072902338
0.423866090712743	0.962861072902338
0.424406047516199	0.962861072902338
0.424946004319654	0.962861072902338
0.42548596112311	0.962861072902338
0.426025917926566	0.962861072902338
0.426565874730022	0.962861072902338
0.427105831533477	0.962861072902338
0.427645788336933	0.962861072902338
0.428185745140389	0.962861072902338
0.428725701943845	0.962861072902338
0.4292656587473	0.962861072902338
0.429805615550756	0.962861072902338
0.430345572354212	0.962861072902338
0.430885529157667	0.962861072902338
0.431425485961123	0.962861072902338
0.431965442764579	0.962861072902338
0.432505399568035	0.962861072902338
0.43304535637149	0.962861072902338
0.433585313174946	0.962861072902338
0.434125269978402	0.962861072902338
0.434665226781857	0.962861072902338
0.435205183585313	0.962861072902338
0.435205183585313	0.963548830811554
0.435205183585313	0.96423658872077
0.435745140388769	0.96423658872077
0.436285097192225	0.96423658872077
0.43682505399568	0.96423658872077
0.437365010799136	0.96423658872077
0.437904967602592	0.96423658872077
0.438444924406048	0.96423658872077
0.438984881209503	0.96423658872077
0.438984881209503	0.964924346629986
0.439524838012959	0.964924346629986
0.440064794816415	0.964924346629986
0.44060475161987	0.964924346629986
0.441144708423326	0.964924346629986
0.441684665226782	0.964924346629986
0.442224622030238	0.964924346629986
0.442764578833693	0.964924346629986
0.443304535637149	0.964924346629986
0.443844492440605	0.964924346629986
0.44438444924406	0.964924346629986
0.444924406047516	0.964924346629986
0.445464362850972	0.964924346629986
0.445464362850972	0.965612104539202
0.446004319654428	0.965612104539202
0.446544276457883	0.965612104539202
0.447084233261339	0.965612104539202
0.447624190064795	0.965612104539202
0.448164146868251	0.965612104539202
0.448704103671706	0.965612104539202
0.449244060475162	0.965612104539202
0.449784017278618	0.965612104539202
0.450323974082073	0.965612104539202
0.450863930885529	0.965612104539202
0.451403887688985	0.965612104539202
0.451943844492441	0.965612104539202
0.451943844492441	0.966299862448418
0.452483801295896	0.966299862448418
0.453023758099352	0.966299862448418
0.453563714902808	0.966299862448418
0.454103671706263	0.966299862448418
0.454643628509719	0.966299862448418
0.455183585313175	0.966299862448418
0.455183585313175	0.966987620357634
0.455723542116631	0.966987620357634
0.456263498920086	0.966987620357634
0.456803455723542	0.966987620357634
0.456803455723542	0.96767537826685
0.457343412526998	0.96767537826685
0.457883369330454	0.96767537826685
0.458423326133909	0.96767537826685
0.458963282937365	0.96767537826685
0.458963282937365	0.968363136176066
0.459503239740821	0.968363136176066
0.460043196544276	0.968363136176066
0.460583153347732	0.968363136176066
0.461123110151188	0.968363136176066
0.461663066954644	0.968363136176066
0.462203023758099	0.968363136176066
0.462742980561555	0.968363136176066
0.463282937365011	0.968363136176066
0.463822894168467	0.968363136176066
0.464362850971922	0.968363136176066
0.464902807775378	0.968363136176066
0.465442764578834	0.968363136176066
0.465442764578834	0.969050894085282
0.465982721382289	0.969050894085282
0.466522678185745	0.969050894085282
0.467062634989201	0.969050894085282
0.467602591792657	0.969050894085282
0.468142548596112	0.969050894085282
0.468682505399568	0.969050894085282
0.469222462203024	0.969050894085282
0.469762419006479	0.969050894085282
0.470302375809935	0.969050894085282
0.470842332613391	0.969050894085282
0.471382289416847	0.969050894085282
0.471922246220302	0.969050894085282
0.472462203023758	0.969050894085282
0.473002159827214	0.969050894085282
0.47354211663067	0.969050894085282
0.47354211663067	0.969738651994498
0.474082073434125	0.969738651994498
0.474622030237581	0.969738651994498
0.475161987041037	0.969738651994498
0.475701943844492	0.969738651994498
0.475701943844492	0.970426409903714
0.476241900647948	0.970426409903714
0.476781857451404	0.970426409903714
0.476781857451404	0.97111416781293
0.476781857451404	0.971801925722146
0.47732181425486	0.971801925722146
0.477861771058315	0.971801925722146
0.478401727861771	0.971801925722146
0.478941684665227	0.971801925722146
0.479481641468682	0.971801925722146
0.479481641468682	0.972489683631362
0.480021598272138	0.972489683631362
0.480561555075594	0.972489683631362
0.480561555075594	0.973177441540578
0.48110151187905	0.973177441540578
0.481641468682505	0.973177441540578
0.482181425485961	0.973177441540578
0.482721382289417	0.973177441540578
0.483261339092873	0.973177441540578
0.483801295896328	0.973177441540578
0.484341252699784	0.973177441540578
0.484341252699784	0.973865199449794
0.48488120950324	0.973865199449794
0.485421166306695	0.973865199449794
0.485961123110151	0.973865199449794
0.486501079913607	0.973865199449794
0.487041036717063	0.973865199449794
0.487580993520518	0.973865199449794
0.488120950323974	0.973865199449794
0.48866090712743	0.973865199449794
0.489200863930886	0.973865199449794
0.489740820734341	0.973865199449794
0.490280777537797	0.973865199449794
0.490820734341253	0.973865199449794
0.491360691144708	0.973865199449794
0.491900647948164	0.973865199449794
0.49244060475162	0.973865199449794
0.492980561555076	0.973865199449794
0.493520518358531	0.973865199449794
0.494060475161987	0.973865199449794
0.494600431965443	0.973865199449794
0.495140388768898	0.973865199449794
0.495680345572354	0.973865199449794
0.49622030237581	0.973865199449794
0.496760259179266	0.973865199449794
0.497300215982721	0.973865199449794
0.497840172786177	0.973865199449794
0.498380129589633	0.973865199449794
0.498920086393089	0.973865199449794
0.499460043196544	0.973865199449794
0.5	0.973865199449794
0.500539956803456	0.973865199449794
0.501079913606911	0.973865199449794
0.501619870410367	0.973865199449794
0.502159827213823	0.973865199449794
0.502699784017279	0.973865199449794
0.503239740820734	0.973865199449794
0.50377969762419	0.973865199449794
0.504319654427646	0.973865199449794
0.504859611231101	0.973865199449794
0.505399568034557	0.973865199449794
0.505939524838013	0.973865199449794
0.506479481641469	0.973865199449794
0.507019438444924	0.973865199449794
0.507019438444924	0.97455295735901
0.50755939524838	0.97455295735901
0.508099352051836	0.97455295735901
0.508639308855292	0.97455295735901
0.509179265658747	0.97455295735901
0.509719222462203	0.97455295735901
0.510259179265659	0.97455295735901
0.510799136069114	0.97455295735901
0.510799136069114	0.975240715268226
0.51133909287257	0.975240715268226
0.51133909287257	0.975928473177442
0.511879049676026	0.975928473177442
0.512419006479482	0.975928473177442
0.512958963282937	0.975928473177442
0.513498920086393	0.975928473177442
0.514038876889849	0.975928473177442
0.514038876889849	0.976616231086658
0.514578833693304	0.976616231086658
0.51511879049676	0.976616231086658
0.515658747300216	0.976616231086658
0.516198704103672	0.976616231086658
0.516738660907127	0.976616231086658
0.517278617710583	0.976616231086658
0.517818574514039	0.976616231086658
0.518358531317495	0.976616231086658
0.51889848812095	0.976616231086658
0.519438444924406	0.976616231086658
0.519978401727862	0.976616231086658
0.520518358531317	0.976616231086658
0.521058315334773	0.976616231086658
0.521598272138229	0.976616231086658
0.522138228941685	0.976616231086658
0.52267818574514	0.976616231086658
0.523218142548596	0.976616231086658
0.523758099352052	0.976616231086658
0.524298056155508	0.976616231086658
0.524838012958963	0.976616231086658
0.525377969762419	0.976616231086658
0.525917926565875	0.976616231086658
0.52645788336933	0.976616231086658
0.526997840172786	0.976616231086658
0.527537796976242	0.976616231086658
0.528077753779698	0.976616231086658
0.528617710583153	0.976616231086658
0.529157667386609	0.976616231086658
0.529697624190065	0.976616231086658
0.53023758099352	0.976616231086658
0.530777537796976	0.976616231086658
0.531317494600432	0.976616231086658
0.531857451403888	0.976616231086658
0.532397408207343	0.976616231086658
0.532397408207343	0.977303988995873
0.532397408207343	0.977991746905089
0.532937365010799	0.977991746905089
0.533477321814255	0.977991746905089
0.534017278617711	0.977991746905089
0.534557235421166	0.977991746905089
0.535097192224622	0.977991746905089
0.535637149028078	0.977991746905089
0.536177105831533	0.977991746905089
0.536717062634989	0.977991746905089
0.537257019438445	0.977991746905089
0.537796976241901	0.977991746905089
0.537796976241901	0.978679504814305
0.538336933045356	0.978679504814305
0.538876889848812	0.978679504814305
0.539416846652268	0.978679504814305
0.539956803455723	0.978679504814305
0.539956803455723	0.979367262723521
0.540496760259179	0.979367262723521
0.541036717062635	0.979367262723521
0.541576673866091	0.979367262723521
0.542116630669546	0.979367262723521
0.542656587473002	0.979367262723521
0.543196544276458	0.979367262723521
0.543736501079914	0.979367262723521
0.544276457883369	0.979367262723521
0.544816414686825	0.979367262723521
0.545356371490281	0.979367262723521
0.545896328293736	0.979367262723521
0.545896328293736	0.980055020632737
0.546436285097192	0.980055020632737
0.546976241900648	0.980055020632737
0.547516198704104	0.980055020632737
0.548056155507559	0.980055020632737
0.548596112311015	0.980055020632737
0.549136069114471	0.980055020632737
0.549676025917927	0.980055020632737
0.549676025917927	0.980742778541953
0.550215982721382	0.980742778541953
0.550755939524838	0.980742778541953
0.551295896328294	0.980742778541953
0.551835853131749	0.980742778541953
0.552375809935205	0.980742778541953
0.552915766738661	0.980742778541953
0.553455723542117	0.980742778541953
0.553995680345572	0.980742778541953
0.554535637149028	0.980742778541953
0.555075593952484	0.980742778541953
0.555615550755939	0.980742778541953
0.556155507559395	0.980742778541953
0.556695464362851	0.980742778541953
0.556695464362851	0.981430536451169
0.557235421166307	0.981430536451169
0.557775377969762	0.981430536451169
0.558315334773218	0.981430536451169
0.558855291576674	0.981430536451169
0.55939524838013	0.981430536451169
0.559935205183585	0.981430536451169
0.560475161987041	0.981430536451169
0.561015118790497	0.981430536451169
0.561555075593952	0.981430536451169
0.562095032397408	0.981430536451169
0.562095032397408	0.982118294360385
0.562634989200864	0.982118294360385
0.56317494600432	0.982118294360385
0.563714902807775	0.982118294360385
0.564254859611231	0.982118294360385
0.564794816414687	0.982118294360385
0.564794816414687	0.982806052269601
0.565334773218143	0.982806052269601
0.565334773218143	0.983493810178817
0.565874730021598	0.983493810178817
0.566414686825054	0.983493810178817
0.56695464362851	0.983493810178817
0.567494600431965	0.983493810178817
0.568034557235421	0.983493810178817
0.568574514038877	0.983493810178817
0.569114470842333	0.983493810178817
0.569654427645788	0.983493810178817
0.569654427645788	0.984181568088033
0.570194384449244	0.984181568088033
0.5707343412527	0.984181568088033
0.571274298056155	0.984181568088033
0.571814254859611	0.984181568088033
0.572354211663067	0.984181568088033
0.572894168466523	0.984181568088033
0.573434125269978	0.984181568088033
0.573974082073434	0.984181568088033
0.57451403887689	0.984181568088033
0.575053995680346	0.984181568088033
0.575593952483801	0.984181568088033
0.576133909287257	0.984181568088033
0.576673866090713	0.984181568088033
0.577213822894168	0.984181568088033
0.577753779697624	0.984181568088033
0.57829373650108	0.984181568088033
0.578833693304536	0.984181568088033
0.579373650107991	0.984181568088033
0.579913606911447	0.984181568088033
0.580453563714903	0.984181568088033
0.580993520518359	0.984181568088033
0.581533477321814	0.984181568088033
0.58207343412527	0.984181568088033
0.582613390928726	0.984181568088033
0.583153347732181	0.984181568088033
0.583693304535637	0.984181568088033
0.584233261339093	0.984181568088033
0.584773218142549	0.984181568088033
0.584773218142549	0.984869325997249
0.585313174946004	0.984869325997249
0.58585313174946	0.984869325997249
0.586393088552916	0.984869325997249
0.586933045356371	0.984869325997249
0.587473002159827	0.984869325997249
0.588012958963283	0.984869325997249
0.588552915766739	0.984869325997249
0.589092872570194	0.984869325997249
0.58963282937365	0.984869325997249
0.590172786177106	0.984869325997249
0.590712742980562	0.984869325997249
0.591252699784017	0.984869325997249
0.591792656587473	0.984869325997249
0.592332613390929	0.984869325997249
0.592872570194384	0.984869325997249
0.59341252699784	0.984869325997249
0.593952483801296	0.984869325997249
0.594492440604752	0.984869325997249
0.595032397408207	0.984869325997249
0.595572354211663	0.984869325997249
0.595572354211663	0.985557083906465
0.596112311015119	0.985557083906465
0.596652267818574	0.985557083906465
0.59719222462203	0.985557083906465
0.597732181425486	0.985557083906465
0.598272138228942	0.985557083906465
0.598812095032397	0.985557083906465
0.599352051835853	0.985557083906465
0.599892008639309	0.985557083906465
0.600431965442765	0.985557083906465
0.60097192224622	0.985557083906465
0.601511879049676	0.985557083906465
0.602051835853132	0.985557083906465
0.602591792656587	0.985557083906465
0.603131749460043	0.985557083906465
0.603671706263499	0.985557083906465
0.604211663066955	0.985557083906465
0.60475161987041	0.985557083906465
0.605291576673866	0.985557083906465
0.605831533477322	0.985557083906465
0.606371490280778	0.985557083906465
0.606911447084233	0.985557083906465
0.607451403887689	0.985557083906465
0.607991360691145	0.985557083906465
0.6085313174946	0.985557083906465
0.609071274298056	0.985557083906465
0.609611231101512	0.985557083906465
0.610151187904968	0.985557083906465
0.610691144708423	0.985557083906465
0.611231101511879	0.985557083906465
0.611771058315335	0.985557083906465
0.61231101511879	0.985557083906465
0.612850971922246	0.985557083906465
0.613390928725702	0.985557083906465
0.613930885529158	0.985557083906465
0.614470842332613	0.985557083906465
0.615010799136069	0.985557083906465
0.615550755939525	0.985557083906465
0.616090712742981	0.985557083906465
0.616630669546436	0.985557083906465
0.617170626349892	0.985557083906465
0.617710583153348	0.985557083906465
0.618250539956803	0.985557083906465
0.618790496760259	0.985557083906465
0.619330453563715	0.985557083906465
0.619870410367171	0.985557083906465
0.620410367170626	0.985557083906465
0.620950323974082	0.985557083906465
0.621490280777538	0.985557083906465
0.622030237580994	0.985557083906465
0.622570194384449	0.985557083906465
0.623110151187905	0.985557083906465
0.623650107991361	0.985557083906465
0.624190064794816	0.985557083906465
0.624730021598272	0.985557083906465
0.625269978401728	0.985557083906465
0.625269978401728	0.986244841815681
0.625809935205184	0.986244841815681
0.626349892008639	0.986244841815681
0.626889848812095	0.986244841815681
0.627429805615551	0.986244841815681
0.627969762419006	0.986244841815681
0.627969762419006	0.986932599724897
0.628509719222462	0.986932599724897
0.629049676025918	0.986932599724897
0.629589632829374	0.986932599724897
0.630129589632829	0.986932599724897
0.630669546436285	0.986932599724897
0.631209503239741	0.986932599724897
0.631749460043197	0.986932599724897
0.632289416846652	0.986932599724897
0.632289416846652	0.987620357634113
0.632829373650108	0.987620357634113
0.633369330453564	0.987620357634113
0.633909287257019	0.987620357634113
0.634449244060475	0.987620357634113
0.634989200863931	0.987620357634113
0.635529157667387	0.987620357634113
0.636069114470842	0.987620357634113
0.636609071274298	0.987620357634113
0.637149028077754	0.987620357634113
0.63768898488121	0.987620357634113
0.638228941684665	0.987620357634113
0.638768898488121	0.987620357634113
0.639308855291577	0.987620357634113
0.639848812095032	0.987620357634113
0.640388768898488	0.987620357634113
0.640928725701944	0.987620357634113
0.6414686825054	0.987620357634113
0.642008639308855	0.987620357634113
0.642548596112311	0.987620357634113
0.643088552915767	0.987620357634113
0.643628509719222	0.987620357634113
0.644168466522678	0.987620357634113
0.644708423326134	0.987620357634113
0.64524838012959	0.987620357634113
0.64524838012959	0.988308115543329
0.645788336933045	0.988308115543329
0.646328293736501	0.988308115543329
0.646868250539957	0.988308115543329
0.647408207343413	0.988308115543329
0.647948164146868	0.988308115543329
0.648488120950324	0.988308115543329
0.64902807775378	0.988308115543329
0.649568034557235	0.988308115543329
0.650107991360691	0.988308115543329
0.650107991360691	0.988995873452545
0.650647948164147	0.988995873452545
0.651187904967603	0.988995873452545
0.651727861771058	0.988995873452545
0.652267818574514	0.988995873452545
0.65280777537797	0.988995873452545
0.65280777537797	0.989683631361761
0.653347732181426	0.989683631361761
0.653887688984881	0.989683631361761
0.654427645788337	0.989683631361761
0.654967602591793	0.989683631361761
0.655507559395248	0.989683631361761
0.656047516198704	0.989683631361761
0.65658747300216	0.989683631361761
0.657127429805616	0.989683631361761
0.657667386609071	0.989683631361761
0.658207343412527	0.989683631361761
0.658747300215983	0.989683631361761
0.659287257019438	0.989683631361761
0.659827213822894	0.989683631361761
0.66036717062635	0.989683631361761
0.660907127429806	0.989683631361761
0.661447084233261	0.989683631361761
0.661987041036717	0.989683631361761
0.662526997840173	0.989683631361761
0.663066954643629	0.989683631361761
0.663606911447084	0.989683631361761
0.66414686825054	0.989683631361761
0.664686825053996	0.989683631361761
0.665226781857451	0.989683631361761
0.665766738660907	0.989683631361761
0.666306695464363	0.989683631361761
0.666846652267819	0.989683631361761
0.667386609071274	0.989683631361761
0.66792656587473	0.989683631361761
0.668466522678186	0.989683631361761
0.669006479481641	0.989683631361761
0.669546436285097	0.989683631361761
0.670086393088553	0.989683631361761
0.670626349892009	0.989683631361761
0.670626349892009	0.990371389270977
0.671166306695464	0.990371389270977
0.67170626349892	0.990371389270977
0.67170626349892	0.991059147180193
0.672246220302376	0.991059147180193
0.672786177105832	0.991059147180193
0.673326133909287	0.991059147180193
0.673326133909287	0.991746905089409
0.673326133909287	0.992434662998624
0.673866090712743	0.992434662998624
0.674406047516199	0.992434662998624
0.674946004319654	0.992434662998624
0.67548596112311	0.992434662998624
0.676025917926566	0.992434662998624
0.676565874730022	0.992434662998624
0.677105831533477	0.992434662998624
0.677645788336933	0.992434662998624
0.678185745140389	0.992434662998624
0.678725701943845	0.992434662998624
0.6792656587473	0.992434662998624
0.679805615550756	0.992434662998624
0.680345572354212	0.992434662998624
0.680885529157667	0.992434662998624
0.681425485961123	0.992434662998624
0.681425485961123	0.99312242090784
0.681965442764579	0.99312242090784
0.682505399568035	0.99312242090784
0.68304535637149	0.99312242090784
0.683585313174946	0.99312242090784
0.684125269978402	0.99312242090784
0.684665226781857	0.99312242090784
0.685205183585313	0.99312242090784
0.685745140388769	0.99312242090784
0.686285097192225	0.99312242090784
0.68682505399568	0.99312242090784
0.687365010799136	0.99312242090784
0.687904967602592	0.99312242090784
0.688444924406048	0.99312242090784
0.688984881209503	0.99312242090784
0.689524838012959	0.99312242090784
0.689524838012959	0.993810178817056
0.690064794816415	0.993810178817056
0.69060475161987	0.993810178817056
0.691144708423326	0.993810178817056
0.691684665226782	0.993810178817056
0.692224622030238	0.993810178817056
0.692764578833693	0.993810178817056
0.693304535637149	0.993810178817056
0.693844492440605	0.993810178817056
0.694384449244061	0.993810178817056
0.694384449244061	0.994497936726272
0.694924406047516	0.994497936726272
0.695464362850972	0.994497936726272
0.696004319654428	0.994497936726272
0.696544276457883	0.994497936726272
0.697084233261339	0.994497936726272
0.697624190064795	0.994497936726272
0.698164146868251	0.994497936726272
0.698704103671706	0.994497936726272
0.699244060475162	0.994497936726272
0.699784017278618	0.994497936726272
0.700323974082073	0.994497936726272
0.700863930885529	0.994497936726272
0.701403887688985	0.994497936726272
0.701943844492441	0.994497936726272
0.702483801295896	0.994497936726272
0.703023758099352	0.994497936726272
0.703563714902808	0.994497936726272
0.704103671706264	0.994497936726272
0.704643628509719	0.994497936726272
0.704643628509719	0.995185694635488
0.705183585313175	0.995185694635488
0.705723542116631	0.995185694635488
0.706263498920086	0.995185694635488
0.706803455723542	0.995185694635488
0.707343412526998	0.995185694635488
0.707883369330454	0.995185694635488
0.708423326133909	0.995185694635488
0.708963282937365	0.995185694635488
0.709503239740821	0.995185694635488
0.710043196544277	0.995185694635488
0.710583153347732	0.995185694635488
0.711123110151188	0.995185694635488
0.711663066954644	0.995185694635488
0.712203023758099	0.995185694635488
0.712742980561555	0.995185694635488
0.713282937365011	0.995185694635488
0.713822894168467	0.995185694635488
0.714362850971922	0.995185694635488
0.714902807775378	0.995185694635488
0.715442764578834	0.995185694635488
0.715442764578834	0.995873452544704
0.715982721382289	0.995873452544704
0.716522678185745	0.995873452544704
0.717062634989201	0.995873452544704
0.717602591792657	0.995873452544704
0.718142548596112	0.995873452544704
0.718682505399568	0.995873452544704
0.719222462203024	0.995873452544704
0.71976241900648	0.995873452544704
0.720302375809935	0.995873452544704
0.720842332613391	0.995873452544704
0.721382289416847	0.995873452544704
0.721922246220302	0.995873452544704
0.722462203023758	0.995873452544704
0.723002159827214	0.995873452544704
0.723002159827214	0.99656121045392
0.72354211663067	0.99656121045392
0.724082073434125	0.99656121045392
0.724622030237581	0.99656121045392
0.725161987041037	0.99656121045392
0.725701943844492	0.99656121045392
0.726241900647948	0.99656121045392
0.726781857451404	0.99656121045392
0.72732181425486	0.99656121045392
0.727861771058315	0.99656121045392
0.728401727861771	0.99656121045392
0.728941684665227	0.99656121045392
0.729481641468683	0.99656121045392
0.730021598272138	0.99656121045392
0.730561555075594	0.99656121045392
0.73110151187905	0.99656121045392
0.731641468682505	0.99656121045392
0.732181425485961	0.99656121045392
0.732721382289417	0.99656121045392
0.733261339092873	0.99656121045392
0.733801295896328	0.99656121045392
0.734341252699784	0.99656121045392
0.73488120950324	0.99656121045392
0.735421166306696	0.99656121045392
0.735961123110151	0.99656121045392
0.736501079913607	0.99656121045392
0.737041036717063	0.99656121045392
0.737580993520518	0.99656121045392
0.738120950323974	0.99656121045392
0.73866090712743	0.99656121045392
0.739200863930886	0.99656121045392
0.739740820734341	0.99656121045392
0.740280777537797	0.99656121045392
0.740820734341253	0.99656121045392
0.741360691144708	0.99656121045392
0.741900647948164	0.99656121045392
0.74244060475162	0.99656121045392
0.742980561555076	0.99656121045392
0.743520518358531	0.99656121045392
0.744060475161987	0.99656121045392
0.744600431965443	0.99656121045392
0.745140388768899	0.99656121045392
0.745680345572354	0.99656121045392
0.74622030237581	0.99656121045392
0.746760259179266	0.99656121045392
0.747300215982721	0.99656121045392
0.747840172786177	0.99656121045392
0.748380129589633	0.99656121045392
0.748920086393089	0.99656121045392
0.749460043196544	0.99656121045392
0.75	0.99656121045392
0.750539956803456	0.99656121045392
0.751079913606911	0.99656121045392
0.751619870410367	0.99656121045392
0.752159827213823	0.99656121045392
0.752699784017279	0.99656121045392
0.753239740820734	0.99656121045392
0.75377969762419	0.99656121045392
0.754319654427646	0.99656121045392
0.754859611231101	0.99656121045392
0.755399568034557	0.99656121045392
0.755939524838013	0.99656121045392
0.756479481641469	0.99656121045392
0.757019438444924	0.99656121045392
0.75755939524838	0.99656121045392
0.758099352051836	0.99656121045392
0.758639308855292	0.99656121045392
0.759179265658747	0.99656121045392
0.759719222462203	0.99656121045392
0.760259179265659	0.99656121045392
0.760799136069114	0.99656121045392
0.76133909287257	0.99656121045392
0.761879049676026	0.99656121045392
0.762419006479482	0.99656121045392
0.762958963282937	0.99656121045392
0.763498920086393	0.99656121045392
0.764038876889849	0.99656121045392
0.764578833693304	0.99656121045392
0.76511879049676	0.99656121045392
0.765658747300216	0.99656121045392
0.766198704103672	0.99656121045392
0.766198704103672	0.997248968363136
0.766738660907127	0.997248968363136
0.767278617710583	0.997248968363136
0.767818574514039	0.997248968363136
0.768358531317495	0.997248968363136
0.76889848812095	0.997248968363136
0.769438444924406	0.997248968363136
0.769978401727862	0.997248968363136
0.770518358531317	0.997248968363136
0.770518358531317	0.997936726272352
0.771058315334773	0.997936726272352
0.771598272138229	0.997936726272352
0.772138228941685	0.997936726272352
0.77267818574514	0.997936726272352
0.773218142548596	0.997936726272352
0.773758099352052	0.997936726272352
0.774298056155508	0.997936726272352
0.774838012958963	0.997936726272352
0.775377969762419	0.997936726272352
0.775917926565875	0.997936726272352
0.77645788336933	0.997936726272352
0.776997840172786	0.997936726272352
0.777537796976242	0.997936726272352
0.778077753779698	0.997936726272352
0.778617710583153	0.997936726272352
0.779157667386609	0.997936726272352
0.779697624190065	0.997936726272352
0.78023758099352	0.997936726272352
0.780777537796976	0.997936726272352
0.781317494600432	0.997936726272352
0.781857451403888	0.997936726272352
0.782397408207343	0.997936726272352
0.782937365010799	0.997936726272352
0.783477321814255	0.997936726272352
0.784017278617711	0.997936726272352
0.784557235421166	0.997936726272352
0.785097192224622	0.997936726272352
0.785637149028078	0.997936726272352
0.786177105831533	0.997936726272352
0.786717062634989	0.997936726272352
0.787257019438445	0.997936726272352
0.787796976241901	0.997936726272352
0.788336933045356	0.997936726272352
0.788876889848812	0.997936726272352
0.789416846652268	0.997936726272352
0.789956803455723	0.997936726272352
0.790496760259179	0.997936726272352
0.791036717062635	0.997936726272352
0.791576673866091	0.997936726272352
0.792116630669546	0.997936726272352
0.792656587473002	0.997936726272352
0.793196544276458	0.997936726272352
0.793736501079914	0.997936726272352
0.794276457883369	0.997936726272352
0.794816414686825	0.997936726272352
0.795356371490281	0.997936726272352
0.795896328293736	0.997936726272352
0.796436285097192	0.997936726272352
0.796976241900648	0.997936726272352
0.797516198704104	0.997936726272352
0.798056155507559	0.997936726272352
0.798596112311015	0.997936726272352
0.799136069114471	0.997936726272352
0.799676025917927	0.997936726272352
0.800215982721382	0.997936726272352
0.800755939524838	0.997936726272352
0.801295896328294	0.997936726272352
0.801835853131749	0.997936726272352
0.802375809935205	0.997936726272352
0.802915766738661	0.997936726272352
0.803455723542117	0.997936726272352
0.803995680345572	0.997936726272352
0.804535637149028	0.997936726272352
0.805075593952484	0.997936726272352
0.805615550755939	0.997936726272352
0.806155507559395	0.997936726272352
0.806695464362851	0.997936726272352
0.807235421166307	0.997936726272352
0.807775377969762	0.997936726272352
0.808315334773218	0.997936726272352
0.808855291576674	0.997936726272352
0.80939524838013	0.997936726272352
0.809935205183585	0.997936726272352
0.810475161987041	0.997936726272352
0.811015118790497	0.997936726272352
0.811555075593952	0.997936726272352
0.812095032397408	0.997936726272352
0.812634989200864	0.997936726272352
0.81317494600432	0.997936726272352
0.813714902807775	0.997936726272352
0.814254859611231	0.997936726272352
0.814794816414687	0.997936726272352
0.815334773218143	0.997936726272352
0.815874730021598	0.997936726272352
0.816414686825054	0.997936726272352
0.81695464362851	0.997936726272352
0.817494600431965	0.997936726272352
0.818034557235421	0.997936726272352
0.818574514038877	0.997936726272352
0.819114470842333	0.997936726272352
0.819654427645788	0.997936726272352
0.820194384449244	0.997936726272352
0.8207343412527	0.997936726272352
0.821274298056155	0.997936726272352
0.821814254859611	0.997936726272352
0.822354211663067	0.997936726272352
0.822894168466523	0.997936726272352
0.823434125269978	0.997936726272352
0.823974082073434	0.997936726272352
0.82451403887689	0.997936726272352
0.825053995680346	0.997936726272352
0.825593952483801	0.997936726272352
0.826133909287257	0.997936726272352
0.826673866090713	0.997936726272352
0.827213822894168	0.997936726272352
0.827753779697624	0.997936726272352
0.82829373650108	0.997936726272352
0.828833693304536	0.997936726272352
0.829373650107991	0.997936726272352
0.829913606911447	0.997936726272352
0.830453563714903	0.997936726272352
0.830993520518359	0.997936726272352
0.831533477321814	0.997936726272352
0.83207343412527	0.997936726272352
0.832613390928726	0.997936726272352
0.833153347732181	0.997936726272352
0.833693304535637	0.997936726272352
0.834233261339093	0.997936726272352
0.834773218142549	0.997936726272352
0.835313174946004	0.997936726272352
0.83585313174946	0.997936726272352
0.836393088552916	0.997936726272352
0.836933045356371	0.997936726272352
0.837473002159827	0.997936726272352
0.838012958963283	0.997936726272352
0.838552915766739	0.997936726272352
0.839092872570194	0.997936726272352
0.83963282937365	0.997936726272352
0.840172786177106	0.997936726272352
0.840712742980562	0.997936726272352
0.841252699784017	0.997936726272352
0.841792656587473	0.997936726272352
0.842332613390929	0.997936726272352
0.842872570194384	0.997936726272352
0.84341252699784	0.997936726272352
0.843952483801296	0.997936726272352
0.844492440604752	0.997936726272352
0.845032397408207	0.997936726272352
0.845572354211663	0.997936726272352
0.846112311015119	0.997936726272352
0.846652267818574	0.997936726272352
0.84719222462203	0.997936726272352
0.847732181425486	0.997936726272352
0.848272138228942	0.997936726272352
0.848812095032397	0.997936726272352
0.849352051835853	0.997936726272352
0.849892008639309	0.997936726272352
0.850431965442765	0.997936726272352
0.85097192224622	0.997936726272352
0.851511879049676	0.997936726272352
0.852051835853132	0.997936726272352
0.852591792656587	0.997936726272352
0.853131749460043	0.997936726272352
0.853671706263499	0.997936726272352
0.854211663066955	0.997936726272352
0.85475161987041	0.997936726272352
0.855291576673866	0.997936726272352
0.855831533477322	0.997936726272352
0.856371490280778	0.997936726272352
0.856911447084233	0.997936726272352
0.857451403887689	0.997936726272352
0.857991360691145	0.997936726272352
0.8585313174946	0.997936726272352
0.859071274298056	0.997936726272352
0.859611231101512	0.997936726272352
0.860151187904968	0.997936726272352
0.860691144708423	0.997936726272352
0.861231101511879	0.997936726272352
0.861771058315335	0.997936726272352
0.86231101511879	0.997936726272352
0.862850971922246	0.997936726272352
0.863390928725702	0.997936726272352
0.863930885529158	0.997936726272352
0.864470842332613	0.997936726272352
0.865010799136069	0.997936726272352
0.865550755939525	0.997936726272352
0.866090712742981	0.997936726272352
0.866630669546436	0.997936726272352
0.867170626349892	0.997936726272352
0.867710583153348	0.997936726272352
0.868250539956803	0.997936726272352
0.868790496760259	0.997936726272352
0.869330453563715	0.997936726272352
0.869870410367171	0.997936726272352
0.870410367170626	0.997936726272352
0.870950323974082	0.997936726272352
0.871490280777538	0.997936726272352
0.871490280777538	0.998624484181568
0.872030237580994	0.998624484181568
0.872570194384449	0.998624484181568
0.873110151187905	0.998624484181568
0.873650107991361	0.998624484181568
0.874190064794816	0.998624484181568
0.874730021598272	0.998624484181568
0.875269978401728	0.998624484181568
0.875809935205184	0.998624484181568
0.876349892008639	0.998624484181568
0.876889848812095	0.998624484181568
0.877429805615551	0.998624484181568
0.877969762419006	0.998624484181568
0.878509719222462	0.998624484181568
0.878509719222462	0.999312242090784
0.879049676025918	0.999312242090784
0.879589632829374	0.999312242090784
0.880129589632829	0.999312242090784
0.880669546436285	0.999312242090784
0.881209503239741	0.999312242090784
0.881749460043197	0.999312242090784
0.882289416846652	0.999312242090784
0.882829373650108	0.999312242090784
0.883369330453564	0.999312242090784
0.883909287257019	0.999312242090784
0.884449244060475	0.999312242090784
0.884989200863931	0.999312242090784
0.885529157667387	0.999312242090784
0.886069114470842	0.999312242090784
0.886609071274298	0.999312242090784
0.887149028077754	0.999312242090784
0.88768898488121	0.999312242090784
0.888228941684665	0.999312242090784
0.888768898488121	0.999312242090784
0.889308855291577	0.999312242090784
0.889848812095032	0.999312242090784
0.890388768898488	0.999312242090784
0.890928725701944	0.999312242090784
0.8914686825054	0.999312242090784
0.892008639308855	0.999312242090784
0.892548596112311	0.999312242090784
0.893088552915767	0.999312242090784
0.893628509719222	0.999312242090784
0.894168466522678	0.999312242090784
0.894708423326134	0.999312242090784
0.89524838012959	0.999312242090784
0.895788336933045	0.999312242090784
0.896328293736501	0.999312242090784
0.896868250539957	0.999312242090784
0.897408207343413	0.999312242090784
0.897948164146868	0.999312242090784
0.898488120950324	0.999312242090784
0.89902807775378	0.999312242090784
0.899568034557235	0.999312242090784
0.900107991360691	0.999312242090784
0.900647948164147	0.999312242090784
0.901187904967603	0.999312242090784
0.901727861771058	0.999312242090784
0.902267818574514	0.999312242090784
0.90280777537797	0.999312242090784
0.903347732181426	0.999312242090784
0.903887688984881	0.999312242090784
0.904427645788337	0.999312242090784
0.904967602591793	0.999312242090784
0.905507559395248	0.999312242090784
0.906047516198704	0.999312242090784
0.90658747300216	0.999312242090784
0.907127429805616	0.999312242090784
0.907667386609071	0.999312242090784
0.908207343412527	0.999312242090784
0.908747300215983	0.999312242090784
0.909287257019438	0.999312242090784
0.909827213822894	0.999312242090784
0.91036717062635	0.999312242090784
0.910907127429806	0.999312242090784
0.911447084233261	0.999312242090784
0.911987041036717	0.999312242090784
0.912526997840173	0.999312242090784
0.913066954643629	0.999312242090784
0.913606911447084	0.999312242090784
0.91414686825054	0.999312242090784
0.914686825053996	0.999312242090784
0.915226781857451	0.999312242090784
0.915766738660907	0.999312242090784
0.916306695464363	0.999312242090784
0.916846652267819	0.999312242090784
0.917386609071274	0.999312242090784
0.91792656587473	0.999312242090784
0.918466522678186	0.999312242090784
0.919006479481641	0.999312242090784
0.919546436285097	0.999312242090784
0.920086393088553	0.999312242090784
0.920626349892009	0.999312242090784
0.921166306695464	0.999312242090784
0.92170626349892	0.999312242090784
0.922246220302376	0.999312242090784
0.922786177105832	0.999312242090784
0.923326133909287	0.999312242090784
0.923866090712743	0.999312242090784
0.924406047516199	0.999312242090784
0.924946004319654	0.999312242090784
0.92548596112311	0.999312242090784
0.926025917926566	0.999312242090784
0.926565874730022	0.999312242090784
0.927105831533477	0.999312242090784
0.927645788336933	0.999312242090784
0.928185745140389	0.999312242090784
0.928725701943845	0.999312242090784
0.9292656587473	0.999312242090784
0.929805615550756	0.999312242090784
0.930345572354212	0.999312242090784
0.930885529157667	0.999312242090784
0.931425485961123	0.999312242090784
0.931965442764579	0.999312242090784
0.932505399568035	0.999312242090784
0.93304535637149	0.999312242090784
0.93304535637149	1
0.933585313174946	1
0.934125269978402	1
0.934665226781857	1
0.935205183585313	1
0.935745140388769	1
0.936285097192225	1
0.93682505399568	1
0.937365010799136	1
0.937904967602592	1
0.938444924406048	1
0.938984881209503	1
0.939524838012959	1
0.940064794816415	1
0.94060475161987	1
0.941144708423326	1
0.941684665226782	1
0.942224622030238	1
0.942764578833693	1
0.943304535637149	1
0.943844492440605	1
0.944384449244061	1
0.944924406047516	1
0.945464362850972	1
0.946004319654428	1
0.946544276457883	1
0.947084233261339	1
0.947624190064795	1
0.948164146868251	1
0.948704103671706	1
0.949244060475162	1
0.949784017278618	1
0.950323974082073	1
0.950863930885529	1
0.951403887688985	1
0.951943844492441	1
0.952483801295896	1
0.953023758099352	1
0.953563714902808	1
0.954103671706264	1
0.954643628509719	1
0.955183585313175	1
0.955723542116631	1
0.956263498920086	1
0.956803455723542	1
0.957343412526998	1
0.957883369330454	1
0.958423326133909	1
0.958963282937365	1
0.959503239740821	1
0.960043196544277	1
0.960583153347732	1
0.961123110151188	1
0.961663066954644	1
0.962203023758099	1
0.962742980561555	1
0.963282937365011	1
0.963822894168467	1
0.964362850971922	1
0.964902807775378	1
0.965442764578834	1
0.965982721382289	1
0.966522678185745	1
0.967062634989201	1
0.967602591792657	1
0.968142548596112	1
0.968682505399568	1
0.969222462203024	1
0.96976241900648	1
0.970302375809935	1
0.970842332613391	1
0.971382289416847	1
0.971922246220302	1
0.972462203023758	1
0.973002159827214	1
0.97354211663067	1
0.974082073434125	1
0.974622030237581	1
0.975161987041037	1
0.975701943844492	1
0.976241900647948	1
0.976781857451404	1
0.97732181425486	1
0.977861771058315	1
0.978401727861771	1
0.978941684665227	1
0.979481641468683	1
0.980021598272138	1
0.980561555075594	1
0.98110151187905	1
0.981641468682505	1
0.982181425485961	1
0.982721382289417	1
0.983261339092873	1
0.983801295896328	1
0.984341252699784	1
0.98488120950324	1
0.985421166306696	1
0.985961123110151	1
0.986501079913607	1
0.987041036717063	1
0.987580993520518	1
0.988120950323974	1
0.98866090712743	1
0.989200863930886	1
0.989740820734341	1
0.990280777537797	1
0.990820734341253	1
0.991360691144708	1
0.991900647948164	1
0.99244060475162	1
0.992980561555076	1
0.993520518358531	1
0.994060475161987	1
0.994600431965443	1
0.995140388768899	1
0.995680345572354	1
0.99622030237581	1
0.996760259179266	1
0.997300215982721	1
0.997840172786177	1
0.998380129589633	1
0.998920086393089	1
0.999460043196544	1
1	1

==> source-figures/BossaNova-BRISK-ROC-fold2.txt <==
0	0
0	0.00080450522928399
0	0.00160901045856798
0	0.00241351568785197
0	0.00321802091713596
0	0.00402252614641995
0	0.00482703137570394
0	0.00563153660498793
0	0.00643604183427192
0	0.00724054706355591
0	0.0080450522928399
0	0.00884955752212389
0	0.00965406275140788
0	0.0104585679806919
0	0.0112630732099759
0	0.0120675784392599
0	0.0128720836685438
0	0.0136765888978278
0	0.0144810941271118
0	0.0152855993563958
0	0.0160901045856798
0	0.0168946098149638
0	0.0176991150442478
0	0.0185036202735318
0	0.0193081255028158
0	0.0201126307320998
0	0.0209171359613838
0	0.0217216411906677
0	0.0225261464199517
0	0.0233306516492357
0	0.0241351568785197
0	0.0249396621078037
0	0.0257441673370877
0	0.0265486725663717
0	0.0273531777956557
0	0.0281576830249397
0	0.0289621882542237
0	0.0297666934835076
0	0.0305711987127916
0	0.0313757039420756
0	0.0321802091713596
0	0.0329847144006436
0	0.0337892196299276
0	0.0345937248592116
0	0.0353982300884956
0	0.0362027353177796
0	0.0370072405470636
0	0.0378117457763475
0	0.0386162510056315
0	0.0394207562349155
0	0.0402252614641995
0	0.0410297666934835
0	0.0418342719227675
0	0.0426387771520515
0	0.0434432823813355
0	0.0442477876106195
0	0.0450522928399035
0	0.0458567980691875
0	0.0466613032984714
0	0.0474658085277554
0	0.0482703137570394
0	0.0490748189863234
0	0.0498793242156074
0	0.0506838294448914
0	0.0514883346741754
0	0.0522928399034594
0	0.0530973451327434
0	0.0539018503620274
0	0.0547063555913113
0	0.0555108608205953
0	0.0563153660498793
0	0.0571198712791633
0	0.0579243765084473
0	0.0587288817377313
0	0.0595333869670153
0	0.0603378921962993
0	0.0611423974255833
0	0.0619469026548673
0	0.0627514078841512
0	0.0635559131134352
0	0.0643604183427192
0	0.0651649235720032
0	0.0659694288012872
0	0.0667739340305712
0	0.0675784392598552
0	0.0683829444891392
0	0.0691874497184232
0	0.0699919549477072
0	0.0707964601769911
0	0.0716009654062751
0	0.0724054706355591
0	0.0732099758648431
0	0.0740144810941271
0	0.0748189863234111
0	0.0756234915526951
0	0.0764279967819791
0	0.0772325020112631
0	0.0780370072405471
0	0.0788415124698311
0	0.079646017699115
0	0.080450522928399
0	0.081255028157683
0	0.082059533386967
0	0.082864038616251
0	0.083668543845535
0	0.084473049074819
0	0.085277554304103
0.00053475935828877	0.085277554304103
0.00053475935828877	0.086082059533387
0.00053475935828877	0.086886564762671
0.00053475935828877	0.0876910699919549
0.00053475935828877	0.0884955752212389
0.00053475935828877	0.0893000804505229
0.00053475935828877	0.0901045856798069
0.00053475935828877	0.0909090909090909
0.00053475935828877	0.0917135961383749
0.00053475935828877	0.0925181013676589
0.00053475935828877	0.0933226065969429
0.00053475935828877	0.0941271118262269
0.00053475935828877	0.0949316170555109
0.00053475935828877	0.0957361222847948
0.00053475935828877	0.0965406275140788
0.00053475935828877	0.0973451327433628
0.00053475935828877	0.0981496379726468
0.00053475935828877	0.0989541432019308
0.00053475935828877	0.0997586484312148
0.00053475935828877	0.100563153660499
0.00053475935828877	0.101367658889783
0.00053475935828877	0.102172164119067
0.00053475935828877	0.102976669348351
0.00053475935828877	0.103781174577635
0.00053475935828877	0.104585679806919
0.00053475935828877	0.105390185036203
0.00053475935828877	0.106194690265487
0.00053475935828877	0.106999195494771
0.00053475935828877	0.107803700724055
0.00053475935828877	0.108608205953339
0.00053475935828877	0.109412711182623
0.00053475935828877	0.110217216411907
0.00053475935828877	0.111021721641191
0.00053475935828877	0.111826226870475
0.00053475935828877	0.112630732099759
0.00053475935828877	0.113435237329043
0.00053475935828877	0.114239742558327
0.00053475935828877	0.115044247787611
0.00053475935828877	0.115848753016895
0.00053475935828877	0.116653258246179
0.00053475935828877	0.117457763475463
0.00053475935828877	0.118262268704747
0.00053475935828877	0.119066773934031
0.00053475935828877	0.119871279163315
0.00053475935828877	0.120675784392599
0.00053475935828877	0.121480289621883
0.00053475935828877	0.122284794851167
0.00053475935828877	0.123089300080451
0.00053475935828877	0.123893805309735
0.00053475935828877	0.124698310539019
0.00053475935828877	0.125502815768302
0.00053475935828877	0.126307320997586
0.00053475935828877	0.12711182622687
0.00053475935828877	0.127916331456154
0.00053475935828877	0.128720836685438
0.00053475935828877	0.129525341914722
0.00053475935828877	0.130329847144006
0.00053475935828877	0.13113435237329
0.00053475935828877	0.131938857602574
0.00053475935828877	0.132743362831858
0.00053475935828877	0.133547868061142
0.00053475935828877	0.134352373290426
0.00053475935828877	0.13515687851971
0.00053475935828877	0.135961383748994
0.00053475935828877	0.136765888978278
0.00053475935828877	0.137570394207562
0.00053475935828877	0.138374899436846
0.00053475935828877	0.13917940466613
0.00053475935828877	0.139983909895414
0.00053475935828877	0.140788415124698
0.00053475935828877	0.141592920353982
0.00053475935828877	0.142397425583266
0.00053475935828877	0.14320193081255
0.00053475935828877	0.144006436041834
0.00053475935828877	0.144810941271118
0.00053475935828877	0.145615446500402
0.00053475935828877	0.146419951729686
0.00053475935828877	0.14722445695897
0.00053475935828877	0.148028962188254
0.00053475935828877	0.148833467417538
0.00053475935828877	0.149637972646822
0.00053475935828877	0.150442477876106
0.00053475935828877	0.15124698310539
0.00053475935828877	0.152051488334674
0.00053475935828877	0.152855993563958
0.00053475935828877	0.153660498793242
0.00053475935828877	0.154465004022526
0.00053475935828877	0.15526950925181
0.00053475935828877	0.156074014481094
0.00053475935828877	0.156878519710378
0.00053475935828877	0.157683024939662
0.00053475935828877	0.158487530168946
0.00053475935828877	0.15929203539823
0.00053475935828877	0.160096540627514
0.00053475935828877	0.160901045856798
0.00053475935828877	0.161705551086082
0.00053475935828877	0.162510056315366
0.00053475935828877	0.16331456154465
0.00053475935828877	0.164119066773934
0.00053475935828877	0.164923572003218
0.00053475935828877	0.165728077232502
0.00053475935828877	0.166532582461786
0.00053475935828877	0.16733708769107
0.00053475935828877	0.168141592920354
0.00053475935828877	0.168946098149638
0.00053475935828877	0.169750603378922
0.00053475935828877	0.170555108608206
0.00053475935828877	0.17135961383749
0.00053475935828877	0.172164119066774
0.00053475935828877	0.172968624296058
0.00053475935828877	0.173773129525342
0.00053475935828877	0.174577634754626
0.00053475935828877	0.17538213998391
0.00053475935828877	0.176186645213194
0.00053475935828877	0.176991150442478
0.00053475935828877	0.177795655671762
0.00053475935828877	0.178600160901046
0.00053475935828877	0.17940466613033
0.00053475935828877	0.180209171359614
0.00053475935828877	0.181013676588898
0.00053475935828877	0.181818181818182
0.00053475935828877	0.182622687047466
0.00053475935828877	0.18342719227675
0.00053475935828877	0.184231697506034
0.00053475935828877	0.185036202735318
0.00053475935828877	0.185840707964602
0.00053475935828877	0.186645213193886
0.00053475935828877	0.18744971842317
0.00053475935828877	0.188254223652454
0.00053475935828877	0.189058728881738
0.00053475935828877	0.189863234111022
0.00053475935828877	0.190667739340306
0.00053475935828877	0.19147224456959
0.00053475935828877	0.192276749798874
0.00053475935828877	0.193081255028158
0.00053475935828877	0.193885760257442
0.00053475935828877	0.194690265486726
0.00053475935828877	0.19549477071601
0.00053475935828877	0.196299275945294
0.00053475935828877	0.197103781174578
0.00053475935828877	0.197908286403862
0.00053475935828877	0.198712791633146
0.00053475935828877	0.19951729686243
0.00053475935828877	0.200321802091714
0.00053475935828877	0.201126307320998
0.00053475935828877	0.201930812550282
0.00053475935828877	0.202735317779566
0.00053475935828877	0.20353982300885
0.00053475935828877	0.204344328238134
0.00053475935828877	0.205148833467418
0.00053475935828877	0.205953338696702
0.00053475935828877	0.206757843925986
0.00053475935828877	0.207562349155269
0.00053475935828877	0.208366854384553
0.00053475935828877	0.209171359613837
0.00053475935828877	0.209975864843121
0.00053475935828877	0.210780370072405
0.00053475935828877	0.211584875301689
0.00053475935828877	0.212389380530973
0.00053475935828877	0.213193885760257
0.00053475935828877	0.213998390989541
0.00053475935828877	0.214802896218825
0.00053475935828877	0.215607401448109
0.00053475935828877	0.216411906677393
0.00053475935828877	0.217216411906677
0.00053475935828877	0.218020917135961
0.00053475935828877	0.218825422365245
0.00053475935828877	0.219629927594529
0.00053475935828877	0.220434432823813
0.00053475935828877	0.221238938053097
0.00053475935828877	0.222043443282381
0.00053475935828877	0.222847948511665
0.00053475935828877	0.223652453740949
0.00053475935828877	0.224456958970233
0.00053475935828877	0.225261464199517
0.00053475935828877	0.226065969428801
0.00053475935828877	0.226870474658085
0.00053475935828877	0.227674979887369
0.00053475935828877	0.228479485116653
0.00053475935828877	0.229283990345937
0.00053475935828877	0.230088495575221
0.00053475935828877	0.230893000804505
0.00053475935828877	0.231697506033789
0.00053475935828877	0.232502011263073
0.00053475935828877	0.233306516492357
0.00053475935828877	0.234111021721641
0.00053475935828877	0.234915526950925
0.00053475935828877	0.235720032180209
0.00053475935828877	0.236524537409493
0.00053475935828877	0.237329042638777
0.00053475935828877	0.238133547868061
0.00053475935828877	0.238938053097345
0.00053475935828877	0.239742558326629
0.00053475935828877	0.240547063555913
0.00053475935828877	0.241351568785197
0.00053475935828877	0.242156074014481
0.00053475935828877	0.242960579243765
0.00053475935828877	0.243765084473049
0.00053475935828877	0.244569589702333
0.00053475935828877	0.245374094931617
0.00053475935828877	0.246178600160901
0.00053475935828877	0.246983105390185
0.00053475935828877	0.247787610619469
0.00053475935828877	0.248592115848753
0.00053475935828877	0.249396621078037
0.00053475935828877	0.250201126307321
0.00053475935828877	0.251005631536605
0.00053475935828877	0.251810136765889
0.00053475935828877	0.252614641995173
0.00053475935828877	0.253419147224457
0.00053475935828877	0.254223652453741
0.00053475935828877	0.255028157683025
0.00053475935828877	0.255832662912309
0.00053475935828877	0.256637168141593
0.00053475935828877	0.257441673370877
0.00053475935828877	0.258246178600161
0.00053475935828877	0.259050683829445
0.00053475935828877	0.259855189058729
0.00053475935828877	0.260659694288013
0.00053475935828877	0.261464199517297
0.00053475935828877	0.262268704746581
0.00053475935828877	0.263073209975865
0.00053475935828877	0.263877715205149
0.00053475935828877	0.264682220434433
0.00053475935828877	0.265486725663717
0.00053475935828877	0.266291230893001
0.00053475935828877	0.267095736122285
0.00053475935828877	0.267900241351569
0.00053475935828877	0.268704746580853
0.00053475935828877	0.269509251810137
0.00053475935828877	0.270313757039421
0.00053475935828877	0.271118262268705
0.00053475935828877	0.271922767497989
0.00053475935828877	0.272727272727273
0.00053475935828877	0.273531777956557
0.00053475935828877	0.274336283185841
0.00053475935828877	0.275140788415125
0.00053475935828877	0.275945293644409
0.00053475935828877	0.276749798873693
0.00053475935828877	0.277554304102977
0.00053475935828877	0.278358809332261
0.00053475935828877	0.279163314561545
0.00053475935828877	0.279967819790829
0.00053475935828877	0.280772325020113
0.00053475935828877	0.281576830249397
0.00053475935828877	0.282381335478681
0.00053475935828877	0.283185840707965
0.00053475935828877	0.283990345937249
0.00053475935828877	0.284794851166533
0.00053475935828877	0.285599356395817
0.00053475935828877	0.286403861625101
0.00053475935828877	0.287208366854385
0.00053475935828877	0.288012872083669
0.00053475935828877	0.288817377312953
0.00053475935828877	0.289621882542237
0.00053475935828877	0.290426387771521
0.00053475935828877	0.291230893000805
0.00053475935828877	0.292035398230089
0.00053475935828877	0.292839903459372
0.00053475935828877	0.293644408688656
0.00053475935828877	0.29444891391794
0.00053475935828877	0.295253419147224
0.00053475935828877	0.296057924376508
0.00053475935828877	0.296862429605792
0.00053475935828877	0.297666934835076
0.00053475935828877	0.29847144006436
0.00053475935828877	0.299275945293644
0.00053475935828877	0.300080450522928
0.00053475935828877	0.300884955752212
0.00053475935828877	0.301689460981496
0.00053475935828877	0.30249396621078
0.00053475935828877	0.303298471440064
0.00053475935828877	0.304102976669348
0.00053475935828877	0.304907481898632
0.00053475935828877	0.305711987127916
0.00053475935828877	0.3065164923572
0.00053475935828877	0.307320997586484
0.00053475935828877	0.308125502815768
0.00053475935828877	0.308930008045052
0.00053475935828877	0.309734513274336
0.00053475935828877	0.31053901850362
0.00053475935828877	0.311343523732904
0.00053475935828877	0.312148028962188
0.00053475935828877	0.312952534191472
0.00053475935828877	0.313757039420756
0.00053475935828877	0.31456154465004
0.00053475935828877	0.315366049879324
0.00053475935828877	0.316170555108608
0.00053475935828877	0.316975060337892
0.00053475935828877	0.317779565567176
0.00053475935828877	0.31858407079646
0.00053475935828877	0.319388576025744
0.00053475935828877	0.320193081255028
0.00053475935828877	0.320997586484312
0.00053475935828877	0.321802091713596
0.00053475935828877	0.32260659694288
0.00053475935828877	0.323411102172164
0.00053475935828877	0.324215607401448
0.00053475935828877	0.325020112630732
0.00053475935828877	0.325824617860016
0.00053475935828877	0.3266291230893
0.00053475935828877	0.327433628318584
0.00053475935828877	0.328238133547868
0.00053475935828877	0.329042638777152
0.00053475935828877	0.329847144006436
0.00053475935828877	0.33065164923572
0.00053475935828877	0.331456154465004
0.00053475935828877	0.332260659694288
0.00053475935828877	0.333065164923572
0.00053475935828877	0.333869670152856
0.00053475935828877	0.33467417538214
0.00053475935828877	0.335478680611424
0.00053475935828877	0.336283185840708
0.00106951871657754	0.336283185840708
0.00106951871657754	0.337087691069992
0.00106951871657754	0.337892196299276
0.00106951871657754	0.33869670152856
0.00106951871657754	0.339501206757844
0.00106951871657754	0.340305711987128
0.00106951871657754	0.341110217216412
0.00106951871657754	0.341914722445696
0.00106951871657754	0.34271922767498
0.00106951871657754	0.343523732904264
0.00106951871657754	0.344328238133548
0.00106951871657754	0.345132743362832
0.00106951871657754	0.345937248592116
0.00106951871657754	0.3467417538214
0.00106951871657754	0.347546259050684
0.00106951871657754	0.348350764279968
0.00106951871657754	0.349155269509252
0.00106951871657754	0.349959774738536
0.00106951871657754	0.35076427996782
0.00106951871657754	0.351568785197104
0.00106951871657754	0.352373290426388
0.00106951871657754	0.353177795655672
0.00106951871657754	0.353982300884956
0.00106951871657754	0.35478680611424
0.00106951871657754	0.355591311343524
0.00106951871657754	0.356395816572808
0.00106951871657754	0.357200321802092
0.00106951871657754	0.358004827031376
0.00106951871657754	0.35880933226066
0.00106951871657754	0.359613837489944
0.00106951871657754	0.360418342719228
0.00160427807486631	0.360418342719228
0.00160427807486631	0.361222847948512
0.00160427807486631	0.362027353177796
0.00160427807486631	0.36283185840708
0.00160427807486631	0.363636363636364
0.00160427807486631	0.364440868865648
0.00160427807486631	0.365245374094932
0.00160427807486631	0.366049879324216
0.00160427807486631	0.3668543845535
0.00160427807486631	0.367658889782784
0.00160427807486631	0.368463395012068
0.00160427807486631	0.369267900241352
0.00160427807486631	0.370072405470636
0.00160427807486631	0.37087691069992
0.00160427807486631	0.371681415929204
0.00160427807486631	0.372485921158488
0.00160427807486631	0.373290426387772
0.00160427807486631	0.374094931617056
0.00160427807486631	0.37489943684634
0.00160427807486631	0.375703942075623
0.00160427807486631	0.376508447304907
0.00160427807486631	0.377312952534191
0.00160427807486631	0.378117457763475
0.00160427807486631	0.378921962992759
0.00160427807486631	0.379726468222043
0.00160427807486631	0.380530973451327
0.00160427807486631	0.381335478680611
0.00160427807486631	0.382139983909895
0.00160427807486631	0.382944489139179
0.00160427807486631	0.383748994368463
0.00160427807486631	0.384553499597747
0.00160427807486631	0.385358004827031
0.00160427807486631	0.386162510056315
0.00160427807486631	0.386967015285599
0.00160427807486631	0.387771520514883
0.00160427807486631	0.388576025744167
0.00160427807486631	0.389380530973451
0.00160427807486631	0.390185036202735
0.00160427807486631	0.390989541432019
0.00160427807486631	0.391794046661303
0.00160427807486631	0.392598551890587
0.00160427807486631	0.393403057119871
0.00160427807486631	0.394207562349155
0.00160427807486631	0.395012067578439
0.00160427807486631	0.395816572807723
0.00160427807486631	0.396621078037007
0.00160427807486631	0.397425583266291
0.00160427807486631	0.398230088495575
0.00160427807486631	0.399034593724859
0.00160427807486631	0.399839098954143
0.00160427807486631	0.400643604183427
0.00160427807486631	0.401448109412711
0.00160427807486631	0.402252614641995
0.00160427807486631	0.403057119871279
0.00160427807486631	0.403861625100563
0.00160427807486631	0.404666130329847
0.00160427807486631	0.405470635559131
0.00160427807486631	0.406275140788415
0.00160427807486631	0.407079646017699
0.00160427807486631	0.407884151246983
0.00160427807486631	0.408688656476267
0.00160427807486631	0.409493161705551
0.00160427807486631	0.410297666934835
0.00160427807486631	0.411102172164119
0.00160427807486631	0.411906677393403
0.00160427807486631	0.412711182622687
0.00160427807486631	0.413515687851971
0.00160427807486631	0.414320193081255
0.00160427807486631	0.415124698310539
0.00160427807486631	0.415929203539823
0.00160427807486631	0.416733708769107
0.00160427807486631	0.417538213998391
0.00160427807486631	0.418342719227675
0.00160427807486631	0.419147224456959
0.00160427807486631	0.419951729686243
0.00160427807486631	0.420756234915527
0.00160427807486631	0.421560740144811
0.00160427807486631	0.422365245374095
0.00160427807486631	0.423169750603379
0.00160427807486631	0.423974255832663
0.00160427807486631	0.424778761061947
0.00160427807486631	0.425583266291231
0.00160427807486631	0.426387771520515
0.00160427807486631	0.427192276749799
0.00160427807486631	0.427996781979083
0.00160427807486631	0.428801287208367
0.00160427807486631	0.429605792437651
0.00160427807486631	0.430410297666935
0.00160427807486631	0.431214802896219
0.00160427807486631	0.432019308125503
0.00160427807486631	0.432823813354787
0.00160427807486631	0.433628318584071
0.00160427807486631	0.434432823813355
0.00160427807486631	0.435237329042639
0.00160427807486631	0.436041834271923
0.00160427807486631	0.436846339501207
0.00160427807486631	0.437650844730491
0.00160427807486631	0.438455349959775
0.00160427807486631	0.439259855189059
0.00160427807486631	0.440064360418343
0.00160427807486631	0.440868865647627
0.00160427807486631	0.441673370876911
0.00160427807486631	0.442477876106195
0.00213903743315508	0.442477876106195
0.00213903743315508	0.443282381335479
0.00213903743315508	0.444086886564763
0.00213903743315508	0.444891391794047
0.00213903743315508	0.445695897023331
0.00213903743315508	0.446500402252615
0.00213903743315508	0.447304907481899
0.00213903743315508	0.448109412711183
0.00213903743315508	0.448913917940467
0.00213903743315508	0.449718423169751
0.00213903743315508	0.450522928399035
0.00213903743315508	0.451327433628319
0.00213903743315508	0.452131938857603
0.00213903743315508	0.452936444086887
0.00213903743315508	0.453740949316171
0.00213903743315508	0.454545454545455
0.00213903743315508	0.455349959774739
0.00213903743315508	0.456154465004023
0.00213903743315508	0.456958970233307
0.00213903743315508	0.45776347546259
0.00213903743315508	0.458567980691874
0.00213903743315508	0.459372485921158
0.00213903743315508	0.460176991150442
0.00213903743315508	0.460981496379726
0.00213903743315508	0.46178600160901
0.00213903743315508	0.462590506838294
0.00213903743315508	0.463395012067578
0.00213903743315508	0.464199517296862
0.00267379679144385	0.464199517296862
0.00267379679144385	0.465004022526146
0.00267379679144385	0.46580852775543
0.00267379679144385	0.466613032984714
0.00267379679144385	0.467417538213998
0.00267379679144385	0.468222043443282
0.00267379679144385	0.469026548672566
0.00267379679144385	0.46983105390185
0.00267379679144385	0.470635559131134
0.00267379679144385	0.471440064360418
0.00267379679144385	0.472244569589702
0.00267379679144385	0.473049074818986
0.00267379679144385	0.47385358004827
0.00267379679144385	0.474658085277554
0.00320855614973262	0.474658085277554
0.00320855614973262	0.475462590506838
0.00320855614973262	0.476267095736122
0.00374331550802139	0.476267095736122
0.00374331550802139	0.477071600965406
0.00374331550802139	0.47787610619469
0.00374331550802139	0.478680611423974
0.00374331550802139	0.479485116653258
0.00374331550802139	0.480289621882542
0.00374331550802139	0.481094127111826
0.00374331550802139	0.48189863234111
0.00374331550802139	0.482703137570394
0.00374331550802139	0.483507642799678
0.00374331550802139	0.484312148028962
0.00374331550802139	0.485116653258246
0.00374331550802139	0.48592115848753
0.00374331550802139	0.486725663716814
0.00374331550802139	0.487530168946098
0.00374331550802139	0.488334674175382
0.00374331550802139	0.489139179404666
0.00374331550802139	0.48994368463395
0.00374331550802139	0.490748189863234
0.00374331550802139	0.491552695092518
0.00374331550802139	0.492357200321802
0.00374331550802139	0.493161705551086
0.00374331550802139	0.49396621078037
0.00374331550802139	0.494770716009654
0.00374331550802139	0.495575221238938
0.00374331550802139	0.496379726468222
0.00374331550802139	0.497184231697506
0.00374331550802139	0.49798873692679
0.00374331550802139	0.498793242156074
0.00374331550802139	0.499597747385358
0.00374331550802139	0.500402252614642
0.00374331550802139	0.501206757843926
0.00374331550802139	0.50201126307321
0.00374331550802139	0.502815768302494
0.00374331550802139	0.503620273531778
0.00374331550802139	0.504424778761062
0.00374331550802139	0.505229283990346
0.00374331550802139	0.50603378921963
0.00374331550802139	0.506838294448914
0.00374331550802139	0.507642799678198
0.00374331550802139	0.508447304907482
0.00374331550802139	0.509251810136766
0.00374331550802139	0.51005631536605
0.00374331550802139	0.510860820595334
0.00374331550802139	0.511665325824618
0.00374331550802139	0.512469831053902
0.00374331550802139	0.513274336283186
0.00374331550802139	0.51407884151247
0.00374331550802139	0.514883346741754
0.00374331550802139	0.515687851971038
0.00374331550802139	0.516492357200322
0.00374331550802139	0.517296862429606
0.00374331550802139	0.51810136765889
0.00374331550802139	0.518905872888174
0.00374331550802139	0.519710378117458
0.00374331550802139	0.520514883346742
0.00374331550802139	0.521319388576026
0.00374331550802139	0.52212389380531
0.00374331550802139	0.522928399034594
0.00374331550802139	0.523732904263878
0.00374331550802139	0.524537409493162
0.00374331550802139	0.525341914722446
0.00374331550802139	0.52614641995173
0.00374331550802139	0.526950925181014
0.00374331550802139	0.527755430410298
0.00374331550802139	0.528559935639582
0.00374331550802139	0.529364440868866
0.00374331550802139	0.53016894609815
0.00374331550802139	0.530973451327434
0.00374331550802139	0.531777956556718
0.00374331550802139	0.532582461786002
0.00374331550802139	0.533386967015286
0.00374331550802139	0.53419147224457
0.00374331550802139	0.534995977473854
0.00374331550802139	0.535800482703138
0.00374331550802139	0.536604987932422
0.00374331550802139	0.537409493161705
0.00374331550802139	0.538213998390989
0.00374331550802139	0.539018503620273
0.00374331550802139	0.539823008849557
0.00374331550802139	0.540627514078841
0.00374331550802139	0.541432019308125
0.00374331550802139	0.542236524537409
0.00374331550802139	0.543041029766693
0.00374331550802139	0.543845534995977
0.00374331550802139	0.544650040225261
0.00374331550802139	0.545454545454545
0.00374331550802139	0.546259050683829
0.00374331550802139	0.547063555913113
0.00374331550802139	0.547868061142397
0.00374331550802139	0.548672566371681
0.00374331550802139	0.549477071600965
0.00374331550802139	0.550281576830249
0.00374331550802139	0.551086082059533
0.00374331550802139	0.551890587288817
0.00374331550802139	0.552695092518101
0.00374331550802139	0.553499597747385
0.00374331550802139	0.554304102976669
0.00374331550802139	0.555108608205953
0.00374331550802139	0.555913113435237
0.00374331550802139	0.556717618664521
0.00374331550802139	0.557522123893805
0.00374331550802139	0.558326629123089
0.00374331550802139	0.559131134352373
0.00374331550802139	0.559935639581657
0.00374331550802139	0.560740144810941
0.00427807486631016	0.560740144810941
0.00427807486631016	0.561544650040225
0.00427807486631016	0.562349155269509
0.00427807486631016	0.563153660498793
0.00427807486631016	0.563958165728077
0.00427807486631016	0.564762670957361
0.00427807486631016	0.565567176186645
0.00427807486631016	0.566371681415929
0.00427807486631016	0.567176186645213
0.00427807486631016	0.567980691874497
0.00427807486631016	0.568785197103781
0.00427807486631016	0.569589702333065
0.00427807486631016	0.570394207562349
0.00427807486631016	0.571198712791633
0.00427807486631016	0.572003218020917
0.00427807486631016	0.572807723250201
0.00427807486631016	0.573612228479485
0.00427807486631016	0.574416733708769
0.00427807486631016	0.575221238938053
0.00427807486631016	0.576025744167337
0.00427807486631016	0.576830249396621
0.00427807486631016	0.577634754625905
0.00427807486631016	0.578439259855189
0.00427807486631016	0.579243765084473
0.00427807486631016	0.580048270313757
0.00427807486631016	0.580852775543041
0.00427807486631016	0.581657280772325
0.00427807486631016	0.582461786001609
0.00427807486631016	0.583266291230893
0.00427807486631016	0.584070796460177
0.00427807486631016	0.584875301689461
0.00427807486631016	0.585679806918745
0.00427807486631016	0.586484312148029
0.00427807486631016	0.587288817377313
0.00427807486631016	0.588093322606597
0.00427807486631016	0.588897827835881
0.00427807486631016	0.589702333065165
0.00427807486631016	0.590506838294449
0.00427807486631016	0.591311343523733
0.00427807486631016	0.592115848753017
0.00427807486631016	0.592920353982301
0.00427807486631016	0.593724859211585
0.00427807486631016	0.594529364440869
0.00427807486631016	0.595333869670153
0.00481283422459893	0.595333869670153
0.00481283422459893	0.596138374899437
0.00481283422459893	0.596942880128721
0.00481283422459893	0.597747385358005
0.00481283422459893	0.598551890587289
0.00481283422459893	0.599356395816573
0.00481283422459893	0.600160901045857
0.00481283422459893	0.600965406275141
0.00481283422459893	0.601769911504425
0.00481283422459893	0.602574416733709
0.00481283422459893	0.603378921962993
0.00481283422459893	0.604183427192277
0.00481283422459893	0.604987932421561
0.00481283422459893	0.605792437650845
0.00481283422459893	0.606596942880129
0.00481283422459893	0.607401448109413
0.00481283422459893	0.608205953338697
0.00481283422459893	0.609010458567981
0.00481283422459893	0.609814963797265
0.00481283422459893	0.610619469026549
0.00481283422459893	0.611423974255833
0.00481283422459893	0.612228479485117
0.00481283422459893	0.613032984714401
0.00481283422459893	0.613837489943685
0.00481283422459893	0.614641995172969
0.00481283422459893	0.615446500402253
0.00481283422459893	0.616251005631537
0.00481283422459893	0.617055510860821
0.00481283422459893	0.617860016090105
0.0053475935828877	0.617860016090105
0.0053475935828877	0.618664521319389
0.00588235294117647	0.618664521319389
0.00588235294117647	0.619469026548673
0.00588235294117647	0.620273531777957
0.00588235294117647	0.621078037007241
0.00588235294117647	0.621882542236525
0.00588235294117647	0.622687047465808
0.00588235294117647	0.623491552695092
0.00588235294117647	0.624296057924376
0.00588235294117647	0.62510056315366
0.00588235294117647	0.625905068382944
0.00588235294117647	0.626709573612228
0.00588235294117647	0.627514078841512
0.00588235294117647	0.628318584070796
0.00641711229946524	0.628318584070796
0.00641711229946524	0.62912308930008
0.00641711229946524	0.629927594529364
0.00641711229946524	0.630732099758648
0.00641711229946524	0.631536604987932
0.00641711229946524	0.632341110217216
0.00641711229946524	0.6331456154465
0.00641711229946524	0.633950120675784
0.00641711229946524	0.634754625905068
0.00641711229946524	0.635559131134352
0.00641711229946524	0.636363636363636
0.00641711229946524	0.63716814159292
0.00641711229946524	0.637972646822204
0.00641711229946524	0.638777152051488
0.00641711229946524	0.639581657280772
0.00641711229946524	0.640386162510056
0.00641711229946524	0.64119066773934
0.00641711229946524	0.641995172968624
0.00641711229946524	0.642799678197908
0.00641711229946524	0.643604183427192
0.00641711229946524	0.644408688656476
0.00641711229946524	0.64521319388576
0.00641711229946524	0.646017699115044
0.00641711229946524	0.646822204344328
0.00641711229946524	0.647626709573612
0.00641711229946524	0.648431214802896
0.00641711229946524	0.64923572003218
0.00641711229946524	0.650040225261464
0.00641711229946524	0.650844730490748
0.00641711229946524	0.651649235720032
0.00641711229946524	0.652453740949316
0.00641711229946524	0.6532582461786
0.00641711229946524	0.654062751407884
0.00641711229946524	0.654867256637168
0.00641711229946524	0.655671761866452
0.00641711229946524	0.656476267095736
0.00641711229946524	0.66130329847144
0.00641711229946524	0.662107803700724
0.00641711229946524	0.666130329847144
0.00641711229946524	0.666934835076428
0.00641711229946524	0.66934835076428
0.00695187165775401	0.66934835076428
0.00748663101604278	0.66934835076428
0.0133689839572193	0.670957361222848
0.0149732620320856	0.670957361222848
0.0149732620320856	0.671761866452132
0.0149732620320856	0.672566371681416
0.0155080213903743	0.672566371681416
0.0155080213903743	0.6733708769107
0.0160427807486631	0.6733708769107
0.0160427807486631	0.674175382139984
0.0160427807486631	0.674979887369268
0.0160427807486631	0.675784392598552
0.0160427807486631	0.676588897827836
0.0160427807486631	0.67739340305712
0.0160427807486631	0.678197908286404
0.0160427807486631	0.679002413515688
0.0160427807486631	0.679806918744972
0.0160427807486631	0.680611423974256
0.0160427807486631	0.68141592920354
0.0160427807486631	0.682220434432824
0.0160427807486631	0.683024939662108
0.0160427807486631	0.683829444891392
0.0160427807486631	0.684633950120676
0.0160427807486631	0.68543845534996
0.0160427807486631	0.686242960579244
0.0160427807486631	0.687047465808528
0.0165775401069519	0.687047465808528
0.0165775401069519	0.687851971037812
0.0165775401069519	0.688656476267096
0.0171122994652406	0.688656476267096
0.0171122994652406	0.68946098149638
0.0171122994652406	0.690265486725664
0.0171122994652406	0.691069991954948
0.0176470588235294	0.691069991954948
0.0176470588235294	0.691874497184232
0.0176470588235294	0.692679002413516
0.0181818181818182	0.692679002413516
0.0181818181818182	0.6934835076428
0.0181818181818182	0.694288012872084
0.018716577540107	0.694288012872084
0.0192513368983957	0.694288012872084
0.0192513368983957	0.695092518101368
0.0192513368983957	0.695897023330652
0.0192513368983957	0.696701528559936
0.0192513368983957	0.69750603378922
0.0192513368983957	0.698310539018504
0.0192513368983957	0.699115044247788
0.0192513368983957	0.699919549477072
0.0197860962566845	0.699919549477072
0.0197860962566845	0.700724054706356
0.0197860962566845	0.70152855993564
0.0197860962566845	0.702333065164924
0.0203208556149733	0.702333065164924
0.020855614973262	0.702333065164924
0.0213903743315508	0.702333065164924
0.0213903743315508	0.703137570394208
0.0213903743315508	0.703942075623492
0.0213903743315508	0.704746580852776
0.0213903743315508	0.70555108608206
0.0213903743315508	0.706355591311344
0.0213903743315508	0.707160096540628
0.0213903743315508	0.707964601769911
0.0213903743315508	0.708769106999195
0.0213903743315508	0.709573612228479
0.0213903743315508	0.710378117457763
0.0213903743315508	0.711182622687047
0.0213903743315508	0.711987127916331
0.0213903743315508	0.712791633145615
0.0213903743315508	0.713596138374899
0.0213903743315508	0.714400643604183
0.0219251336898396	0.714400643604183
0.0219251336898396	0.715205148833467
0.0219251336898396	0.716009654062751
0.0219251336898396	0.716814159292035
0.0219251336898396	0.717618664521319
0.0219251336898396	0.718423169750603
0.0219251336898396	0.719227674979887
0.0219251336898396	0.720032180209171
0.0219251336898396	0.720836685438455
0.0219251336898396	0.721641190667739
0.0219251336898396	0.722445695897023
0.0219251336898396	0.723250201126307
0.0219251336898396	0.724054706355591
0.0219251336898396	0.724859211584875
0.0219251336898396	0.725663716814159
0.0219251336898396	0.726468222043443
0.0219251336898396	0.727272727272727
0.0219251336898396	0.728077232502011
0.0219251336898396	0.728881737731295
0.0219251336898396	0.729686242960579
0.0219251336898396	0.730490748189863
0.0219251336898396	0.731295253419147
0.0224598930481283	0.731295253419147
0.0229946524064171	0.731295253419147
0.0229946524064171	0.732099758648431
0.0229946524064171	0.732904263877715
0.0229946524064171	0.733708769106999
0.0229946524064171	0.734513274336283
0.0229946524064171	0.735317779565567
0.0229946524064171	0.736122284794851
0.0229946524064171	0.736926790024135
0.0229946524064171	0.737731295253419
0.0229946524064171	0.738535800482703
0.0229946524064171	0.739340305711987
0.0229946524064171	0.740144810941271
0.0229946524064171	0.740949316170555
0.0229946524064171	0.741753821399839
0.0229946524064171	0.742558326629123
0.0229946524064171	0.743362831858407
0.0229946524064171	0.744167337087691
0.0229946524064171	0.744971842316975
0.0229946524064171	0.745776347546259
0.0229946524064171	0.746580852775543
0.0229946524064171	0.747385358004827
0.0229946524064171	0.748189863234111
0.0229946524064171	0.748994368463395
0.0229946524064171	0.749798873692679
0.0229946524064171	0.750603378921963
0.0229946524064171	0.751407884151247
0.0235294117647059	0.751407884151247
0.0235294117647059	0.752212389380531
0.0235294117647059	0.753016894609815
0.0235294117647059	0.753821399839099
0.0240641711229947	0.753821399839099
0.0245989304812834	0.753821399839099
0.0245989304812834	0.754625905068383
0.0245989304812834	0.755430410297667
0.0251336898395722	0.755430410297667
0.0251336898395722	0.756234915526951
0.0251336898395722	0.757039420756235
0.0251336898395722	0.757843925985519
0.0251336898395722	0.758648431214803
0.0251336898395722	0.759452936444087
0.0251336898395722	0.760257441673371
0.0251336898395722	0.761061946902655
0.0251336898395722	0.761866452131939
0.0251336898395722	0.762670957361223
0.025668449197861	0.762670957361223
0.025668449197861	0.763475462590507
0.025668449197861	0.764279967819791
0.025668449197861	0.765084473049075
0.025668449197861	0.765888978278359
0.025668449197861	0.766693483507643
0.025668449197861	0.767497988736927
0.025668449197861	0.768302493966211
0.025668449197861	0.769106999195495
0.025668449197861	0.769911504424779
0.025668449197861	0.770716009654063
0.0262032085561497	0.770716009654063
0.0262032085561497	0.771520514883347
0.0262032085561497	0.772325020112631
0.0262032085561497	0.773129525341915
0.0262032085561497	0.773934030571199
0.0262032085561497	0.774738535800483
0.0262032085561497	0.775543041029767
0.0262032085561497	0.776347546259051
0.0267379679144385	0.776347546259051
0.0267379679144385	0.777152051488335
0.0267379679144385	0.777956556717619
0.0267379679144385	0.778761061946903
0.0267379679144385	0.779565567176187
0.0267379679144385	0.780370072405471
0.0267379679144385	0.781174577634755
0.0272727272727273	0.781174577634755
0.0272727272727273	0.781979082864039
0.0272727272727273	0.782783588093323
0.0272727272727273	0.783588093322607
0.0272727272727273	0.784392598551891
0.0272727272727273	0.785197103781175
0.0272727272727273	0.786001609010459
0.0272727272727273	0.786806114239743
0.0272727272727273	0.787610619469027
0.0272727272727273	0.788415124698311
0.0272727272727273	0.789219629927595
0.0272727272727273	0.790024135156879
0.0272727272727273	0.790828640386163
0.0272727272727273	0.791633145615447
0.0272727272727273	0.792437650844731
0.0272727272727273	0.793242156074014
0.0272727272727273	0.794046661303298
0.0272727272727273	0.794851166532582
0.0272727272727273	0.795655671761866
0.0272727272727273	0.79646017699115
0.0272727272727273	0.797264682220434
0.0272727272727273	0.798069187449718
0.0272727272727273	0.798873692679002
0.0272727272727273	0.799678197908286
0.0272727272727273	0.80048270313757
0.0272727272727273	0.801287208366854
0.0272727272727273	0.802091713596138
0.0272727272727273	0.802896218825422
0.0272727272727273	0.803700724054706
0.0272727272727273	0.80450522928399
0.027807486631016	0.80450522928399
0.0283422459893048	0.80450522928399
0.0283422459893048	0.805309734513274
0.0288770053475936	0.805309734513274
0.0288770053475936	0.806114239742558
0.0294117647058824	0.806114239742558
0.0294117647058824	0.806918744971842
0.0294117647058824	0.807723250201126
0.0294117647058824	0.80852775543041
0.0294117647058824	0.809332260659694
0.0294117647058824	0.810136765888978
0.0294117647058824	0.810941271118262
0.0294117647058824	0.811745776347546
0.0294117647058824	0.81255028157683
0.0294117647058824	0.813354786806114
0.0294117647058824	0.814159292035398
0.0294117647058824	0.814963797264682
0.0294117647058824	0.815768302493966
0.0294117647058824	0.81657280772325
0.0294117647058824	0.817377312952534
0.0294117647058824	0.818181818181818
0.0294117647058824	0.818986323411102
0.0299465240641711	0.818986323411102
0.0299465240641711	0.819790828640386
0.0299465240641711	0.82059533386967
0.0299465240641711	0.821399839098954
0.0299465240641711	0.822204344328238
0.0299465240641711	0.823008849557522
0.0304812834224599	0.823008849557522
0.0304812834224599	0.823813354786806
0.0304812834224599	0.82461786001609
0.0304812834224599	0.825422365245374
0.0304812834224599	0.826226870474658
0.0310160427807487	0.826226870474658
0.0315508021390374	0.826226870474658
0.0315508021390374	0.827031375703942
0.0315508021390374	0.827835880933226
0.0315508021390374	0.82864038616251
0.0320855614973262	0.82864038616251
0.0320855614973262	0.829444891391794
0.0320855614973262	0.830249396621078
0.0320855614973262	0.831053901850362
0.032620320855615	0.831053901850362
0.032620320855615	0.831858407079646
0.032620320855615	0.83266291230893
0.032620320855615	0.833467417538214
0.032620320855615	0.834271922767498
0.032620320855615	0.835076427996782
0.032620320855615	0.835880933226066
0.032620320855615	0.83668543845535
0.032620320855615	0.837489943684634
0.032620320855615	0.838294448913918
0.0331550802139037	0.838294448913918
0.0331550802139037	0.839098954143202
0.0331550802139037	0.839903459372486
0.0331550802139037	0.84070796460177
0.0331550802139037	0.841512469831054
0.0331550802139037	0.842316975060338
0.0331550802139037	0.843121480289622
0.0331550802139037	0.843925985518906
0.0331550802139037	0.84473049074819
0.0331550802139037	0.845534995977474
0.0331550802139037	0.846339501206758
0.0331550802139037	0.847144006436042
0.0331550802139037	0.847948511665326
0.0331550802139037	0.84875301689461
0.0331550802139037	0.849557522123894
0.0331550802139037	0.850362027353178
0.0331550802139037	0.851166532582462
0.0331550802139037	0.851971037811746
0.0331550802139037	0.85277554304103
0.0331550802139037	0.853580048270314
0.0331550802139037	0.854384553499598
0.0331550802139037	0.855189058728882
0.0331550802139037	0.855993563958166
0.0331550802139037	0.85679806918745
0.0331550802139037	0.857602574416734
0.0336898395721925	0.857602574416734
0.0342245989304813	0.857602574416734
0.0347593582887701	0.857602574416734
0.0347593582887701	0.858407079646018
0.0347593582887701	0.859211584875302
0.0347593582887701	0.860016090104586
0.0347593582887701	0.86082059533387
0.0347593582887701	0.861625100563154
0.0347593582887701	0.862429605792438
0.0347593582887701	0.863234111021722
0.0347593582887701	0.864038616251006
0.0347593582887701	0.86484312148029
0.0347593582887701	0.865647626709574
0.0352941176470588	0.865647626709574
0.0352941176470588	0.866452131938858
0.0352941176470588	0.867256637168142
0.0358288770053476	0.867256637168142
0.0358288770053476	0.868061142397426
0.0358288770053476	0.86886564762671
0.0363636363636364	0.86886564762671
0.0363636363636364	0.869670152855994
0.0363636363636364	0.870474658085278
0.0368983957219251	0.870474658085278
0.0368983957219251	0.871279163314562
0.0368983957219251	0.872083668543846
0.0368983957219251	0.87288817377313
0.0368983957219251	0.873692679002414
0.0374331550802139	0.873692679002414
0.0374331550802139	0.874497184231698
0.0374331550802139	0.875301689460982
0.0374331550802139	0.876106194690266
0.0374331550802139	0.87691069991955
0.0374331550802139	0.877715205148833
0.0374331550802139	0.878519710378117
0.0379679144385027	0.878519710378117
0.0379679144385027	0.879324215607401
0.0379679144385027	0.880128720836685
0.0379679144385027	0.880933226065969
0.0379679144385027	0.881737731295253
0.0379679144385027	0.882542236524537
0.0385026737967914	0.882542236524537
0.0390374331550802	0.882542236524537
0.0390374331550802	0.883346741753821
0.039572192513369	0.883346741753821
0.039572192513369	0.884151246983105
0.039572192513369	0.884955752212389
0.0401069518716578	0.884955752212389
0.0401069518716578	0.885760257441673
0.0406417112299465	0.885760257441673
0.0406417112299465	0.886564762670957
0.0411764705882353	0.886564762670957
0.0417112299465241	0.886564762670957
0.0417112299465241	0.887369267900241
0.0422459893048128	0.887369267900241
0.0427807486631016	0.887369267900241
0.0427807486631016	0.888173773129525
0.0433155080213904	0.888173773129525
0.0438502673796791	0.888173773129525
0.0443850267379679	0.888173773129525
0.0443850267379679	0.888978278358809
0.0443850267379679	0.889782783588093
0.0443850267379679	0.890587288817377
0.0443850267379679	0.891391794046661
0.0443850267379679	0.892196299275945
0.0443850267379679	0.893000804505229
0.0449197860962567	0.893000804505229
0.0454545454545455	0.893000804505229
0.0459893048128342	0.893000804505229
0.0459893048128342	0.893805309734513
0.0459893048128342	0.894609814963797
0.046524064171123	0.894609814963797
0.0470588235294118	0.894609814963797
0.0475935828877005	0.894609814963797
0.0475935828877005	0.895414320193081
0.0475935828877005	0.896218825422365
0.0475935828877005	0.897023330651649
0.0475935828877005	0.897827835880933
0.0481283422459893	0.897827835880933
0.0486631016042781	0.897827835880933
0.0491978609625668	0.897827835880933
0.0491978609625668	0.898632341110217
0.0497326203208556	0.898632341110217
0.0502673796791444	0.898632341110217
0.0508021390374332	0.898632341110217
0.0513368983957219	0.898632341110217
0.0518716577540107	0.898632341110217
0.0524064171122995	0.898632341110217
0.0529411764705882	0.898632341110217
0.0529411764705882	0.899436846339501
0.0529411764705882	0.900241351568785
0.0529411764705882	0.901045856798069
0.053475935828877	0.901045856798069
0.053475935828877	0.901850362027353
0.053475935828877	0.902654867256637
0.053475935828877	0.903459372485921
0.053475935828877	0.904263877715205
0.053475935828877	0.905068382944489
0.0540106951871658	0.905068382944489
0.0540106951871658	0.905872888173773
0.0545454545454545	0.905872888173773
0.0550802139037433	0.905872888173773
0.0556149732620321	0.905872888173773
0.0561497326203209	0.905872888173773
0.0561497326203209	0.906677393403057
0.0566844919786096	0.906677393403057
0.0572192513368984	0.906677393403057
0.0572192513368984	0.907481898632341
0.0572192513368984	0.908286403861625
0.0572192513368984	0.909090909090909
0.0577540106951872	0.909090909090909
0.0582887700534759	0.909090909090909
0.0588235294117647	0.909090909090909
0.0593582887700535	0.909090909090909
0.0593582887700535	0.909895414320193
0.0593582887700535	0.910699919549477
0.0598930481283422	0.910699919549477
0.0598930481283422	0.911504424778761
0.0598930481283422	0.912308930008045
0.060427807486631	0.912308930008045
0.060427807486631	0.913113435237329
0.0609625668449198	0.913113435237329
0.0614973262032086	0.913113435237329
0.0614973262032086	0.913917940466613
0.0614973262032086	0.914722445695897
0.0614973262032086	0.915526950925181
0.0620320855614973	0.915526950925181
0.0625668449197861	0.915526950925181
0.0625668449197861	0.916331456154465
0.0625668449197861	0.917135961383749
0.0631016042780749	0.917135961383749
0.0631016042780749	0.917940466613033
0.0631016042780749	0.918744971842317
0.0636363636363636	0.918744971842317
0.0641711229946524	0.918744971842317
0.0647058823529412	0.918744971842317
0.06524064171123	0.918744971842317
0.0657754010695187	0.918744971842317
0.0657754010695187	0.919549477071601
0.0657754010695187	0.920353982300885
0.0663101604278075	0.920353982300885
0.0668449197860963	0.920353982300885
0.067379679144385	0.920353982300885
0.067379679144385	0.921158487530169
0.0679144385026738	0.921158487530169
0.0679144385026738	0.921962992759453
0.0684491978609626	0.921962992759453
0.0689839572192513	0.921962992759453
0.0695187165775401	0.921962992759453
0.0700534759358289	0.921962992759453
0.0705882352941176	0.921962992759453
0.0711229946524064	0.921962992759453
0.0711229946524064	0.922767497988737
0.0716577540106952	0.922767497988737
0.0716577540106952	0.923572003218021
0.072192513368984	0.923572003218021
0.0727272727272727	0.923572003218021
0.0732620320855615	0.923572003218021
0.0737967914438503	0.923572003218021
0.074331550802139	0.923572003218021
0.0748663101604278	0.923572003218021
0.0748663101604278	0.924376508447305
0.0754010695187166	0.924376508447305
0.0759358288770054	0.924376508447305
0.0764705882352941	0.924376508447305
0.0770053475935829	0.924376508447305
0.0770053475935829	0.925181013676589
0.0775401069518717	0.925181013676589
0.0780748663101604	0.925181013676589
0.0780748663101604	0.925985518905873
0.0786096256684492	0.925985518905873
0.0786096256684492	0.926790024135157
0.079144385026738	0.926790024135157
0.0796791443850267	0.926790024135157
0.0802139037433155	0.926790024135157
0.0802139037433155	0.927594529364441
0.0802139037433155	0.928399034593725
0.0807486631016043	0.928399034593725
0.0807486631016043	0.929203539823009
0.081283422459893	0.929203539823009
0.0818181818181818	0.929203539823009
0.0823529411764706	0.929203539823009
0.0828877005347594	0.929203539823009
0.0828877005347594	0.930008045052293
0.0828877005347594	0.930812550281577
0.0834224598930481	0.930812550281577
0.0839572192513369	0.930812550281577
0.0844919786096257	0.930812550281577
0.0850267379679144	0.930812550281577
0.0855614973262032	0.930812550281577
0.086096256684492	0.930812550281577
0.0866310160427807	0.930812550281577
0.0871657754010695	0.930812550281577
0.0871657754010695	0.931617055510861
0.0877005347593583	0.931617055510861
0.0882352941176471	0.931617055510861
0.0887700534759358	0.931617055510861
0.0893048128342246	0.931617055510861
0.0893048128342246	0.932421560740145
0.0898395721925134	0.932421560740145
0.0903743315508021	0.932421560740145
0.0909090909090909	0.932421560740145
0.0914438502673797	0.932421560740145
0.0919786096256685	0.932421560740145
0.0919786096256685	0.933226065969429
0.0919786096256685	0.934030571198713
0.0925133689839572	0.934030571198713
0.093048128342246	0.934030571198713
0.093048128342246	0.934835076427997
0.093048128342246	0.935639581657281
0.0935828877005348	0.935639581657281
0.0935828877005348	0.936444086886565
0.0941176470588235	0.936444086886565
0.0946524064171123	0.936444086886565
0.0951871657754011	0.936444086886565
0.0951871657754011	0.937248592115849
0.0957219251336898	0.937248592115849
0.0957219251336898	0.938053097345133
0.0962566844919786	0.938053097345133
0.0967914438502674	0.938053097345133
0.0973262032085561	0.938053097345133
0.0978609625668449	0.938053097345133
0.0983957219251337	0.938053097345133
0.0989304812834225	0.938053097345133
0.0994652406417112	0.938053097345133
0.1	0.938053097345133
0.1	0.938857602574417
0.100534759358289	0.938857602574417
0.101069518716578	0.938857602574417
0.101069518716578	0.939662107803701
0.101604278074866	0.939662107803701
0.102139037433155	0.939662107803701
0.102139037433155	0.940466613032985
0.102673796791444	0.940466613032985
0.102673796791444	0.941271118262269
0.103208556149733	0.941271118262269
0.103743315508021	0.941271118262269
0.103743315508021	0.942075623491553
0.103743315508021	0.942880128720837
0.10427807486631	0.942880128720837
0.104812834224599	0.942880128720837
0.105347593582888	0.942880128720837
0.105882352941176	0.942880128720837
0.106417112299465	0.942880128720837
0.106951871657754	0.942880128720837
0.107486631016043	0.942880128720837
0.108021390374332	0.942880128720837
0.10855614973262	0.942880128720837
0.109090909090909	0.942880128720837
0.109625668449198	0.942880128720837
0.110160427807487	0.942880128720837
0.110695187165775	0.942880128720837
0.111229946524064	0.942880128720837
0.111764705882353	0.942880128720837
0.112299465240642	0.942880128720837
0.112299465240642	0.943684633950121
0.11283422459893	0.943684633950121
0.11283422459893	0.944489139179405
0.113368983957219	0.944489139179405
0.113903743315508	0.944489139179405
0.114438502673797	0.944489139179405
0.114973262032086	0.944489139179405
0.115508021390374	0.944489139179405
0.116042780748663	0.944489139179405
0.116577540106952	0.944489139179405
0.117112299465241	0.944489139179405
0.117647058823529	0.944489139179405
0.118181818181818	0.944489139179405
0.118716577540107	0.944489139179405
0.118716577540107	0.945293644408689
0.119251336898396	0.945293644408689
0.119786096256684	0.945293644408689
0.119786096256684	0.946098149637973
0.120320855614973	0.946098149637973
0.120320855614973	0.946902654867257
0.120855614973262	0.946902654867257
0.121390374331551	0.946902654867257
0.12192513368984	0.946902654867257
0.12192513368984	0.947707160096541
0.122459893048128	0.947707160096541
0.122459893048128	0.948511665325825
0.122994652406417	0.948511665325825
0.122994652406417	0.949316170555109
0.123529411764706	0.949316170555109
0.124064171122995	0.949316170555109
0.124598930481283	0.949316170555109
0.125133689839572	0.949316170555109
0.125668449197861	0.949316170555109
0.12620320855615	0.949316170555109
0.126737967914439	0.949316170555109
0.126737967914439	0.950120675784393
0.127272727272727	0.950120675784393
0.127272727272727	0.950925181013677
0.127807486631016	0.950925181013677
0.128342245989305	0.950925181013677
0.128877005347594	0.950925181013677
0.129411764705882	0.950925181013677
0.129946524064171	0.950925181013677
0.13048128342246	0.950925181013677
0.131016042780749	0.950925181013677
0.131550802139037	0.950925181013677
0.132085561497326	0.950925181013677
0.132620320855615	0.950925181013677
0.133155080213904	0.950925181013677
0.133689839572193	0.950925181013677
0.134224598930481	0.950925181013677
0.134224598930481	0.951729686242961
0.13475935828877	0.951729686242961
0.135294117647059	0.951729686242961
0.135828877005348	0.951729686242961
0.136363636363636	0.951729686242961
0.136898395721925	0.951729686242961
0.137433155080214	0.951729686242961
0.137967914438503	0.951729686242961
0.138502673796791	0.951729686242961
0.13903743315508	0.951729686242961
0.13903743315508	0.952534191472245
0.139572192513369	0.952534191472245
0.140106951871658	0.952534191472245
0.140641711229947	0.952534191472245
0.140641711229947	0.953338696701529
0.141176470588235	0.953338696701529
0.141711229946524	0.953338696701529
0.142245989304813	0.953338696701529
0.142780748663102	0.953338696701529
0.14331550802139	0.953338696701529
0.143850267379679	0.953338696701529
0.143850267379679	0.954143201930813
0.144385026737968	0.954143201930813
0.144919786096257	0.954143201930813
0.145454545454545	0.954143201930813
0.145454545454545	0.954947707160097
0.145989304812834	0.954947707160097
0.146524064171123	0.954947707160097
0.147058823529412	0.954947707160097
0.147593582887701	0.954947707160097
0.148128342245989	0.954947707160097
0.148663101604278	0.954947707160097
0.148663101604278	0.955752212389381
0.149197860962567	0.955752212389381
0.149732620320856	0.955752212389381
0.150267379679144	0.955752212389381
0.150267379679144	0.956556717618665
0.150267379679144	0.957361222847949
0.150267379679144	0.958165728077233
0.150802139037433	0.958165728077233
0.151336898395722	0.958165728077233
0.151871657754011	0.958165728077233
0.152406417112299	0.958165728077233
0.152941176470588	0.958165728077233
0.153475935828877	0.958165728077233
0.154010695187166	0.958165728077233
0.154545454545455	0.958165728077233
0.154545454545455	0.958970233306517
0.155080213903743	0.958970233306517
0.155614973262032	0.958970233306517
0.156149732620321	0.958970233306517
0.156149732620321	0.959774738535801
0.156149732620321	0.960579243765085
0.156149732620321	0.961383748994369
0.156149732620321	0.962188254223653
0.156149732620321	0.962992759452936
0.15668449197861	0.962992759452936
0.157219251336898	0.962992759452936
0.157754010695187	0.962992759452936
0.158288770053476	0.962992759452936
0.158823529411765	0.962992759452936
0.159358288770053	0.962992759452936
0.159893048128342	0.962992759452936
0.160427807486631	0.962992759452936
0.16096256684492	0.962992759452936
0.161497326203209	0.962992759452936
0.162032085561497	0.962992759452936
0.162566844919786	0.962992759452936
0.163101604278075	0.962992759452936
0.163636363636364	0.962992759452936
0.164171122994652	0.962992759452936
0.164705882352941	0.962992759452936
0.16524064171123	0.962992759452936
0.165775401069519	0.962992759452936
0.166310160427807	0.962992759452936
0.166844919786096	0.962992759452936
0.167379679144385	0.962992759452936
0.167914438502674	0.962992759452936
0.168449197860963	0.962992759452936
0.168983957219251	0.962992759452936
0.16951871657754	0.962992759452936
0.16951871657754	0.96379726468222
0.170053475935829	0.96379726468222
0.170588235294118	0.96379726468222
0.171122994652406	0.96379726468222
0.171657754010695	0.96379726468222
0.172192513368984	0.96379726468222
0.172727272727273	0.96379726468222
0.173262032085561	0.96379726468222
0.17379679144385	0.96379726468222
0.174331550802139	0.96379726468222
0.174866310160428	0.96379726468222
0.175401069518717	0.96379726468222
0.175935828877005	0.96379726468222
0.176470588235294	0.96379726468222
0.177005347593583	0.96379726468222
0.177540106951872	0.96379726468222
0.17807486631016	0.96379726468222
0.178609625668449	0.96379726468222
0.179144385026738	0.96379726468222
0.179679144385027	0.96379726468222
0.180213903743316	0.96379726468222
0.180213903743316	0.964601769911504
0.180213903743316	0.965406275140788
0.180213903743316	0.966210780370072
0.180213903743316	0.967015285599356
0.180748663101604	0.967015285599356
0.180748663101604	0.96781979082864
0.181283422459893	0.96781979082864
0.181818181818182	0.96781979082864
0.182352941176471	0.96781979082864
0.182887700534759	0.96781979082864
0.183422459893048	0.96781979082864
0.183957219251337	0.96781979082864
0.184491978609626	0.96781979082864
0.185026737967914	0.96781979082864
0.185026737967914	0.968624296057924
0.185561497326203	0.968624296057924
0.185561497326203	0.969428801287208
0.186096256684492	0.969428801287208
0.186631016042781	0.969428801287208
0.186631016042781	0.970233306516492
0.18716577540107	0.970233306516492
0.187700534759358	0.970233306516492
0.188235294117647	0.970233306516492
0.188770053475936	0.970233306516492
0.189304812834225	0.970233306516492
0.189839572192513	0.970233306516492
0.190374331550802	0.970233306516492
0.190909090909091	0.970233306516492
0.19144385026738	0.970233306516492
0.19144385026738	0.971037811745776
0.191978609625668	0.971037811745776
0.191978609625668	0.97184231697506
0.192513368983957	0.97184231697506
0.192513368983957	0.972646822204344
0.193048128342246	0.972646822204344
0.193582887700535	0.972646822204344
0.194117647058824	0.972646822204344
0.194652406417112	0.972646822204344
0.195187165775401	0.972646822204344
0.19572192513369	0.972646822204344
0.19572192513369	0.973451327433628
0.196256684491979	0.973451327433628
0.196791443850267	0.973451327433628
0.197326203208556	0.973451327433628
0.197860962566845	0.973451327433628
0.198395721925134	0.973451327433628
0.198930481283422	0.973451327433628
0.198930481283422	0.974255832662912
0.199465240641711	0.974255832662912
0.2	0.974255832662912
0.200534759358289	0.974255832662912
0.201069518716578	0.974255832662912
0.201604278074866	0.974255832662912
0.202139037433155	0.974255832662912
0.202673796791444	0.974255832662912
0.203208556149733	0.974255832662912
0.203743315508021	0.974255832662912
0.20427807486631	0.974255832662912
0.204812834224599	0.974255832662912
0.204812834224599	0.975060337892196
0.205347593582888	0.975060337892196
0.205882352941176	0.975060337892196
0.206417112299465	0.975060337892196
0.206951871657754	0.975060337892196
0.207486631016043	0.975060337892196
0.208021390374332	0.975060337892196
0.208021390374332	0.97586484312148
0.208021390374332	0.976669348350764
0.20855614973262	0.976669348350764
0.20855614973262	0.977473853580048
0.209090909090909	0.977473853580048
0.209625668449198	0.977473853580048
0.210160427807487	0.977473853580048
0.210160427807487	0.978278358809332
0.210695187165775	0.978278358809332
0.211229946524064	0.978278358809332
0.211764705882353	0.978278358809332
0.212299465240642	0.978278358809332
0.212299465240642	0.979082864038616
0.21283422459893	0.979082864038616
0.213368983957219	0.979082864038616
0.213903743315508	0.979082864038616
0.214438502673797	0.979082864038616
0.214973262032086	0.979082864038616
0.215508021390374	0.979082864038616
0.216042780748663	0.979082864038616
0.216577540106952	0.979082864038616
0.217112299465241	0.979082864038616
0.217647058823529	0.979082864038616
0.218181818181818	0.979082864038616
0.218716577540107	0.979082864038616
0.219251336898396	0.979082864038616
0.219786096256684	0.979082864038616
0.220320855614973	0.979082864038616
0.220855614973262	0.979082864038616
0.221390374331551	0.979082864038616
0.22192513368984	0.979082864038616
0.222459893048128	0.979082864038616
0.222459893048128	0.9798873692679
0.222459893048128	0.980691874497184
0.222994652406417	0.980691874497184
0.223529411764706	0.980691874497184
0.224064171122995	0.980691874497184
0.224598930481283	0.980691874497184
0.225133689839572	0.980691874497184
0.225668449197861	0.980691874497184
0.22620320855615	0.980691874497184
0.226737967914439	0.980691874497184
0.227272727272727	0.980691874497184
0.227807486631016	0.980691874497184
0.228342245989305	0.980691874497184
0.228342245989305	0.981496379726468
0.228877005347594	0.981496379726468
0.229411764705882	0.981496379726468
0.229946524064171	0.981496379726468
0.229946524064171	0.982300884955752
0.23048128342246	0.982300884955752
0.231016042780749	0.982300884955752
0.231550802139037	0.982300884955752
0.232085561497326	0.982300884955752
0.232620320855615	0.982300884955752
0.233155080213904	0.982300884955752
0.233689839572193	0.982300884955752
0.234224598930481	0.982300884955752
0.234224598930481	0.983105390185036
0.23475935828877	0.983105390185036
0.235294117647059	0.983105390185036
0.235828877005348	0.983105390185036
0.236363636363636	0.983105390185036
0.236898395721925	0.983105390185036
0.237433155080214	0.983105390185036
0.237967914438503	0.983105390185036
0.238502673796791	0.983105390185036
0.23903743315508	0.983105390185036
0.23903743315508	0.98390989541432
0.239572192513369	0.98390989541432
0.240106951871658	0.98390989541432
0.240641711229947	0.98390989541432
0.241176470588235	0.98390989541432
0.241711229946524	0.98390989541432
0.242245989304813	0.98390989541432
0.242780748663102	0.98390989541432
0.24331550802139	0.98390989541432
0.243850267379679	0.98390989541432
0.244385026737968	0.98390989541432
0.244919786096257	0.98390989541432
0.245454545454545	0.98390989541432
0.245989304812834	0.98390989541432
0.246524064171123	0.98390989541432
0.247058823529412	0.98390989541432
0.247593582887701	0.98390989541432
0.248128342245989	0.98390989541432
0.248663101604278	0.98390989541432
0.249197860962567	0.98390989541432
0.249732620320856	0.98390989541432
0.250267379679144	0.98390989541432
0.250802139037433	0.98390989541432
0.251336898395722	0.98390989541432
0.251871657754011	0.98390989541432
0.252406417112299	0.98390989541432
0.252941176470588	0.98390989541432
0.252941176470588	0.984714400643604
0.253475935828877	0.984714400643604
0.254010695187166	0.984714400643604
0.254545454545455	0.984714400643604
0.254545454545455	0.985518905872888
0.255080213903743	0.985518905872888
0.255614973262032	0.985518905872888
0.256149732620321	0.985518905872888
0.25668449197861	0.985518905872888
0.257219251336898	0.985518905872888
0.257754010695187	0.985518905872888
0.258288770053476	0.985518905872888
0.258823529411765	0.985518905872888
0.259358288770053	0.985518905872888
0.259893048128342	0.985518905872888
0.260427807486631	0.985518905872888
0.26096256684492	0.985518905872888
0.261497326203209	0.985518905872888
0.262032085561497	0.985518905872888
0.262566844919786	0.985518905872888
0.263101604278075	0.985518905872888
0.263636363636364	0.985518905872888
0.264171122994652	0.985518905872888
0.264705882352941	0.985518905872888
0.26524064171123	0.985518905872888
0.265775401069519	0.985518905872888
0.266310160427807	0.985518905872888
0.266844919786096	0.985518905872888
0.267379679144385	0.985518905872888
0.267914438502674	0.985518905872888
0.268449197860963	0.985518905872888
0.268983957219251	0.985518905872888
0.26951871657754	0.985518905872888
0.270053475935829	0.985518905872888
0.270588235294118	0.985518905872888
0.270588235294118	0.986323411102172
0.271122994652406	0.986323411102172
0.271657754010695	0.986323411102172
0.272192513368984	0.986323411102172
0.272727272727273	0.986323411102172
0.273262032085561	0.986323411102172
0.27379679144385	0.986323411102172
0.274331550802139	0.986323411102172
0.274866310160428	0.986323411102172
0.275401069518717	0.986323411102172
0.275935828877005	0.986323411102172
0.276470588235294	0.986323411102172
0.277005347593583	0.986323411102172
0.277540106951872	0.986323411102172
0.27807486631016	0.986323411102172
0.278609625668449	0.986323411102172
0.279144385026738	0.986323411102172
0.279679144385027	0.986323411102172
0.280213903743316	0.986323411102172
0.280748663101604	0.986323411102172
0.281283422459893	0.986323411102172
0.281818181818182	0.986323411102172
0.282352941176471	0.986323411102172
0.282887700534759	0.986323411102172
0.283422459893048	0.986323411102172
0.283957219251337	0.986323411102172
0.284491978609626	0.986323411102172
0.285026737967914	0.986323411102172
0.285561497326203	0.986323411102172
0.286096256684492	0.986323411102172
0.286631016042781	0.986323411102172
0.28716577540107	0.986323411102172
0.287700534759358	0.986323411102172
0.288235294117647	0.986323411102172
0.288770053475936	0.986323411102172
0.289304812834225	0.986323411102172
0.289839572192513	0.986323411102172
0.290374331550802	0.986323411102172
0.290909090909091	0.986323411102172
0.29144385026738	0.986323411102172
0.291978609625668	0.986323411102172
0.292513368983957	0.986323411102172
0.293048128342246	0.986323411102172
0.293582887700535	0.986323411102172
0.294117647058824	0.986323411102172
0.294652406417112	0.986323411102172
0.295187165775401	0.986323411102172
0.29572192513369	0.986323411102172
0.296256684491979	0.986323411102172
0.296791443850267	0.986323411102172
0.297326203208556	0.986323411102172
0.297860962566845	0.986323411102172
0.298395721925134	0.986323411102172
0.298930481283422	0.986323411102172
0.299465240641711	0.986323411102172
0.3	0.986323411102172
0.300534759358289	0.986323411102172
0.301069518716578	0.986323411102172
0.301604278074866	0.986323411102172
0.302139037433155	0.986323411102172
0.302673796791444	0.986323411102172
0.303208556149733	0.986323411102172
0.303743315508021	0.986323411102172
0.30427807486631	0.986323411102172
0.304812834224599	0.986323411102172
0.305347593582888	0.986323411102172
0.305882352941176	0.986323411102172
0.306417112299465	0.986323411102172
0.306951871657754	0.986323411102172
0.307486631016043	0.986323411102172
0.308021390374332	0.986323411102172
0.30855614973262	0.986323411102172
0.309090909090909	0.986323411102172
0.309625668449198	0.986323411102172
0.310160427807487	0.986323411102172
0.310695187165775	0.986323411102172
0.311229946524064	0.986323411102172
0.311764705882353	0.986323411102172
0.312299465240642	0.986323411102172
0.31283422459893	0.986323411102172
0.313368983957219	0.986323411102172
0.313903743315508	0.986323411102172
0.314438502673797	0.986323411102172
0.314973262032086	0.986323411102172
0.315508021390374	0.986323411102172
0.316042780748663	0.986323411102172
0.316577540106952	0.986323411102172
0.317112299465241	0.986323411102172
0.317647058823529	0.986323411102172
0.318181818181818	0.986323411102172
0.318716577540107	0.986323411102172
0.319251336898396	0.986323411102172
0.319786096256684	0.986323411102172
0.320320855614973	0.986323411102172
0.320855614973262	0.986323411102172
0.321390374331551	0.986323411102172
0.32192513368984	0.986323411102172
0.322459893048128	0.986323411102172
0.322994652406417	0.986323411102172
0.323529411764706	0.986323411102172
0.324064171122995	0.986323411102172
0.324598930481283	0.986323411102172
0.325133689839572	0.986323411102172
0.325668449197861	0.986323411102172
0.32620320855615	0.986323411102172
0.326737967914438	0.986323411102172
0.327272727272727	0.986323411102172
0.327807486631016	0.986323411102172
0.328342245989305	0.986323411102172
0.328877005347594	0.986323411102172
0.329411764705882	0.986323411102172
0.329946524064171	0.986323411102172
0.33048128342246	0.986323411102172
0.331016042780749	0.986323411102172
0.331550802139037	0.986323411102172
0.332085561497326	0.986323411102172
0.332620320855615	0.986323411102172
0.333155080213904	0.986323411102172
0.333689839572193	0.986323411102172
0.334224598930481	0.986323411102172
0.33475935828877	0.986323411102172
0.335294117647059	0.986323411102172
0.335828877005348	0.986323411102172
0.336363636363636	0.986323411102172
0.336363636363636	0.987127916331456
0.336898395721925	0.987127916331456
0.337433155080214	0.987127916331456
0.337967914438503	0.987127916331456
0.338502673796791	0.987127916331456
0.33903743315508	0.987127916331456
0.339572192513369	0.987127916331456
0.340106951871658	0.987127916331456
0.340641711229947	0.987127916331456
0.341176470588235	0.987127916331456
0.341711229946524	0.987127916331456
0.342245989304813	0.987127916331456
0.342780748663102	0.987127916331456
0.34331550802139	0.987127916331456
0.343850267379679	0.987127916331456
0.344385026737968	0.987127916331456
0.344919786096257	0.987127916331456
0.345454545454545	0.987127916331456
0.345989304812834	0.987127916331456
0.345989304812834	0.98793242156074
0.346524064171123	0.98793242156074
0.347058823529412	0.98793242156074
0.347593582887701	0.98793242156074
0.348128342245989	0.98793242156074
0.348663101604278	0.98793242156074
0.349197860962567	0.98793242156074
0.349732620320856	0.98793242156074
0.350267379679144	0.98793242156074
0.350802139037433	0.98793242156074
0.351336898395722	0.98793242156074
0.351871657754011	0.98793242156074
0.352406417112299	0.98793242156074
0.352941176470588	0.98793242156074
0.353475935828877	0.98793242156074
0.354545454545455	0.98793242156074
0.355080213903743	0.98793242156074
0.355614973262032	0.98793242156074
0.356149732620321	0.98793242156074
0.35668449197861	0.98793242156074
0.357219251336898	0.98793242156074
0.357754010695187	0.98793242156074
0.358288770053476	0.98793242156074
0.358823529411765	0.98793242156074
0.359358288770053	0.98793242156074
0.359893048128342	0.98793242156074
0.360427807486631	0.98793242156074
0.36096256684492	0.98793242156074
0.361497326203209	0.98793242156074
0.362032085561497	0.98793242156074
0.362566844919786	0.98793242156074
0.363101604278075	0.98793242156074
0.363636363636364	0.98793242156074
0.364171122994652	0.98793242156074
0.364705882352941	0.98793242156074
0.36524064171123	0.98793242156074
0.365775401069519	0.98793242156074
0.366310160427808	0.98793242156074
0.366844919786096	0.98793242156074
0.367379679144385	0.98793242156074
0.367914438502674	0.98793242156074
0.368449197860963	0.98793242156074
0.368983957219251	0.98793242156074
0.36951871657754	0.98793242156074
0.36951871657754	0.988736926790024
0.370053475935829	0.988736926790024
0.370588235294118	0.988736926790024
0.371122994652406	0.988736926790024
0.371657754010695	0.988736926790024
0.372192513368984	0.988736926790024
0.372727272727273	0.988736926790024
0.373262032085562	0.988736926790024
0.37379679144385	0.988736926790024
0.374331550802139	0.988736926790024
0.374866310160428	0.988736926790024
0.375401069518717	0.988736926790024
0.375935828877005	0.988736926790024
0.376470588235294	0.988736926790024
0.376470588235294	0.989541432019308
0.377005347593583	0.989541432019308
0.377540106951872	0.989541432019308
0.37807486631016	0.989541432019308
0.378609625668449	0.989541432019308
0.379144385026738	0.989541432019308
0.379679144385027	0.989541432019308
0.380213903743315	0.989541432019308
0.380748663101604	0.989541432019308
0.381283422459893	0.989541432019308
0.381818181818182	0.989541432019308
0.382352941176471	0.989541432019308
0.382887700534759	0.989541432019308
0.383422459893048	0.989541432019308
0.383957219251337	0.989541432019308
0.384491978609626	0.989541432019308
0.385026737967914	0.989541432019308
0.385561497326203	0.989541432019308
0.386096256684492	0.989541432019308
0.386631016042781	0.989541432019308
0.38716577540107	0.989541432019308
0.387700534759358	0.989541432019308
0.388235294117647	0.989541432019308
0.388770053475936	0.989541432019308
0.389304812834225	0.989541432019308
0.389839572192513	0.989541432019308
0.390374331550802	0.989541432019308
0.390909090909091	0.989541432019308
0.39144385026738	0.989541432019308
0.391978609625668	0.989541432019308
0.392513368983957	0.989541432019308
0.393048128342246	0.989541432019308
0.393582887700535	0.989541432019308
0.394117647058824	0.989541432019308
0.394652406417112	0.989541432019308
0.395187165775401	0.989541432019308
0.39572192513369	0.989541432019308
0.396256684491979	0.989541432019308
0.396791443850267	0.989541432019308
0.397326203208556	0.989541432019308
0.397860962566845	0.989541432019308
0.398395721925134	0.989541432019308
0.398930481283422	0.989541432019308
0.399465240641711	0.989541432019308
0.4	0.989541432019308
0.400534759358289	0.989541432019308
0.401069518716578	0.989541432019308
0.401604278074866	0.989541432019308
0.402139037433155	0.989541432019308
0.402673796791444	0.989541432019308
0.403208556149733	0.989541432019308
0.403743315508021	0.989541432019308
0.40427807486631	0.989541432019308
0.404812834224599	0.989541432019308
0.405347593582888	0.989541432019308
0.405882352941176	0.989541432019308
0.406417112299465	0.989541432019308
0.406951871657754	0.989541432019308
0.407486631016043	0.989541432019308
0.408021390374332	0.989541432019308
0.40855614973262	0.989541432019308
0.409090909090909	0.989541432019308
0.409625668449198	0.989541432019308
0.410160427807487	0.989541432019308
0.410695187165775	0.989541432019308
0.411229946524064	0.989541432019308
0.411764705882353	0.989541432019308
0.412299465240642	0.989541432019308
0.41283422459893	0.989541432019308
0.413368983957219	0.989541432019308
0.413903743315508	0.989541432019308
0.414438502673797	0.989541432019308
0.414973262032086	0.989541432019308
0.415508021390374	0.989541432019308
0.416042780748663	0.989541432019308
0.416577540106952	0.989541432019308
0.417112299465241	0.989541432019308
0.417647058823529	0.989541432019308
0.418181818181818	0.989541432019308
0.418716577540107	0.989541432019308
0.419251336898396	0.989541432019308
0.419786096256685	0.989541432019308
0.420320855614973	0.989541432019308
0.420855614973262	0.989541432019308
0.421390374331551	0.989541432019308
0.42192513368984	0.989541432019308
0.422459893048128	0.989541432019308
0.422994652406417	0.989541432019308
0.423529411764706	0.989541432019308
0.424064171122995	0.989541432019308
0.424598930481283	0.989541432019308
0.425133689839572	0.989541432019308
0.425668449197861	0.989541432019308
0.42620320855615	0.989541432019308
0.426737967914439	0.989541432019308
0.427272727272727	0.989541432019308
0.427807486631016	0.989541432019308
0.428342245989305	0.989541432019308
0.428877005347594	0.989541432019308
0.429411764705882	0.989541432019308
0.429946524064171	0.989541432019308
0.43048128342246	0.989541432019308
0.431016042780749	0.989541432019308
0.431550802139037	0.989541432019308
0.432085561497326	0.989541432019308
0.432620320855615	0.989541432019308
0.433155080213904	0.989541432019308
0.433689839572193	0.989541432019308
0.434224598930481	0.989541432019308
0.434224598930481	0.990345937248592
0.43475935828877	0.990345937248592
0.435294117647059	0.990345937248592
0.435828877005348	0.990345937248592
0.436363636363636	0.990345937248592
0.436898395721925	0.990345937248592
0.437433155080214	0.990345937248592
0.437967914438503	0.990345937248592
0.438502673796791	0.990345937248592
0.43903743315508	0.990345937248592
0.439572192513369	0.990345937248592
0.440106951871658	0.990345937248592
0.440641711229946	0.990345937248592
0.441176470588235	0.990345937248592
0.441711229946524	0.990345937248592
0.441711229946524	0.991150442477876
0.442245989304813	0.991150442477876
0.442780748663102	0.991150442477876
0.44331550802139	0.991150442477876
0.443850267379679	0.991150442477876
0.444385026737968	0.991150442477876
0.444919786096257	0.991150442477876
0.445454545454545	0.991150442477876
0.445989304812834	0.991150442477876
0.446524064171123	0.991150442477876
0.447058823529412	0.991150442477876
0.447593582887701	0.991150442477876
0.448128342245989	0.991150442477876
0.448663101604278	0.991150442477876
0.449197860962567	0.991150442477876
0.449732620320856	0.991150442477876
0.450267379679144	0.991150442477876
0.450802139037433	0.991150442477876
0.451336898395722	0.991150442477876
0.451871657754011	0.991150442477876
0.452406417112299	0.991150442477876
0.452941176470588	0.991150442477876
0.453475935828877	0.991150442477876
0.454010695187166	0.991150442477876
0.454545454545455	0.991150442477876
0.454545454545455	0.99195494770716
0.455080213903743	0.99195494770716
0.455614973262032	0.99195494770716
0.456149732620321	0.99195494770716
0.45668449197861	0.99195494770716
0.457219251336898	0.99195494770716
0.457754010695187	0.99195494770716
0.458288770053476	0.99195494770716
0.458823529411765	0.99195494770716
0.459358288770053	0.99195494770716
0.459893048128342	0.99195494770716
0.460427807486631	0.99195494770716
0.46096256684492	0.99195494770716
0.461497326203209	0.99195494770716
0.462032085561497	0.99195494770716
0.462566844919786	0.99195494770716
0.463101604278075	0.99195494770716
0.463636363636364	0.99195494770716
0.464171122994652	0.99195494770716
0.464171122994652	0.992759452936444
0.464705882352941	0.992759452936444
0.46524064171123	0.992759452936444
0.465775401069519	0.992759452936444
0.466310160427807	0.992759452936444
0.466844919786096	0.992759452936444
0.467379679144385	0.992759452936444
0.467914438502674	0.992759452936444
0.468449197860963	0.992759452936444
0.468983957219251	0.992759452936444
0.46951871657754	0.992759452936444
0.470053475935829	0.992759452936444
0.470588235294118	0.992759452936444
0.471122994652406	0.992759452936444
0.471657754010695	0.992759452936444
0.472192513368984	0.992759452936444
0.472727272727273	0.992759452936444
0.473262032085562	0.992759452936444
0.47379679144385	0.992759452936444
0.474331550802139	0.992759452936444
0.474866310160428	0.992759452936444
0.475401069518717	0.992759452936444
0.475935828877005	0.992759452936444
0.476470588235294	0.992759452936444
0.477005347593583	0.992759452936444
0.477540106951872	0.992759452936444
0.47807486631016	0.992759452936444
0.478609625668449	0.992759452936444
0.479144385026738	0.992759452936444
0.479679144385027	0.992759452936444
0.479679144385027	0.993563958165728
0.480213903743316	0.993563958165728
0.480748663101604	0.993563958165728
0.481283422459893	0.993563958165728
0.481818181818182	0.993563958165728
0.482352941176471	0.993563958165728
0.482887700534759	0.993563958165728
0.483422459893048	0.993563958165728
0.483957219251337	0.993563958165728
0.484491978609626	0.993563958165728
0.485026737967914	0.993563958165728
0.485561497326203	0.993563958165728
0.486096256684492	0.993563958165728
0.486631016042781	0.993563958165728
0.48716577540107	0.993563958165728
0.487700534759358	0.993563958165728
0.488235294117647	0.993563958165728
0.488770053475936	0.993563958165728
0.489304812834225	0.993563958165728
0.489839572192513	0.993563958165728
0.490374331550802	0.993563958165728
0.490909090909091	0.993563958165728
0.49144385026738	0.993563958165728
0.491978609625668	0.993563958165728
0.492513368983957	0.993563958165728
0.493048128342246	0.993563958165728
0.493582887700535	0.993563958165728
0.494117647058824	0.993563958165728
0.494652406417112	0.993563958165728
0.495187165775401	0.993563958165728
0.49572192513369	0.993563958165728
0.496256684491979	0.993563958165728
0.496791443850267	0.993563958165728
0.497326203208556	0.993563958165728
0.497860962566845	0.993563958165728
0.498395721925134	0.993563958165728
0.498930481283422	0.993563958165728
0.499465240641711	0.993563958165728
0.5	0.993563958165728
0.500534759358289	0.993563958165728
0.501069518716578	0.993563958165728
0.501069518716578	0.994368463395012
0.501604278074866	0.994368463395012
0.502139037433155	0.994368463395012
0.502673796791444	0.994368463395012
0.503208556149733	0.994368463395012
0.503743315508021	0.994368463395012
0.50427807486631	0.994368463395012
0.504812834224599	0.994368463395012
0.505347593582888	0.994368463395012
0.505882352941176	0.994368463395012
0.506417112299465	0.994368463395012
0.506951871657754	0.994368463395012
0.507486631016043	0.994368463395012
0.508021390374332	0.994368463395012
0.50855614973262	0.994368463395012
0.509090909090909	0.994368463395012
0.509625668449198	0.994368463395012
0.510160427807487	0.994368463395012
0.510695187165775	0.994368463395012
0.511229946524064	0.994368463395012
0.511764705882353	0.994368463395012
0.512299465240642	0.994368463395012
0.51283422459893	0.994368463395012
0.513368983957219	0.994368463395012
0.513903743315508	0.994368463395012
0.514438502673797	0.994368463395012
0.514973262032086	0.994368463395012
0.515508021390374	0.994368463395012
0.516042780748663	0.994368463395012
0.516577540106952	0.994368463395012
0.517112299465241	0.994368463395012
0.517647058823529	0.994368463395012
0.518181818181818	0.994368463395012
0.518716577540107	0.994368463395012
0.519251336898396	0.994368463395012
0.519786096256684	0.994368463395012
0.520320855614973	0.994368463395012
0.520855614973262	0.994368463395012
0.521390374331551	0.994368463395012
0.52192513368984	0.994368463395012
0.522459893048128	0.994368463395012
0.522994652406417	0.994368463395012
0.523529411764706	0.994368463395012
0.524064171122995	0.994368463395012
0.524598930481283	0.994368463395012
0.525133689839572	0.994368463395012
0.525668449197861	0.994368463395012
0.52620320855615	0.994368463395012
0.526737967914438	0.994368463395012
0.527272727272727	0.994368463395012
0.527807486631016	0.994368463395012
0.528342245989305	0.994368463395012
0.528877005347594	0.994368463395012
0.529411764705882	0.994368463395012
0.529946524064171	0.994368463395012
0.53048128342246	0.994368463395012
0.531016042780749	0.994368463395012
0.531550802139037	0.994368463395012
0.532085561497326	0.994368463395012
0.532620320855615	0.994368463395012
0.533155080213904	0.994368463395012
0.533689839572193	0.994368463395012
0.534224598930481	0.994368463395012
0.53475935828877	0.994368463395012
0.535294117647059	0.994368463395012
0.535828877005348	0.994368463395012
0.536363636363636	0.994368463395012
0.536898395721925	0.994368463395012
0.537433155080214	0.994368463395012
0.537967914438503	0.994368463395012
0.538502673796791	0.994368463395012
0.53903743315508	0.994368463395012
0.539572192513369	0.994368463395012
0.540106951871658	0.994368463395012
0.540641711229947	0.994368463395012
0.541176470588235	0.994368463395012
0.541711229946524	0.994368463395012
0.542245989304813	0.994368463395012
0.542780748663102	0.994368463395012
0.54331550802139	0.994368463395012
0.543850267379679	0.994368463395012
0.544385026737968	0.994368463395012
0.544919786096257	0.994368463395012
0.545454545454545	0.994368463395012
0.545989304812834	0.994368463395012
0.546524064171123	0.994368463395012
0.547058823529412	0.994368463395012
0.547593582887701	0.994368463395012
0.548128342245989	0.994368463395012
0.548663101604278	0.994368463395012
0.549197860962567	0.994368463395012
0.549732620320856	0.994368463395012
0.550267379679144	0.994368463395012
0.550802139037433	0.994368463395012
0.551336898395722	0.994368463395012
0.551871657754011	0.994368463395012
0.552406417112299	0.994368463395012
0.552941176470588	0.994368463395012
0.553475935828877	0.994368463395012
0.554010695187166	0.994368463395012
0.554545454545455	0.994368463395012
0.555080213903743	0.994368463395012
0.555614973262032	0.994368463395012
0.556149732620321	0.994368463395012
0.55668449197861	0.994368463395012
0.557219251336898	0.994368463395012
0.557754010695187	0.994368463395012
0.558288770053476	0.994368463395012
0.558823529411765	0.994368463395012
0.559358288770053	0.994368463395012
0.559893048128342	0.994368463395012
0.560427807486631	0.994368463395012
0.56096256684492	0.994368463395012
0.561497326203209	0.994368463395012
0.562032085561497	0.994368463395012
0.562566844919786	0.994368463395012
0.563101604278075	0.994368463395012
0.563636363636364	0.994368463395012
0.564171122994652	0.994368463395012
0.564705882352941	0.994368463395012
0.56524064171123	0.994368463395012
0.565775401069519	0.994368463395012
0.566310160427807	0.994368463395012
0.566844919786096	0.994368463395012
0.567379679144385	0.994368463395012
0.567914438502674	0.994368463395012
0.568449197860963	0.994368463395012
0.568983957219251	0.994368463395012
0.56951871657754	0.994368463395012
0.570053475935829	0.994368463395012
0.570588235294118	0.994368463395012
0.571122994652406	0.994368463395012
0.571657754010695	0.994368463395012
0.572192513368984	0.994368463395012
0.572727272727273	0.994368463395012
0.573262032085561	0.994368463395012
0.57379679144385	0.994368463395012
0.574331550802139	0.994368463395012
0.574866310160428	0.994368463395012
0.575401069518717	0.994368463395012
0.575935828877005	0.994368463395012
0.576470588235294	0.994368463395012
0.577005347593583	0.994368463395012
0.577540106951872	0.994368463395012
0.57807486631016	0.994368463395012
0.578609625668449	0.994368463395012
0.579144385026738	0.994368463395012
0.579679144385027	0.994368463395012
0.580213903743315	0.994368463395012
0.580748663101604	0.994368463395012
0.581283422459893	0.994368463395012
0.581818181818182	0.994368463395012
0.582352941176471	0.994368463395012
0.582887700534759	0.994368463395012
0.583422459893048	0.994368463395012
0.583957219251337	0.994368463395012
0.584491978609626	0.994368463395012
0.585026737967914	0.994368463395012
0.585561497326203	0.994368463395012
0.586096256684492	0.994368463395012
0.586631016042781	0.994368463395012
0.58716577540107	0.994368463395012
0.587700534759358	0.994368463395012
0.588235294117647	0.994368463395012
0.588770053475936	0.994368463395012
0.589304812834225	0.994368463395012
0.589839572192513	0.994368463395012
0.590374331550802	0.994368463395012
0.590909090909091	0.994368463395012
0.59144385026738	0.994368463395012
0.591978609625668	0.994368463395012
0.592513368983957	0.994368463395012
0.593048128342246	0.994368463395012
0.593582887700535	0.994368463395012
0.594117647058824	0.994368463395012
0.594652406417112	0.994368463395012
0.595187165775401	0.994368463395012
0.59572192513369	0.994368463395012
0.596256684491979	0.994368463395012
0.596791443850267	0.994368463395012
0.597326203208556	0.994368463395012
0.597860962566845	0.994368463395012
0.598395721925134	0.994368463395012
0.598930481283422	0.994368463395012
0.599465240641711	0.994368463395012
0.6	0.994368463395012
0.600534759358289	0.994368463395012
0.601069518716578	0.994368463395012
0.601604278074866	0.994368463395012
0.602139037433155	0.994368463395012
0.602673796791444	0.994368463395012
0.603208556149733	0.994368463395012
0.603743315508021	0.994368463395012
0.60427807486631	0.994368463395012
0.604812834224599	0.994368463395012
0.605347593582888	0.994368463395012
0.605882352941176	0.994368463395012
0.606417112299465	0.994368463395012
0.606951871657754	0.994368463395012
0.607486631016043	0.994368463395012
0.608021390374332	0.994368463395012
0.60855614973262	0.994368463395012
0.609090909090909	0.994368463395012
0.609625668449198	0.994368463395012
0.610160427807487	0.994368463395012
0.610695187165775	0.994368463395012
0.611229946524064	0.994368463395012
0.611764705882353	0.994368463395012
0.612299465240642	0.994368463395012
0.61283422459893	0.994368463395012
0.613368983957219	0.994368463395012
0.613903743315508	0.994368463395012
0.614438502673797	0.994368463395012
0.614973262032086	0.994368463395012
0.615508021390374	0.994368463395012
0.616042780748663	0.994368463395012
0.616577540106952	0.994368463395012
0.617112299465241	0.994368463395012
0.617647058823529	0.994368463395012
0.618181818181818	0.994368463395012
0.618716577540107	0.994368463395012
0.619251336898396	0.994368463395012
0.619786096256684	0.994368463395012
0.620320855614973	0.994368463395012
0.620855614973262	0.994368463395012
0.621390374331551	0.994368463395012
0.62192513368984	0.994368463395012
0.622459893048128	0.994368463395012
0.622994652406417	0.994368463395012
0.623529411764706	0.994368463395012
0.624064171122995	0.994368463395012
0.624598930481283	0.994368463395012
0.625133689839572	0.994368463395012
0.625668449197861	0.994368463395012
0.62620320855615	0.994368463395012
0.626737967914438	0.994368463395012
0.627272727272727	0.994368463395012
0.627807486631016	0.994368463395012
0.628342245989305	0.994368463395012
0.628877005347594	0.994368463395012
0.629411764705882	0.994368463395012
0.629946524064171	0.994368463395012
0.63048128342246	0.994368463395012
0.631016042780749	0.994368463395012
0.631550802139037	0.994368463395012
0.632085561497326	0.994368463395012
0.632620320855615	0.994368463395012
0.633155080213904	0.994368463395012
0.633689839572192	0.994368463395012
0.634224598930481	0.994368463395012
0.63475935828877	0.994368463395012
0.635294117647059	0.994368463395012
0.635828877005348	0.994368463395012
0.636363636363636	0.994368463395012
0.636898395721925	0.994368463395012
0.637433155080214	0.994368463395012
0.637967914438503	0.994368463395012
0.638502673796791	0.994368463395012
0.63903743315508	0.994368463395012
0.639572192513369	0.994368463395012
0.640106951871658	0.994368463395012
0.640641711229947	0.994368463395012
0.641176470588235	0.994368463395012
0.641711229946524	0.994368463395012
0.642245989304813	0.994368463395012
0.642780748663102	0.994368463395012
0.64331550802139	0.994368463395012
0.64331550802139	0.995172968624296
0.643850267379679	0.995172968624296
0.644385026737968	0.995172968624296
0.644919786096257	0.995172968624296
0.645454545454546	0.995172968624296
0.645989304812834	0.995172968624296
0.646524064171123	0.995172968624296
0.647058823529412	0.995172968624296
0.647593582887701	0.995172968624296
0.648128342245989	0.995172968624296
0.648663101604278	0.995172968624296
0.649197860962567	0.995172968624296
0.649732620320856	0.995172968624296
0.650267379679144	0.995172968624296
0.650802139037433	0.995172968624296
0.651336898395722	0.995172968624296
0.651871657754011	0.995172968624296
0.6524064171123	0.995172968624296
0.652941176470588	0.995172968624296
0.653475935828877	0.995172968624296
0.654010695187166	0.995172968624296
0.654545454545455	0.995172968624296
0.655080213903743	0.995172968624296
0.655614973262032	0.995172968624296
0.656149732620321	0.995172968624296
0.65668449197861	0.995172968624296
0.657219251336898	0.995172968624296
0.657754010695187	0.995172968624296
0.658288770053476	0.995172968624296
0.658823529411765	0.995172968624296
0.659358288770053	0.995172968624296
0.659893048128342	0.995172968624296
0.660427807486631	0.995172968624296
0.66096256684492	0.995172968624296
0.661497326203209	0.995172968624296
0.662032085561497	0.995172968624296
0.662566844919786	0.995172968624296
0.663101604278075	0.995172968624296
0.663636363636364	0.995172968624296
0.664171122994652	0.995172968624296
0.664705882352941	0.995172968624296
0.66524064171123	0.995172968624296
0.665775401069519	0.995172968624296
0.666310160427807	0.995172968624296
0.666844919786096	0.995172968624296
0.667379679144385	0.995172968624296
0.667914438502674	0.995172968624296
0.668449197860963	0.995172968624296
0.668983957219251	0.995172968624296
0.66951871657754	0.995172968624296
0.670053475935829	0.995172968624296
0.670588235294118	0.995172968624296
0.671122994652406	0.995172968624296
0.671657754010695	0.995172968624296
0.672192513368984	0.995172968624296
0.672727272727273	0.995172968624296
0.673262032085561	0.995172968624296
0.67379679144385	0.995172968624296
0.674331550802139	0.995172968624296
0.674866310160428	0.995172968624296
0.675401069518717	0.995172968624296
0.675935828877005	0.995172968624296
0.676470588235294	0.995172968624296
0.677005347593583	0.995172968624296
0.677540106951872	0.995172968624296
0.67807486631016	0.995172968624296
0.678609625668449	0.995172968624296
0.679144385026738	0.995172968624296
0.679679144385027	0.995172968624296
0.680213903743315	0.995172968624296
0.680748663101604	0.995172968624296
0.681283422459893	0.995172968624296
0.681818181818182	0.995172968624296
0.682352941176471	0.995172968624296
0.682887700534759	0.995172968624296
0.683422459893048	0.995172968624296
0.683957219251337	0.995172968624296
0.684491978609626	0.995172968624296
0.685026737967914	0.995172968624296
0.685561497326203	0.995172968624296
0.686096256684492	0.995172968624296
0.686631016042781	0.995172968624296
0.687165775401069	0.995172968624296
0.687700534759358	0.995172968624296
0.688235294117647	0.995172968624296
0.688770053475936	0.995172968624296
0.689304812834225	0.995172968624296
0.689839572192513	0.995172968624296
0.690374331550802	0.995172968624296
0.690909090909091	0.995172968624296
0.69144385026738	0.995172968624296
0.691978609625668	0.995172968624296
0.692513368983957	0.995172968624296
0.693048128342246	0.995172968624296
0.693582887700535	0.995172968624296
0.694117647058824	0.995172968624296
0.694652406417112	0.995172968624296
0.695187165775401	0.995172968624296
0.69572192513369	0.995172968624296
0.696256684491979	0.995172968624296
0.696791443850267	0.995172968624296
0.697326203208556	0.995172968624296
0.697860962566845	0.995172968624296
0.698395721925134	0.995172968624296
0.698930481283423	0.995172968624296
0.699465240641711	0.995172968624296
0.7	0.995172968624296
0.700534759358289	0.995172968624296
0.701069518716578	0.995172968624296
0.701604278074866	0.995172968624296
0.702139037433155	0.995172968624296
0.702673796791444	0.995172968624296
0.703208556149733	0.995172968624296
0.703743315508021	0.995172968624296
0.70427807486631	0.995172968624296
0.704812834224599	0.995172968624296
0.705347593582888	0.995172968624296
0.705882352941177	0.995172968624296
0.706417112299465	0.995172968624296
0.706951871657754	0.995172968624296
0.707486631016043	0.995172968624296
0.708021390374332	0.995172968624296
0.70855614973262	0.995172968624296
0.709090909090909	0.995172968624296
0.709625668449198	0.995172968624296
0.709625668449198	0.99597747385358
0.710160427807487	0.99597747385358
0.710695187165775	0.99597747385358
0.711229946524064	0.99597747385358
0.711764705882353	0.99597747385358
0.712299465240642	0.99597747385358
0.712834224598931	0.99597747385358
0.713368983957219	0.99597747385358
0.713903743315508	0.99597747385358
0.714438502673797	0.99597747385358
0.714973262032086	0.99597747385358
0.715508021390374	0.99597747385358
0.716042780748663	0.99597747385358
0.716577540106952	0.99597747385358
0.717112299465241	0.99597747385358
0.717647058823529	0.99597747385358
0.718181818181818	0.99597747385358
0.718716577540107	0.99597747385358
0.719251336898396	0.99597747385358
0.719786096256684	0.99597747385358
0.720320855614973	0.99597747385358
0.720855614973262	0.99597747385358
0.721390374331551	0.99597747385358
0.72192513368984	0.99597747385358
0.722459893048128	0.99597747385358
0.722994652406417	0.99597747385358
0.723529411764706	0.99597747385358
0.724064171122995	0.99597747385358
0.724598930481283	0.99597747385358
0.725133689839572	0.99597747385358
0.725668449197861	0.99597747385358
0.72620320855615	0.99597747385358
0.726737967914438	0.99597747385358
0.727272727272727	0.99597747385358
0.727807486631016	0.99597747385358
0.728342245989305	0.99597747385358
0.728877005347594	0.99597747385358
0.729411764705882	0.99597747385358
0.729946524064171	0.99597747385358
0.73048128342246	0.99597747385358
0.731016042780749	0.99597747385358
0.731550802139037	0.99597747385358
0.732085561497326	0.99597747385358
0.732620320855615	0.99597747385358
0.732620320855615	0.996781979082864
0.733155080213904	0.996781979082864
0.733689839572192	0.996781979082864
0.734224598930481	0.996781979082864
0.73475935828877	0.996781979082864
0.735294117647059	0.996781979082864
0.735828877005348	0.996781979082864
0.736363636363636	0.996781979082864
0.736898395721925	0.996781979082864
0.736898395721925	0.997586484312148
0.737433155080214	0.997586484312148
0.737967914438503	0.997586484312148
0.738502673796791	0.997586484312148
0.73903743315508	0.997586484312148
0.739572192513369	0.997586484312148
0.740106951871658	0.997586484312148
0.740641711229946	0.997586484312148
0.741176470588235	0.997586484312148
0.741711229946524	0.997586484312148
0.742245989304813	0.997586484312148
0.742780748663102	0.997586484312148
0.74331550802139	0.997586484312148
0.743850267379679	0.997586484312148
0.744385026737968	0.997586484312148
0.744919786096257	0.997586484312148
0.745454545454545	0.997586484312148
0.745989304812834	0.997586484312148
0.746524064171123	0.997586484312148
0.747058823529412	0.997586484312148
0.747593582887701	0.997586484312148
0.748128342245989	0.997586484312148
0.748663101604278	0.997586484312148
0.749197860962567	0.997586484312148
0.749732620320856	0.997586484312148
0.750267379679144	0.997586484312148
0.750802139037433	0.997586484312148
0.751336898395722	0.997586484312148
0.751871657754011	0.997586484312148
0.752406417112299	0.997586484312148
0.752941176470588	0.997586484312148
0.753475935828877	0.997586484312148
0.754010695187166	0.997586484312148
0.754545454545455	0.997586484312148
0.755080213903743	0.997586484312148
0.755080213903743	0.998390989541432
0.755614973262032	0.998390989541432
0.756149732620321	0.998390989541432
0.75668449197861	0.998390989541432
0.757219251336898	0.998390989541432
0.757754010695187	0.998390989541432
0.758288770053476	0.998390989541432
0.758823529411765	0.998390989541432
0.759358288770054	0.998390989541432
0.759893048128342	0.998390989541432
0.760427807486631	0.998390989541432
0.76096256684492	0.998390989541432
0.761497326203209	0.998390989541432
0.762032085561497	0.998390989541432
0.762566844919786	0.998390989541432
0.763101604278075	0.998390989541432
0.763636363636364	0.998390989541432
0.764171122994652	0.998390989541432
0.764705882352941	0.998390989541432
0.76524064171123	0.998390989541432
0.765775401069519	0.998390989541432
0.766310160427808	0.998390989541432
0.766844919786096	0.998390989541432
0.767379679144385	0.998390989541432
0.767914438502674	0.998390989541432
0.768449197860963	0.998390989541432
0.768983957219251	0.998390989541432
0.76951871657754	0.998390989541432
0.770053475935829	0.998390989541432
0.770588235294118	0.998390989541432
0.771122994652406	0.998390989541432
0.771657754010695	0.998390989541432
0.772192513368984	0.998390989541432
0.772727272727273	0.998390989541432
0.773262032085562	0.998390989541432
0.77379679144385	0.998390989541432
0.774331550802139	0.998390989541432
0.774866310160428	0.998390989541432
0.775401069518717	0.998390989541432
0.775935828877005	0.998390989541432
0.776470588235294	0.998390989541432
0.777005347593583	0.998390989541432
0.777540106951872	0.998390989541432
0.77807486631016	0.998390989541432
0.778609625668449	0.998390989541432
0.779144385026738	0.998390989541432
0.779679144385027	0.998390989541432
0.780213903743316	0.998390989541432
0.780748663101604	0.998390989541432
0.781283422459893	0.998390989541432
0.781818181818182	0.998390989541432
0.782352941176471	0.998390989541432
0.782887700534759	0.998390989541432
0.783422459893048	0.998390989541432
0.783957219251337	0.998390989541432
0.784491978609626	0.998390989541432
0.785026737967914	0.998390989541432
0.785561497326203	0.998390989541432
0.786096256684492	0.998390989541432
0.786096256684492	0.999195494770716
0.786631016042781	0.999195494770716
0.787165775401069	0.999195494770716
0.787700534759358	0.999195494770716
0.788235294117647	0.999195494770716
0.788770053475936	0.999195494770716
0.789304812834225	0.999195494770716
0.789839572192513	0.999195494770716
0.790374331550802	0.999195494770716
0.790909090909091	0.999195494770716
0.79144385026738	0.999195494770716
0.791978609625668	0.999195494770716
0.792513368983957	0.999195494770716
0.793048128342246	0.999195494770716
0.793582887700535	0.999195494770716
0.794117647058823	0.999195494770716
0.794652406417112	0.999195494770716
0.795187165775401	0.999195494770716
0.79572192513369	0.999195494770716
0.796256684491979	0.999195494770716
0.796791443850267	0.999195494770716
0.797326203208556	0.999195494770716
0.797860962566845	0.999195494770716
0.798395721925134	0.999195494770716
0.798930481283422	0.999195494770716
0.799465240641711	0.999195494770716
0.8	0.999195494770716
0.800534759358289	0.999195494770716
0.801069518716577	0.999195494770716
0.801604278074866	0.999195494770716
0.802139037433155	0.999195494770716
0.802673796791444	0.999195494770716
0.803208556149733	0.999195494770716
0.803743315508021	0.999195494770716
0.80427807486631	0.999195494770716
0.804812834224599	0.999195494770716
0.805347593582888	0.999195494770716
0.805882352941176	0.999195494770716
0.806417112299465	0.999195494770716
0.806951871657754	0.999195494770716
0.807486631016043	0.999195494770716
0.808021390374332	0.999195494770716
0.80855614973262	0.999195494770716
0.809090909090909	0.999195494770716
0.809625668449198	0.999195494770716
0.810160427807487	0.999195494770716
0.810695187165775	0.999195494770716
0.811229946524064	0.999195494770716
0.811764705882353	0.999195494770716
0.812299465240642	0.999195494770716
0.812834224598931	0.999195494770716
0.813368983957219	0.999195494770716
0.813368983957219	1
0.813903743315508	1
0.814438502673797	1
0.814973262032086	1
0.815508021390374	1
0.816042780748663	1
0.816577540106952	1
0.817112299465241	1
0.817647058823529	1
0.818181818181818	1
0.818716577540107	1
0.819251336898396	1
0.819786096256685	1
0.820320855614973	1
0.820855614973262	1
0.821390374331551	1
0.82192513368984	1
0.822459893048128	1
0.822994652406417	1
0.823529411764706	1
0.824064171122995	1
0.824598930481283	1
0.825133689839572	1
0.825668449197861	1
0.82620320855615	1
0.826737967914439	1
0.827272727272727	1
0.827807486631016	1
0.828342245989305	1
0.828877005347594	1
0.829411764705882	1
0.829946524064171	1
0.83048128342246	1
0.831016042780749	1
0.831550802139037	1
0.832085561497326	1
0.832620320855615	1
0.833155080213904	1
0.833689839572193	1
0.834224598930481	1
0.83475935828877	1
0.835294117647059	1
0.835828877005348	1
0.836363636363636	1
0.836898395721925	1
0.837433155080214	1
0.837967914438503	1
0.838502673796791	1
0.83903743315508	1
0.839572192513369	1
0.840106951871658	1
0.840641711229947	1
0.841176470588235	1
0.841711229946524	1
0.842245989304813	1
0.842780748663102	1
0.84331550802139	1
0.843850267379679	1
0.844385026737968	1
0.844919786096257	1
0.845454545454545	1
0.845989304812834	1
0.846524064171123	1
0.847058823529412	1
0.8475935828877	1
0.848128342245989	1
0.848663101604278	1
0.849197860962567	1
0.849732620320856	1
0.850267379679144	1
0.850802139037433	1
0.851336898395722	1
0.851871657754011	1
0.852406417112299	1
0.852941176470588	1
0.853475935828877	1
0.854010695187166	1
0.854545454545454	1
0.855080213903743	1
0.855614973262032	1
0.856149732620321	1
0.85668449197861	1
0.857219251336898	1
0.857754010695187	1
0.858288770053476	1
0.858823529411765	1
0.859358288770053	1
0.859893048128342	1
0.860427807486631	1
0.86096256684492	1
0.861497326203209	1
0.862032085561497	1
0.862566844919786	1
0.863101604278075	1
0.863636363636364	1
0.864171122994652	1
0.864705882352941	1
0.86524064171123	1
0.865775401069519	1
0.866310160427808	1
0.866844919786096	1
0.867379679144385	1
0.867914438502674	1
0.868449197860963	1
0.868983957219251	1
0.86951871657754	1
0.870053475935829	1
0.870588235294118	1
0.871122994652406	1
0.871657754010695	1
0.872192513368984	1
0.872727272727273	1
0.873262032085562	1
0.87379679144385	1
0.874331550802139	1
0.874866310160428	1
0.875401069518717	1
0.875935828877005	1
0.876470588235294	1
0.877005347593583	1
0.877540106951872	1
0.87807486631016	1
0.878609625668449	1
0.879144385026738	1
0.879679144385027	1
0.880213903743316	1
0.880748663101604	1
0.881283422459893	1
0.881818181818182	1
0.882352941176471	1
0.882887700534759	1
0.883422459893048	1
0.883957219251337	1
0.884491978609626	1
0.885026737967914	1
0.885561497326203	1
0.886096256684492	1
0.886631016042781	1
0.88716577540107	1
0.887700534759358	1
0.888235294117647	1
0.888770053475936	1
0.889304812834225	1
0.889839572192513	1
0.890374331550802	1
0.890909090909091	1
0.89144385026738	1
0.891978609625668	1
0.892513368983957	1
0.893048128342246	1
0.893582887700535	1
0.894117647058824	1
0.894652406417112	1
0.895187165775401	1
0.89572192513369	1
0.896256684491979	1
0.896791443850267	1
0.897326203208556	1
0.897860962566845	1
0.898395721925134	1
0.898930481283422	1
0.899465240641711	1
0.901069518716578	1
0.901604278074866	1
0.902139037433155	1
0.903208556149733	1
0.903743315508021	1
0.90427807486631	1
0.904812834224599	1
0.905347593582888	1
0.905882352941176	1
0.906417112299465	1
0.906951871657754	1
0.907486631016043	1
0.908021390374332	1
0.90855614973262	1
0.909090909090909	1
0.909625668449198	1
0.910160427807487	1
0.910695187165775	1
0.911229946524064	1
0.911764705882353	1
0.912299465240642	1
0.91283422459893	1
0.913368983957219	1
0.913903743315508	1
0.914438502673797	1
0.914973262032086	1
0.915508021390374	1
0.916042780748663	1
0.916577540106952	1
0.917112299465241	1
0.917647058823529	1
0.918181818181818	1
0.918716577540107	1
0.919251336898396	1
0.919786096256685	1
0.920320855614973	1
0.920855614973262	1
0.921390374331551	1
0.92192513368984	1
0.922459893048128	1
0.922994652406417	1
0.923529411764706	1
0.924064171122995	1
0.924598930481283	1
0.925133689839572	1
0.925668449197861	1
0.92620320855615	1
0.926737967914439	1
0.927272727272727	1
0.927807486631016	1
0.928342245989305	1
0.928877005347594	1
0.929411764705882	1
0.929946524064171	1
0.93048128342246	1
0.931016042780749	1
0.931550802139037	1
0.932085561497326	1
0.932620320855615	1
0.933155080213904	1
0.933689839572193	1
0.934224598930481	1
0.93475935828877	1
0.935294117647059	1
0.935828877005348	1
0.936363636363636	1
0.936898395721925	1
0.937433155080214	1
0.937967914438503	1
0.938502673796791	1
0.93903743315508	1
0.939572192513369	1
0.940106951871658	1
0.940641711229947	1
0.941176470588235	1
0.941711229946524	1
0.942245989304813	1
0.942780748663102	1
0.94331550802139	1
0.943850267379679	1
0.944385026737968	1
0.944919786096257	1
0.945454545454545	1
0.945989304812834	1
0.946524064171123	1
0.947058823529412	1
0.947593582887701	1
0.948128342245989	1
0.948663101604278	1
0.949197860962567	1
0.949732620320856	1
0.950267379679144	1
0.950802139037433	1
0.951336898395722	1
0.951871657754011	1
0.952406417112299	1
0.952941176470588	1
0.953475935828877	1
0.954010695187166	1
0.954545454545455	1
0.955080213903743	1
0.955614973262032	1
0.956149732620321	1
0.95668449197861	1
0.957219251336898	1
0.957754010695187	1
0.958288770053476	1
0.958823529411765	1
0.959358288770053	1
0.959893048128342	1
0.960427807486631	1
0.96096256684492	1
0.961497326203209	1
0.962032085561497	1
0.962566844919786	1
0.963101604278075	1
0.963636363636364	1
0.964171122994652	1
0.964705882352941	1
0.96524064171123	1
0.965775401069519	1
0.966310160427807	1
0.966844919786096	1
0.967379679144385	1
0.967914438502674	1
0.968449197860963	1
0.968983957219251	1
0.96951871657754	1
0.970053475935829	1
0.970588235294118	1
0.971122994652406	1
0.971657754010695	1
0.972192513368984	1
0.972727272727273	1
0.973262032085562	1
0.97379679144385	1
0.974331550802139	1
0.974866310160428	1
0.975401069518717	1
0.975935828877005	1
0.976470588235294	1
0.977005347593583	1
0.977540106951872	1
0.97807486631016	1
0.978609625668449	1
0.979144385026738	1
0.979679144385027	1
0.980213903743316	1
0.980748663101604	1
0.981283422459893	1
0.981818181818182	1
0.982352941176471	1
0.982887700534759	1
0.983422459893048	1
0.983957219251337	1
0.984491978609626	1
0.985026737967914	1
0.985561497326203	1
0.986096256684492	1
0.986631016042781	1
0.98716577540107	1
0.987700534759358	1
0.988235294117647	1
0.988770053475936	1
0.989304812834225	1
0.989839572192513	1
0.990374331550802	1
0.990909090909091	1
0.99144385026738	1
0.991978609625668	1
0.992513368983957	1
0.993048128342246	1
0.993582887700535	1
0.994117647058824	1
0.994652406417112	1
0.995187165775401	1
0.99572192513369	1
0.996256684491979	1
0.996791443850267	1
0.997326203208556	1
0.997860962566845	1
0.998395721925134	1
0.998930481283422	1
0.999465240641711	1
1	1
0.894168466522678	0.999312242090784
0.894708423326134	0.999312242090784
0.89524838012959	0.999312242090784
0.895788336933045	0.999312242090784
0.896328293736501	0.999312242090784
0.896868250539957	0.999312242090784
0.897408207343413	0.999312242090784
0.897948164146868	0.999312242090784
0.898488120950324	0.999312242090784
0.89902807775378	0.999312242090784
0.899568034557235	0.999312242090784
0.900107991360691	0.999312242090784
0.900647948164147	0.999312242090784
0.901187904967603	0.999312242090784
0.901727861771058	0.999312242090784
0.902267818574514	0.999312242090784
0.90280777537797	0.999312242090784
0.903347732181426	0.999312242090784
0.903887688984881	0.999312242090784
0.904427645788337	0.999312242090784
0.904967602591793	0.999312242090784
0.905507559395248	0.999312242090784
0.906047516198704	0.999312242090784
0.90658747300216	0.999312242090784
0.907127429805616	0.999312242090784
0.907667386609071	0.999312242090784
0.908207343412527	0.999312242090784
0.908747300215983	0.999312242090784
0.909287257019438	0.999312242090784
0.909827213822894	0.999312242090784
0.91036717062635	0.999312242090784
0.910907127429806	0.999312242090784
0.911447084233261	0.999312242090784
0.911987041036717	0.999312242090784
0.912526997840173	0.999312242090784
0.913066954643629	0.999312242090784
0.913606911447084	0.999312242090784
0.91414686825054	0.999312242090784
0.914686825053996	0.999312242090784
0.915226781857451	0.999312242090784
0.915766738660907	0.999312242090784
0.916306695464363	0.999312242090784
0.916846652267819	0.999312242090784
0.917386609071274	0.999312242090784
0.91792656587473	0.999312242090784
0.918466522678186	0.999312242090784
0.919006479481641	0.999312242090784
0.919546436285097	0.999312242090784
0.920086393088553	0.999312242090784
0.920626349892009	0.999312242090784
0.921166306695464	0.999312242090784
0.92170626349892	0.999312242090784
0.922246220302376	0.999312242090784
0.922786177105832	0.999312242090784
0.923326133909287	0.999312242090784
0.923866090712743	0.999312242090784
0.924406047516199	0.999312242090784
0.924946004319654	0.999312242090784
0.92548596112311	0.999312242090784
0.926025917926566	0.999312242090784
0.926565874730022	0.999312242090784
0.927105831533477	0.999312242090784
0.927645788336933	0.999312242090784
0.928185745140389	0.999312242090784
0.928725701943845	0.999312242090784
0.9292656587473	0.999312242090784
0.929805615550756	0.999312242090784
0.930345572354212	0.999312242090784
0.930885529157667	0.999312242090784
0.931425485961123	0.999312242090784
0.931965442764579	0.999312242090784
0.932505399568035	0.999312242090784
0.93304535637149	0.999312242090784
0.93304535637149	1
0.933585313174946	1
0.934125269978402	1
0.934665226781857	1
0.935205183585313	1
0.935745140388769	1
0.936285097192225	1
0.93682505399568	1
0.937365010799136	1
0.937904967602592	1
0.938444924406048	1
0.938984881209503	1
0.939524838012959	1
0.940064794816415	1
0.94060475161987	1
0.941144708423326	1
0.941684665226782	1
0.942224622030238	1
0.942764578833693	1
0.943304535637149	1
0.943844492440605	1
0.944384449244061	1
0.944924406047516	1
0.945464362850972	1
0.946004319654428	1
0.946544276457883	1
0.947084233261339	1
0.947624190064795	1
0.948164146868251	1
0.948704103671706	1
0.949244060475162	1
0.949784017278618	1
0.950323974082073	1
0.950863930885529	1
0.951403887688985	1
0.951943844492441	1
0.952483801295896	1
0.953023758099352	1
0.953563714902808	1
0.954103671706264	1
0.954643628509719	1
0.955183585313175	1
0.955723542116631	1
0.956263498920086	1
0.956803455723542	1
0.957343412526998	1
0.957883369330454	1
0.958423326133909	1
0.958963282937365	1
0.959503239740821	1
0.960043196544277	1
0.960583153347732	1
0.961123110151188	1
0.961663066954644	1
0.962203023758099	1
0.962742980561555	1
0.963282937365011	1
0.963822894168467	1
0.964362850971922	1
0.964902807775378	1
0.965442764578834	1
0.965982721382289	1
0.966522678185745	1
0.967062634989201	1
0.967602591792657	1
0.968142548596112	1
0.968682505399568	1
0.969222462203024	1
0.96976241900648	1
0.970302375809935	1
0.970842332613391	1
0.971382289416847	1
0.971922246220302	1
0.972462203023758	1
0.973002159827214	1
0.97354211663067	1
0.974082073434125	1
0.974622030237581	1
0.975161987041037	1
0.975701943844492	1
0.976241900647948	1
0.976781857451404	1
0.97732181425486	1
0.977861771058315	1
0.978401727861771	1
0.978941684665227	1
0.979481641468683	1
0.980021598272138	1
0.980561555075594	1
0.98110151187905	1
0.981641468682505	1
0.982181425485961	1
0.982721382289417	1
0.983261339092873	1
0.983801295896328	1
0.984341252699784	1
0.98488120950324	1
0.985421166306696	1
0.985961123110151	1
0.986501079913607	1
0.987041036717063	1
0.987580993520518	1
0.988120950323974	1
0.98866090712743	1
0.989200863930886	1
0.989740820734341	1
0.990280777537797	1
0.990820734341253	1
0.991360691144708	1
0.991900647948164	1
0.99244060475162	1
0.992980561555076	1
0.993520518358531	1
0.994060475161987	1
0.994600431965443	1
0.995140388768899	1
0.995680345572354	1
0.99622030237581	1
0.996760259179266	1
0.997300215982721	1
0.997840172786177	1
0.998380129589633	1
0.998920086393089	1
0.999460043196544	1
1	1

==> source-figures/BossaNova-BRISK-ROC-fold3.txt <==
0	0
0	0.000888888888888889
0	0.00177777777777778
0	0.00266666666666667
0	0.00355555555555556
0	0.00444444444444444
0	0.00533333333333333
0	0.00622222222222222
0	0.00711111111111111
0	0.008
0	0.00888888888888889
0	0.00977777777777778
0	0.0106666666666667
0	0.0115555555555556
0	0.0124444444444444
0	0.0133333333333333
0	0.0142222222222222
0	0.0151111111111111
0	0.016
0	0.0168888888888889
0	0.0177777777777778
0	0.0186666666666667
0	0.0195555555555556
0	0.0204444444444444
0	0.0213333333333333
0	0.0222222222222222
0	0.0231111111111111
0	0.024
0	0.0248888888888889
0	0.0257777777777778
0	0.0266666666666667
0	0.0275555555555556
0	0.0284444444444444
0	0.0293333333333333
0	0.0302222222222222
0	0.0311111111111111
0	0.032
0	0.0328888888888889
0	0.0337777777777778
0	0.0346666666666667
0	0.0355555555555556
0	0.0364444444444444
0	0.0373333333333333
0	0.0382222222222222
0	0.0391111111111111
0	0.04
0	0.0408888888888889
0	0.0417777777777778
0	0.0426666666666667
0	0.0435555555555556
0	0.0444444444444444
0	0.0453333333333333
0	0.0462222222222222
0	0.0471111111111111
0	0.048
0	0.0488888888888889
0	0.0497777777777778
0	0.0506666666666667
0	0.0515555555555556
0	0.0524444444444444
0	0.0533333333333333
0	0.0542222222222222
0	0.0551111111111111
0	0.056
0	0.0568888888888889
0	0.0577777777777778
0	0.0586666666666667
0	0.0595555555555556
0	0.0604444444444444
0	0.0613333333333333
0	0.0622222222222222
0	0.0631111111111111
0	0.064
0	0.0648888888888889
0	0.0657777777777778
0	0.0666666666666667
0	0.0675555555555555
0	0.0684444444444444
0	0.0693333333333333
0	0.0702222222222222
0	0.0711111111111111
0	0.072
0	0.0728888888888889
0	0.0737777777777778
0	0.0746666666666667
0	0.0755555555555556
0	0.0764444444444444
0	0.0773333333333333
0	0.0782222222222222
0	0.0791111111111111
0	0.08
0	0.0808888888888889
0	0.0817777777777778
0	0.0826666666666667
0	0.0835555555555555
0	0.0844444444444444
0	0.0853333333333333
0	0.0862222222222222
0	0.0871111111111111
0	0.088
0	0.0888888888888889
0	0.0897777777777778
0	0.0906666666666667
0	0.0915555555555556
0	0.0924444444444444
0	0.0933333333333333
0	0.0942222222222222
0	0.0951111111111111
0	0.096
0	0.0968888888888889
0	0.0977777777777778
0	0.0986666666666667
0	0.0995555555555555
0	0.100444444444444
0	0.101333333333333
0	0.102222222222222
0	0.103111111111111
0	0.104
0	0.104888888888889
0	0.105777777777778
0	0.106666666666667
0	0.107555555555556
0	0.108444444444444
0	0.109333333333333
0	0.110222222222222
0	0.111111111111111
0	0.112
0	0.112888888888889
0	0.113777777777778
0	0.114666666666667
0	0.115555555555556
0	0.116444444444444
0	0.117333333333333
0	0.118222222222222
0	0.119111111111111
0	0.12
0	0.120888888888889
0	0.121777777777778
0	0.122666666666667
0	0.123555555555556
0	0.124444444444444
0	0.125333333333333
0	0.126222222222222
0	0.127111111111111
0	0.128
0	0.128888888888889
0	0.129777777777778
0	0.130666666666667
0	0.131555555555556
0	0.132444444444444
0	0.133333333333333
0	0.134222222222222
0	0.135111111111111
0	0.136
0	0.136888888888889
0	0.137777777777778
0	0.138666666666667
0	0.139555555555556
0	0.140444444444444
0	0.141333333333333
0	0.142222222222222
0	0.143111111111111
0	0.144
0	0.144888888888889
0	0.145777777777778
0	0.146666666666667
0	0.147555555555556
0	0.148444444444444
0	0.149333333333333
0	0.150222222222222
0	0.151111111111111
0	0.152
0.000502765208647562	0.152
0.000502765208647562	0.152888888888889
0.000502765208647562	0.153777777777778
0.000502765208647562	0.154666666666667
0.000502765208647562	0.155555555555556
0.000502765208647562	0.156444444444444
0.000502765208647562	0.157333333333333
0.000502765208647562	0.158222222222222
0.000502765208647562	0.159111111111111
0.000502765208647562	0.16
0.000502765208647562	0.160888888888889
0.000502765208647562	0.161777777777778
0.000502765208647562	0.162666666666667
0.000502765208647562	0.163555555555556
0.000502765208647562	0.164444444444444
0.000502765208647562	0.165333333333333
0.000502765208647562	0.166222222222222
0.000502765208647562	0.167111111111111
0.000502765208647562	0.168
0.000502765208647562	0.168888888888889
0.000502765208647562	0.169777777777778
0.000502765208647562	0.170666666666667
0.000502765208647562	0.171555555555556
0.000502765208647562	0.172444444444444
0.000502765208647562	0.173333333333333
0.000502765208647562	0.174222222222222
0.000502765208647562	0.175111111111111
0.000502765208647562	0.176
0.000502765208647562	0.176888888888889
0.000502765208647562	0.177777777777778
0.000502765208647562	0.178666666666667
0.000502765208647562	0.179555555555556
0.000502765208647562	0.180444444444444
0.000502765208647562	0.181333333333333
0.000502765208647562	0.182222222222222
0.000502765208647562	0.183111111111111
0.000502765208647562	0.184
0.000502765208647562	0.184888888888889
0.000502765208647562	0.185777777777778
0.000502765208647562	0.186666666666667
0.000502765208647562	0.187555555555556
0.000502765208647562	0.188444444444444
0.000502765208647562	0.189333333333333
0.000502765208647562	0.190222222222222
0.000502765208647562	0.191111111111111
0.000502765208647562	0.192
0.000502765208647562	0.192888888888889
0.000502765208647562	0.193777777777778
0.000502765208647562	0.194666666666667
0.000502765208647562	0.195555555555556
0.000502765208647562	0.196444444444444
0.000502765208647562	0.197333333333333
0.000502765208647562	0.198222222222222
0.000502765208647562	0.199111111111111
0.000502765208647562	0.2
0.000502765208647562	0.200888888888889
0.000502765208647562	0.201777777777778
0.00100553041729512	0.201777777777778
0.00100553041729512	0.202666666666667
0.00100553041729512	0.203555555555556
0.00100553041729512	0.204444444444444
0.00100553041729512	0.205333333333333
0.00100553041729512	0.206222222222222
0.00100553041729512	0.207111111111111
0.00100553041729512	0.208
0.00100553041729512	0.208888888888889
0.00100553041729512	0.209777777777778
0.00100553041729512	0.210666666666667
0.00100553041729512	0.211555555555556
0.00100553041729512	0.212444444444444
0.00100553041729512	0.213333333333333
0.00100553041729512	0.214222222222222
0.00100553041729512	0.215111111111111
0.00100553041729512	0.216
0.00100553041729512	0.216888888888889
0.00100553041729512	0.217777777777778
0.00100553041729512	0.218666666666667
0.00100553041729512	0.219555555555556
0.00100553041729512	0.220444444444444
0.00100553041729512	0.221333333333333
0.00100553041729512	0.222222222222222
0.00100553041729512	0.223111111111111
0.00100553041729512	0.224
0.00100553041729512	0.224888888888889
0.00100553041729512	0.225777777777778
0.00100553041729512	0.226666666666667
0.00100553041729512	0.227555555555556
0.00100553041729512	0.228444444444444
0.00100553041729512	0.229333333333333
0.00100553041729512	0.230222222222222
0.00100553041729512	0.231111111111111
0.00100553041729512	0.232
0.00100553041729512	0.232888888888889
0.00100553041729512	0.233777777777778
0.00100553041729512	0.234666666666667
0.00100553041729512	0.235555555555556
0.00100553041729512	0.236444444444444
0.00100553041729512	0.237333333333333
0.00100553041729512	0.238222222222222
0.00150829562594268	0.238222222222222
0.00150829562594268	0.239111111111111
0.00150829562594268	0.24
0.00150829562594268	0.240888888888889
0.00150829562594268	0.241777777777778
0.00150829562594268	0.242666666666667
0.00150829562594268	0.243555555555556
0.00150829562594268	0.244444444444444
0.00150829562594268	0.245333333333333
0.00150829562594268	0.246222222222222
0.00150829562594268	0.247111111111111
0.00150829562594268	0.248
0.00150829562594268	0.248888888888889
0.00150829562594268	0.249777777777778
0.00150829562594268	0.250666666666667
0.00150829562594268	0.251555555555556
0.00150829562594268	0.252444444444444
0.00150829562594268	0.253333333333333
0.00150829562594268	0.254222222222222
0.00150829562594268	0.255111111111111
0.00150829562594268	0.256
0.00150829562594268	0.256888888888889
0.00150829562594268	0.257777777777778
0.00150829562594268	0.258666666666667
0.00150829562594268	0.259555555555556
0.00150829562594268	0.260444444444444
0.00150829562594268	0.261333333333333
0.00150829562594268	0.262222222222222
0.00150829562594268	0.263111111111111
0.00150829562594268	0.264
0.00150829562594268	0.264888888888889
0.00150829562594268	0.265777777777778
0.00150829562594268	0.266666666666667
0.00150829562594268	0.267555555555556
0.00150829562594268	0.268444444444444
0.00150829562594268	0.269333333333333
0.00150829562594268	0.270222222222222
0.00150829562594268	0.271111111111111
0.00150829562594268	0.272
0.00150829562594268	0.272888888888889
0.00150829562594268	0.273777777777778
0.00150829562594268	0.274666666666667
0.00150829562594268	0.275555555555556
0.00150829562594268	0.276444444444444
0.00150829562594268	0.277333333333333
0.00150829562594268	0.278222222222222
0.00150829562594268	0.279111111111111
0.00150829562594268	0.28
0.00150829562594268	0.280888888888889
0.00150829562594268	0.281777777777778
0.00150829562594268	0.282666666666667
0.00150829562594268	0.283555555555556
0.00150829562594268	0.284444444444444
0.00150829562594268	0.285333333333333
0.00150829562594268	0.286222222222222
0.00150829562594268	0.287111111111111
0.00150829562594268	0.288
0.00150829562594268	0.288888888888889
0.00150829562594268	0.289777777777778
0.00150829562594268	0.290666666666667
0.00150829562594268	0.291555555555556
0.00150829562594268	0.292444444444444
0.00150829562594268	0.293333333333333
0.00150829562594268	0.294222222222222
0.00150829562594268	0.295111111111111
0.00150829562594268	0.296
0.00150829562594268	0.296888888888889
0.00150829562594268	0.297777777777778
0.00150829562594268	0.298666666666667
0.00150829562594268	0.299555555555556
0.00150829562594268	0.300444444444444
0.00150829562594268	0.301333333333333
0.00150829562594268	0.302222222222222
0.00150829562594268	0.303111111111111
0.00150829562594268	0.304
0.00150829562594268	0.304888888888889
0.00150829562594268	0.305777777777778
0.00150829562594268	0.306666666666667
0.00201106083459025	0.306666666666667
0.00201106083459025	0.307555555555556
0.00201106083459025	0.308444444444444
0.00201106083459025	0.309333333333333
0.00201106083459025	0.310222222222222
0.00201106083459025	0.311111111111111
0.00201106083459025	0.312
0.00201106083459025	0.312888888888889
0.00201106083459025	0.313777777777778
0.00201106083459025	0.314666666666667
0.00201106083459025	0.315555555555556
0.00201106083459025	0.316444444444444
0.00201106083459025	0.317333333333333
0.00201106083459025	0.318222222222222
0.00201106083459025	0.319111111111111
0.00201106083459025	0.32
0.00201106083459025	0.320888888888889
0.00201106083459025	0.321777777777778
0.00201106083459025	0.322666666666667
0.00201106083459025	0.323555555555556
0.00201106083459025	0.324444444444444
0.00201106083459025	0.325333333333333
0.00201106083459025	0.326222222222222
0.00201106083459025	0.327111111111111
0.00201106083459025	0.328
0.00201106083459025	0.328888888888889
0.00201106083459025	0.329777777777778
0.00201106083459025	0.330666666666667
0.00201106083459025	0.331555555555556
0.00201106083459025	0.332444444444444
0.00201106083459025	0.333333333333333
0.00251382604323781	0.333333333333333
0.00251382604323781	0.334222222222222
0.00251382604323781	0.335111111111111
0.00251382604323781	0.336
0.00251382604323781	0.336888888888889
0.00251382604323781	0.337777777777778
0.00251382604323781	0.338666666666667
0.00251382604323781	0.339555555555556
0.00251382604323781	0.340444444444444
0.00251382604323781	0.341333333333333
0.00251382604323781	0.342222222222222
0.00251382604323781	0.343111111111111
0.00251382604323781	0.344
0.00251382604323781	0.344888888888889
0.00251382604323781	0.345777777777778
0.00251382604323781	0.346666666666667
0.00251382604323781	0.347555555555556
0.00251382604323781	0.348444444444444
0.00251382604323781	0.349333333333333
0.00251382604323781	0.350222222222222
0.00251382604323781	0.351111111111111
0.00251382604323781	0.352
0.00301659125188537	0.352
0.00301659125188537	0.352888888888889
0.00301659125188537	0.353777777777778
0.00301659125188537	0.354666666666667
0.00301659125188537	0.355555555555556
0.00301659125188537	0.356444444444444
0.00301659125188537	0.357333333333333
0.00301659125188537	0.358222222222222
0.00301659125188537	0.359111111111111
0.00301659125188537	0.36
0.00301659125188537	0.360888888888889
0.00351935646053293	0.360888888888889
0.00351935646053293	0.361777777777778
0.00351935646053293	0.362666666666667
0.00351935646053293	0.363555555555556
0.00351935646053293	0.364444444444444
0.00351935646053293	0.365333333333333
0.00351935646053293	0.366222222222222
0.00351935646053293	0.367111111111111
0.00351935646053293	0.368
0.00351935646053293	0.368888888888889
0.00351935646053293	0.369777777777778
0.00351935646053293	0.370666666666667
0.00351935646053293	0.371555555555556
0.00351935646053293	0.372444444444444
0.00351935646053293	0.373333333333333
0.00351935646053293	0.374222222222222
0.00351935646053293	0.375111111111111
0.00351935646053293	0.376
0.00351935646053293	0.376888888888889
0.00351935646053293	0.377777777777778
0.00351935646053293	0.378666666666667
0.00351935646053293	0.379555555555556
0.00351935646053293	0.380444444444444
0.00351935646053293	0.381333333333333
0.00351935646053293	0.382222222222222
0.00402212166918049	0.382222222222222
0.00402212166918049	0.383111111111111
0.00402212166918049	0.384
0.00402212166918049	0.384888888888889
0.00402212166918049	0.385777777777778
0.00402212166918049	0.386666666666667
0.00402212166918049	0.387555555555556
0.00402212166918049	0.388444444444444
0.00402212166918049	0.389333333333333
0.00402212166918049	0.390222222222222
0.00402212166918049	0.391111111111111
0.00402212166918049	0.392
0.00402212166918049	0.392888888888889
0.00402212166918049	0.393777777777778
0.00402212166918049	0.394666666666667
0.00402212166918049	0.395555555555556
0.00402212166918049	0.396444444444444
0.00402212166918049	0.397333333333333
0.00402212166918049	0.398222222222222
0.00402212166918049	0.399111111111111
0.00402212166918049	0.4
0.00402212166918049	0.400888888888889
0.00402212166918049	0.401777777777778
0.00402212166918049	0.402666666666667
0.00402212166918049	0.403555555555556
0.00402212166918049	0.404444444444444
0.00402212166918049	0.405333333333333
0.00402212166918049	0.406222222222222
0.00402212166918049	0.407111111111111
0.00402212166918049	0.408
0.00402212166918049	0.408888888888889
0.00402212166918049	0.409777777777778
0.00402212166918049	0.410666666666667
0.00402212166918049	0.411555555555556
0.00402212166918049	0.412444444444444
0.00402212166918049	0.413333333333333
0.00402212166918049	0.414222222222222
0.00402212166918049	0.415111111111111
0.00402212166918049	0.416
0.00402212166918049	0.416888888888889
0.00402212166918049	0.417777777777778
0.00402212166918049	0.418666666666667
0.00402212166918049	0.419555555555556
0.00402212166918049	0.420444444444444
0.00402212166918049	0.421333333333333
0.00402212166918049	0.422222222222222
0.00402212166918049	0.423111111111111
0.00402212166918049	0.424
0.00402212166918049	0.424888888888889
0.00402212166918049	0.425777777777778
0.00402212166918049	0.426666666666667
0.00402212166918049	0.427555555555556
0.00402212166918049	0.428444444444444
0.00402212166918049	0.429333333333333
0.00402212166918049	0.430222222222222
0.00402212166918049	0.431111111111111
0.00402212166918049	0.432
0.00402212166918049	0.432888888888889
0.00402212166918049	0.433777777777778
0.00402212166918049	0.434666666666667
0.00402212166918049	0.435555555555556
0.00402212166918049	0.436444444444444
0.00402212166918049	0.437333333333333
0.00402212166918049	0.438222222222222
0.00402212166918049	0.439111111111111
0.00402212166918049	0.44
0.00452488687782805	0.44
0.00452488687782805	0.440888888888889
0.00452488687782805	0.441777777777778
0.00452488687782805	0.442666666666667
0.00452488687782805	0.443555555555556
0.00452488687782805	0.444444444444444
0.00452488687782805	0.445333333333333
0.00452488687782805	0.446222222222222
0.00452488687782805	0.447111111111111
0.00452488687782805	0.448
0.00452488687782805	0.448888888888889
0.00452488687782805	0.449777777777778
0.00452488687782805	0.450666666666667
0.00452488687782805	0.451555555555556
0.00452488687782805	0.452444444444444
0.00452488687782805	0.453333333333333
0.00452488687782805	0.454222222222222
0.00452488687782805	0.455111111111111
0.00452488687782805	0.456
0.00452488687782805	0.456888888888889
0.00452488687782805	0.457777777777778
0.00452488687782805	0.458666666666667
0.00452488687782805	0.459555555555556
0.00452488687782805	0.460444444444444
0.00452488687782805	0.461333333333333
0.00452488687782805	0.462222222222222
0.00452488687782805	0.463111111111111
0.00452488687782805	0.464
0.00452488687782805	0.464888888888889
0.00452488687782805	0.465777777777778
0.00452488687782805	0.466666666666667
0.00452488687782805	0.467555555555556
0.00452488687782805	0.468444444444444
0.00502765208647562	0.468444444444444
0.00502765208647562	0.469333333333333
0.00553041729512318	0.469333333333333
0.00553041729512318	0.470222222222222
0.00553041729512318	0.471111111111111
0.00553041729512318	0.472
0.00553041729512318	0.472888888888889
0.00553041729512318	0.473777777777778
0.00553041729512318	0.474666666666667
0.00553041729512318	0.475555555555556
0.00553041729512318	0.476444444444444
0.00553041729512318	0.477333333333333
0.00553041729512318	0.478222222222222
0.00553041729512318	0.479111111111111
0.00553041729512318	0.48
0.00553041729512318	0.480888888888889
0.00553041729512318	0.481777777777778
0.00553041729512318	0.482666666666667
0.00553041729512318	0.483555555555556
0.00553041729512318	0.484444444444444
0.00553041729512318	0.485333333333333
0.00553041729512318	0.486222222222222
0.00553041729512318	0.487111111111111
0.00553041729512318	0.488
0.00553041729512318	0.488888888888889
0.00553041729512318	0.489777777777778
0.00553041729512318	0.490666666666667
0.00553041729512318	0.491555555555556
0.00553041729512318	0.492444444444444
0.00553041729512318	0.493333333333333
0.00553041729512318	0.494222222222222
0.00553041729512318	0.495111111111111
0.00553041729512318	0.496
0.00553041729512318	0.496888888888889
0.00553041729512318	0.497777777777778
0.00553041729512318	0.498666666666667
0.00553041729512318	0.499555555555556
0.00553041729512318	0.500444444444444
0.00553041729512318	0.501333333333333
0.00553041729512318	0.502222222222222
0.00553041729512318	0.503111111111111
0.00553041729512318	0.504
0.00553041729512318	0.504888888888889
0.00553041729512318	0.505777777777778
0.00553041729512318	0.506666666666667
0.00553041729512318	0.507555555555556
0.00553041729512318	0.508444444444444
0.00553041729512318	0.509333333333333
0.00553041729512318	0.510222222222222
0.00553041729512318	0.511111111111111
0.00603318250377074	0.511111111111111
0.00603318250377074	0.512
0.00603318250377074	0.512888888888889
0.00603318250377074	0.513777777777778
0.00603318250377074	0.514666666666667
0.00603318250377074	0.515555555555556
0.00603318250377074	0.516444444444444
0.00603318250377074	0.517333333333333
0.00603318250377074	0.518222222222222
0.00603318250377074	0.519111111111111
0.0065359477124183	0.519111111111111
0.0065359477124183	0.52
0.0065359477124183	0.520888888888889
0.0065359477124183	0.521777777777778
0.0065359477124183	0.522666666666667
0.0065359477124183	0.523555555555556
0.0065359477124183	0.524444444444444
0.00703871292106586	0.524444444444444
0.00703871292106586	0.525333333333333
0.00703871292106586	0.526222222222222
0.00703871292106586	0.527111111111111
0.00703871292106586	0.528
0.00703871292106586	0.528888888888889
0.00703871292106586	0.529777777777778
0.00703871292106586	0.530666666666667
0.00703871292106586	0.531555555555556
0.00703871292106586	0.532444444444444
0.00754147812971342	0.532444444444444
0.00754147812971342	0.533333333333333
0.00754147812971342	0.534222222222222
0.00754147812971342	0.535111111111111
0.00754147812971342	0.536
0.00754147812971342	0.536888888888889
0.00754147812971342	0.537777777777778
0.00754147812971342	0.538666666666667
0.00754147812971342	0.539555555555556
0.00754147812971342	0.540444444444444
0.00754147812971342	0.541333333333333
0.00754147812971342	0.542222222222222
0.00804424333836098	0.542222222222222
0.00804424333836098	0.543111111111111
0.00804424333836098	0.544
0.00804424333836098	0.544888888888889
0.00804424333836098	0.545777777777778
0.00804424333836098	0.546666666666667
0.00804424333836098	0.547555555555556
0.00804424333836098	0.548444444444444
0.00804424333836098	0.549333333333333
0.00804424333836098	0.550222222222222
0.00804424333836098	0.551111111111111
0.00804424333836098	0.552
0.00804424333836098	0.552888888888889
0.00804424333836098	0.553777777777778
0.00804424333836098	0.554666666666667
0.00804424333836098	0.555555555555556
0.00854700854700855	0.555555555555556
0.00854700854700855	0.556444444444444
0.00854700854700855	0.557333333333333
0.00854700854700855	0.558222222222222
0.00854700854700855	0.559111111111111
0.00854700854700855	0.56
0.00854700854700855	0.560888888888889
0.00854700854700855	0.561777777777778
0.00854700854700855	0.562666666666667
0.00854700854700855	0.563555555555556
0.00854700854700855	0.564444444444444
0.00854700854700855	0.565333333333333
0.00854700854700855	0.566222222222222
0.00854700854700855	0.567111111111111
0.00854700854700855	0.568
0.00854700854700855	0.568888888888889
0.00854700854700855	0.569777777777778
0.00854700854700855	0.570666666666667
0.00854700854700855	0.571555555555556
0.00854700854700855	0.572444444444444
0.00854700854700855	0.573333333333333
0.00854700854700855	0.574222222222222
0.00854700854700855	0.575111111111111
0.00854700854700855	0.576
0.00854700854700855	0.576888888888889
0.00854700854700855	0.577777777777778
0.00854700854700855	0.578666666666667
0.00854700854700855	0.579555555555556
0.00854700854700855	0.580444444444444
0.00854700854700855	0.581333333333333
0.00854700854700855	0.582222222222222
0.00854700854700855	0.583111111111111
0.00854700854700855	0.584
0.00854700854700855	0.584888888888889
0.00854700854700855	0.585777777777778
0.00854700854700855	0.586666666666667
0.00904977375565611	0.586666666666667
0.00904977375565611	0.587555555555556
0.00904977375565611	0.588444444444444
0.00904977375565611	0.589333333333333
0.00904977375565611	0.590222222222222
0.00955253896430367	0.590222222222222
0.00955253896430367	0.591111111111111
0.00955253896430367	0.592
0.00955253896430367	0.592888888888889
0.00955253896430367	0.593777777777778
0.00955253896430367	0.594666666666667
0.00955253896430367	0.595555555555556
0.00955253896430367	0.596444444444444
0.0100553041729512	0.596444444444444
0.0100553041729512	0.597333333333333
0.0100553041729512	0.598222222222222
0.0100553041729512	0.599111111111111
0.0100553041729512	0.6
0.0100553041729512	0.600888888888889
0.0100553041729512	0.601777777777778
0.0100553041729512	0.602666666666667
0.0100553041729512	0.603555555555556
0.0100553041729512	0.604444444444444
0.0100553041729512	0.605333333333333
0.0100553041729512	0.606222222222222
0.0100553041729512	0.607111111111111
0.0100553041729512	0.608
0.0100553041729512	0.608888888888889
0.0100553041729512	0.609777777777778
0.0100553041729512	0.610666666666667
0.0100553041729512	0.611555555555556
0.0100553041729512	0.612444444444444
0.0105580693815988	0.612444444444444
0.0110608345902464	0.612444444444444
0.0110608345902464	0.613333333333333
0.0110608345902464	0.614222222222222
0.0110608345902464	0.615111111111111
0.0110608345902464	0.616
0.0110608345902464	0.616888888888889
0.0110608345902464	0.617777777777778
0.0110608345902464	0.618666666666667
0.0110608345902464	0.619555555555556
0.0110608345902464	0.620444444444444
0.0110608345902464	0.621333333333333
0.0110608345902464	0.622222222222222
0.0110608345902464	0.623111111111111
0.0110608345902464	0.624
0.0110608345902464	0.624888888888889
0.0110608345902464	0.625777777777778
0.0110608345902464	0.626666666666667
0.0110608345902464	0.627555555555556
0.0110608345902464	0.628444444444444
0.0115635997988939	0.628444444444444
0.0115635997988939	0.629333333333333
0.0115635997988939	0.630222222222222
0.0115635997988939	0.631111111111111
0.0115635997988939	0.632
0.0115635997988939	0.632888888888889
0.0115635997988939	0.633777777777778
0.0115635997988939	0.634666666666667
0.0120663650075415	0.634666666666667
0.0120663650075415	0.635555555555556
0.0120663650075415	0.636444444444444
0.0120663650075415	0.637333333333333
0.0120663650075415	0.638222222222222
0.012569130216189	0.638222222222222
0.012569130216189	0.639111111111111
0.012569130216189	0.64
0.0130718954248366	0.64
0.0130718954248366	0.640888888888889
0.0135746606334842	0.640888888888889
0.0135746606334842	0.641777777777778
0.0135746606334842	0.642666666666667
0.0140774258421317	0.642666666666667
0.0140774258421317	0.643555555555556
0.0140774258421317	0.644444444444444
0.0140774258421317	0.645333333333333
0.0140774258421317	0.646222222222222
0.0140774258421317	0.647111111111111
0.0140774258421317	0.648
0.0140774258421317	0.648888888888889
0.0140774258421317	0.649777777777778
0.0140774258421317	0.650666666666667
0.0140774258421317	0.651555555555556
0.0145801910507793	0.651555555555556
0.0145801910507793	0.652444444444444
0.0145801910507793	0.653333333333333
0.0150829562594268	0.653333333333333
0.0150829562594268	0.654222222222222
0.0150829562594268	0.655111111111111
0.0150829562594268	0.656
0.0150829562594268	0.656888888888889
0.0150829562594268	0.657777777777778
0.0150829562594268	0.658666666666667
0.0150829562594268	0.659555555555556
0.0150829562594268	0.660444444444444
0.0155857214680744	0.660444444444444
0.0155857214680744	0.661333333333333
0.0155857214680744	0.662222222222222
0.0155857214680744	0.663111111111111
0.0155857214680744	0.664
0.0155857214680744	0.664888888888889
0.0155857214680744	0.665777777777778
0.016088486676722	0.665777777777778
0.016088486676722	0.666666666666667
0.016088486676722	0.667555555555556
0.016088486676722	0.668444444444444
0.016088486676722	0.669333333333333
0.016088486676722	0.670222222222222
0.0165912518853695	0.670222222222222
0.0165912518853695	0.672888888888889
0.0165912518853695	0.676444444444444
0.0165912518853695	0.678222222222222
0.0175967823026647	0.678222222222222
0.0175967823026647	0.68
0.0180995475113122	0.680888888888889
0.0180995475113122	0.681777777777778
0.0261437908496732	0.683555555555556
0.0271493212669683	0.683555555555556
0.0276520864756159	0.683555555555556
0.0276520864756159	0.684444444444444
0.0276520864756159	0.685333333333333
0.0276520864756159	0.686222222222222
0.0276520864756159	0.687111111111111
0.0276520864756159	0.688
0.0276520864756159	0.688888888888889
0.0276520864756159	0.689777777777778
0.0276520864756159	0.690666666666667
0.0276520864756159	0.691555555555556
0.0276520864756159	0.692444444444444
0.0276520864756159	0.693333333333333
0.0276520864756159	0.694222222222222
0.0276520864756159	0.695111111111111
0.0281548516842634	0.695111111111111
0.0281548516842634	0.696
0.0281548516842634	0.696888888888889
0.028657616892911	0.696888888888889
0.0291603821015586	0.696888888888889
0.0291603821015586	0.697777777777778
0.0291603821015586	0.698666666666667
0.0291603821015586	0.699555555555556
0.0291603821015586	0.700444444444444
0.0291603821015586	0.701333333333333
0.0291603821015586	0.702222222222222
0.0291603821015586	0.703111111111111
0.0291603821015586	0.704
0.0291603821015586	0.704888888888889
0.0291603821015586	0.705777777777778
0.0291603821015586	0.706666666666667
0.0296631473102061	0.706666666666667
0.0296631473102061	0.707555555555556
0.0296631473102061	0.708444444444444
0.0296631473102061	0.709333333333333
0.0296631473102061	0.710222222222222
0.0296631473102061	0.711111111111111
0.0296631473102061	0.712
0.0296631473102061	0.712888888888889
0.0296631473102061	0.713777777777778
0.0301659125188537	0.713777777777778
0.0306686777275013	0.713777777777778
0.0306686777275013	0.714666666666667
0.0306686777275013	0.715555555555556
0.0306686777275013	0.716444444444444
0.0306686777275013	0.717333333333333
0.0311714429361488	0.717333333333333
0.0316742081447964	0.717333333333333
0.0316742081447964	0.718222222222222
0.0321769733534439	0.718222222222222
0.0321769733534439	0.719111111111111
0.0321769733534439	0.72
0.0326797385620915	0.72
0.0326797385620915	0.720888888888889
0.0326797385620915	0.721777777777778
0.0326797385620915	0.722666666666667
0.0326797385620915	0.723555555555556
0.0326797385620915	0.724444444444444
0.0326797385620915	0.725333333333333
0.0331825037707391	0.725333333333333
0.0331825037707391	0.726222222222222
0.0331825037707391	0.727111111111111
0.0331825037707391	0.728
0.0331825037707391	0.728888888888889
0.0331825037707391	0.729777777777778
0.0336852689793866	0.729777777777778
0.0336852689793866	0.730666666666667
0.0336852689793866	0.731555555555556
0.0336852689793866	0.732444444444444
0.0341880341880342	0.732444444444444
0.0346907993966818	0.732444444444444
0.0346907993966818	0.733333333333333
0.0351935646053293	0.733333333333333
0.0351935646053293	0.734222222222222
0.0356963298139769	0.734222222222222
0.0361990950226244	0.734222222222222
0.0361990950226244	0.735111111111111
0.0361990950226244	0.736
0.0361990950226244	0.736888888888889
0.0361990950226244	0.737777777777778
0.0361990950226244	0.738666666666667
0.0361990950226244	0.739555555555556
0.0361990950226244	0.740444444444444
0.0361990950226244	0.741333333333333
0.036701860231272	0.741333333333333
0.036701860231272	0.742222222222222
0.0372046254399196	0.742222222222222
0.0372046254399196	0.743111111111111
0.0377073906485671	0.743111111111111
0.0377073906485671	0.744
0.0377073906485671	0.744888888888889
0.0382101558572147	0.744888888888889
0.0382101558572147	0.745777777777778
0.0382101558572147	0.746666666666667
0.0382101558572147	0.747555555555556
0.0382101558572147	0.748444444444444
0.0382101558572147	0.749333333333333
0.0382101558572147	0.750222222222222
0.0382101558572147	0.751111111111111
0.0382101558572147	0.752
0.0382101558572147	0.752888888888889
0.0382101558572147	0.753777777777778
0.0382101558572147	0.754666666666667
0.0382101558572147	0.755555555555556
0.0382101558572147	0.756444444444444
0.0382101558572147	0.757333333333333
0.0387129210658622	0.757333333333333
0.0392156862745098	0.757333333333333
0.0392156862745098	0.758222222222222
0.0392156862745098	0.759111111111111
0.0392156862745098	0.76
0.0392156862745098	0.760888888888889
0.0392156862745098	0.761777777777778
0.0392156862745098	0.762666666666667
0.0397184514831574	0.762666666666667
0.0402212166918049	0.762666666666667
0.0402212166918049	0.763555555555556
0.0402212166918049	0.764444444444444
0.0402212166918049	0.765333333333333
0.0402212166918049	0.766222222222222
0.0407239819004525	0.766222222222222
0.0412267471091	0.766222222222222
0.0412267471091	0.767111111111111
0.0412267471091	0.768
0.0412267471091	0.768888888888889
0.0412267471091	0.769777777777778
0.0412267471091	0.770666666666667
0.0412267471091	0.771555555555556
0.0412267471091	0.772444444444444
0.0417295123177476	0.772444444444444
0.0417295123177476	0.773333333333333
0.0417295123177476	0.774222222222222
0.0417295123177476	0.775111111111111
0.0422322775263952	0.775111111111111
0.0427350427350427	0.775111111111111
0.0432378079436903	0.775111111111111
0.0432378079436903	0.776
0.0432378079436903	0.776888888888889
0.0437405731523379	0.776888888888889
0.0442433383609854	0.776888888888889
0.0442433383609854	0.777777777777778
0.0442433383609854	0.778666666666667
0.0442433383609854	0.779555555555556
0.044746103569633	0.779555555555556
0.044746103569633	0.780444444444444
0.044746103569633	0.781333333333333
0.044746103569633	0.782222222222222
0.0452488687782805	0.782222222222222
0.0457516339869281	0.782222222222222
0.0462543991955757	0.782222222222222
0.0467571644042232	0.782222222222222
0.0467571644042232	0.783111111111111
0.0472599296128708	0.783111111111111
0.0472599296128708	0.784
0.0472599296128708	0.784888888888889
0.0472599296128708	0.785777777777778
0.0472599296128708	0.786666666666667
0.0477626948215183	0.786666666666667
0.0482654600301659	0.786666666666667
0.0487682252388135	0.786666666666667
0.0487682252388135	0.787555555555556
0.049270990447461	0.787555555555556
0.049270990447461	0.788444444444444
0.0497737556561086	0.788444444444444
0.0502765208647562	0.788444444444444
0.0507792860734037	0.788444444444444
0.0507792860734037	0.789333333333333
0.0512820512820513	0.789333333333333
0.0512820512820513	0.790222222222222
0.0517848164906988	0.790222222222222
0.0522875816993464	0.790222222222222
0.052790346907994	0.790222222222222
0.0532931121166415	0.790222222222222
0.0537958773252891	0.790222222222222
0.0537958773252891	0.791111111111111
0.0542986425339367	0.791111111111111
0.0548014077425842	0.791111111111111
0.0553041729512318	0.791111111111111
0.0558069381598793	0.791111111111111
0.0563097033685269	0.791111111111111
0.0563097033685269	0.792
0.0563097033685269	0.792888888888889
0.0563097033685269	0.793777777777778
0.0568124685771745	0.793777777777778
0.057315233785822	0.793777777777778
0.057315233785822	0.794666666666667
0.0578179989944696	0.794666666666667
0.0578179989944696	0.795555555555556
0.0578179989944696	0.796444444444444
0.0578179989944696	0.797333333333333
0.0583207642031171	0.797333333333333
0.0583207642031171	0.798222222222222
0.0583207642031171	0.799111111111111
0.0588235294117647	0.799111111111111
0.0588235294117647	0.8
0.0593262946204123	0.8
0.0593262946204123	0.800888888888889
0.0598290598290598	0.800888888888889
0.0603318250377074	0.800888888888889
0.0603318250377074	0.801777777777778
0.0603318250377074	0.802666666666667
0.0603318250377074	0.803555555555556
0.0603318250377074	0.804444444444444
0.0603318250377074	0.805333333333333
0.0603318250377074	0.806222222222222
0.0603318250377074	0.807111111111111
0.0603318250377074	0.808
0.0603318250377074	0.808888888888889
0.0603318250377074	0.809777777777778
0.0603318250377074	0.810666666666667
0.060834590246355	0.810666666666667
0.0613373554550025	0.810666666666667
0.0618401206636501	0.810666666666667
0.0623428858722976	0.810666666666667
0.0628456510809452	0.810666666666667
0.0628456510809452	0.811555555555556
0.0633484162895928	0.811555555555556
0.0633484162895928	0.812444444444444
0.0633484162895928	0.813333333333333
0.0638511814982403	0.813333333333333
0.0638511814982403	0.814222222222222
0.0643539467068879	0.814222222222222
0.0648567119155355	0.814222222222222
0.065359477124183	0.814222222222222
0.0658622423328306	0.814222222222222
0.0663650075414781	0.814222222222222
0.0663650075414781	0.815111111111111
0.0668677727501257	0.815111111111111
0.0673705379587732	0.815111111111111
0.0678733031674208	0.815111111111111
0.0678733031674208	0.816
0.0683760683760684	0.816
0.0688788335847159	0.816
0.0693815987933635	0.816
0.0693815987933635	0.816888888888889
0.0693815987933635	0.817777777777778
0.0693815987933635	0.818666666666667
0.0693815987933635	0.819555555555556
0.0693815987933635	0.820444444444444
0.0693815987933635	0.821333333333333
0.0693815987933635	0.822222222222222
0.0693815987933635	0.823111111111111
0.0693815987933635	0.824
0.0698843640020111	0.824
0.0703871292106586	0.824
0.0708898944193062	0.824
0.0708898944193062	0.824888888888889
0.0708898944193062	0.825777777777778
0.0708898944193062	0.826666666666667
0.0713926596279537	0.826666666666667
0.0718954248366013	0.826666666666667
0.0723981900452489	0.826666666666667
0.0729009552538964	0.826666666666667
0.073403720462544	0.826666666666667
0.0739064856711916	0.826666666666667
0.0739064856711916	0.827555555555556
0.0744092508798391	0.827555555555556
0.0744092508798391	0.828444444444444
0.0749120160884867	0.828444444444444
0.0749120160884867	0.829333333333333
0.0754147812971342	0.829333333333333
0.0754147812971342	0.830222222222222
0.0754147812971342	0.831111111111111
0.0754147812971342	0.832
0.0759175465057818	0.832
0.0759175465057818	0.832888888888889
0.0764203117144294	0.832888888888889
0.0764203117144294	0.833777777777778
0.0769230769230769	0.833777777777778
0.0774258421317245	0.833777777777778
0.077928607340372	0.833777777777778
0.077928607340372	0.834666666666667
0.0784313725490196	0.834666666666667
0.0789341377576672	0.834666666666667
0.0789341377576672	0.835555555555556
0.0789341377576672	0.836444444444444
0.0789341377576672	0.837333333333333
0.0789341377576672	0.838222222222222
0.0794369029663147	0.838222222222222
0.0799396681749623	0.838222222222222
0.0804424333836099	0.838222222222222
0.0804424333836099	0.839111111111111
0.0809451985922574	0.839111111111111
0.0809451985922574	0.84
0.081447963800905	0.84
0.081447963800905	0.840888888888889
0.081447963800905	0.841777777777778
0.0819507290095525	0.841777777777778
0.0819507290095525	0.842666666666667
0.0819507290095525	0.843555555555556
0.0824534942182001	0.843555555555556
0.0829562594268477	0.843555555555556
0.0834590246354952	0.843555555555556
0.0834590246354952	0.844444444444444
0.0839617898441428	0.844444444444444
0.0839617898441428	0.845333333333333
0.0844645550527904	0.845333333333333
0.0849673202614379	0.845333333333333
0.0849673202614379	0.846222222222222
0.0849673202614379	0.847111111111111
0.0854700854700855	0.847111111111111
0.0854700854700855	0.848
0.085972850678733	0.848
0.0864756158873806	0.848
0.0869783810960282	0.848
0.0869783810960282	0.848888888888889
0.0874811463046757	0.848888888888889
0.0874811463046757	0.849777777777778
0.0879839115133233	0.849777777777778
0.0884866767219708	0.849777777777778
0.0889894419306184	0.849777777777778
0.0889894419306184	0.850666666666667
0.0889894419306184	0.851555555555556
0.089492207139266	0.851555555555556
0.0899949723479135	0.851555555555556
0.0899949723479135	0.852444444444444
0.0899949723479135	0.853333333333333
0.0904977375565611	0.853333333333333
0.0910005027652086	0.853333333333333
0.0915032679738562	0.853333333333333
0.0915032679738562	0.854222222222222
0.0920060331825038	0.854222222222222
0.0920060331825038	0.855111111111111
0.0920060331825038	0.856
0.0925087983911513	0.856
0.0930115635997989	0.856
0.0930115635997989	0.856888888888889
0.0930115635997989	0.857777777777778
0.0935143288084465	0.857777777777778
0.0935143288084465	0.858666666666667
0.094017094017094	0.858666666666667
0.0945198592257416	0.858666666666667
0.0950226244343891	0.858666666666667
0.0950226244343891	0.859555555555556
0.0955253896430367	0.859555555555556
0.0960281548516843	0.859555555555556
0.0965309200603318	0.859555555555556
0.0970336852689794	0.859555555555556
0.0975364504776269	0.859555555555556
0.0975364504776269	0.860444444444444
0.0975364504776269	0.861333333333333
0.0980392156862745	0.861333333333333
0.0980392156862745	0.862222222222222
0.0985419808949221	0.862222222222222
0.0985419808949221	0.863111111111111
0.0990447461035696	0.863111111111111
0.0995475113122172	0.863111111111111
0.100050276520865	0.863111111111111
0.100553041729512	0.863111111111111
0.100553041729512	0.864
0.10105580693816	0.864
0.10105580693816	0.864888888888889
0.101558572146807	0.864888888888889
0.101558572146807	0.865777777777778
0.102061337355455	0.865777777777778
0.102564102564103	0.865777777777778
0.10306686777275	0.865777777777778
0.103569632981398	0.865777777777778
0.103569632981398	0.866666666666667
0.104072398190045	0.866666666666667
0.104575163398693	0.866666666666667
0.10507792860734	0.866666666666667
0.10507792860734	0.867555555555556
0.10507792860734	0.868444444444444
0.105580693815988	0.868444444444444
0.106083459024635	0.868444444444444
0.106083459024635	0.869333333333333
0.106083459024635	0.870222222222222
0.106586224233283	0.870222222222222
0.107088989441931	0.870222222222222
0.107591754650578	0.870222222222222
0.108094519859226	0.870222222222222
0.108597285067873	0.870222222222222
0.109100050276521	0.870222222222222
0.109602815485168	0.870222222222222
0.110105580693816	0.870222222222222
0.110105580693816	0.871111111111111
0.110608345902464	0.871111111111111
0.110608345902464	0.872
0.111111111111111	0.872
0.111111111111111	0.872888888888889
0.111613876319759	0.872888888888889
0.112116641528406	0.872888888888889
0.112619406737054	0.872888888888889
0.113122171945701	0.872888888888889
0.113624937154349	0.872888888888889
0.113624937154349	0.873777777777778
0.114127702362996	0.873777777777778
0.114630467571644	0.873777777777778
0.115133232780292	0.873777777777778
0.115635997988939	0.873777777777778
0.116138763197587	0.873777777777778
0.116641528406234	0.873777777777778
0.116641528406234	0.874666666666667
0.117144293614882	0.874666666666667
0.117647058823529	0.874666666666667
0.118149824032177	0.874666666666667
0.118652589240825	0.874666666666667
0.119155354449472	0.874666666666667
0.119155354449472	0.875555555555556
0.11965811965812	0.875555555555556
0.11965811965812	0.876444444444444
0.120160884866767	0.876444444444444
0.120663650075415	0.876444444444444
0.121166415284062	0.876444444444444
0.121166415284062	0.877333333333333
0.12166918049271	0.877333333333333
0.122171945701357	0.877333333333333
0.122171945701357	0.878222222222222
0.122171945701357	0.879111111111111
0.122674710910005	0.879111111111111
0.122674710910005	0.88
0.123177476118653	0.88
0.1236802413273	0.88
0.124183006535948	0.88
0.124183006535948	0.880888888888889
0.124685771744595	0.880888888888889
0.125188536953243	0.880888888888889
0.125188536953243	0.881777777777778
0.125188536953243	0.882666666666667
0.12569130216189	0.882666666666667
0.126194067370538	0.882666666666667
0.126696832579186	0.882666666666667
0.126696832579186	0.883555555555556
0.127199597787833	0.883555555555556
0.127702362996481	0.883555555555556
0.127702362996481	0.884444444444444
0.128205128205128	0.884444444444444
0.128205128205128	0.885333333333333
0.128707893413776	0.885333333333333
0.128707893413776	0.886222222222222
0.129210658622423	0.886222222222222
0.129713423831071	0.886222222222222
0.129713423831071	0.887111111111111
0.130216189039718	0.887111111111111
0.130718954248366	0.887111111111111
0.131221719457014	0.887111111111111
0.131724484665661	0.887111111111111
0.132227249874309	0.887111111111111
0.132227249874309	0.888
0.132730015082956	0.888
0.133232780291604	0.888
0.133232780291604	0.888888888888889
0.133735545500251	0.888888888888889
0.133735545500251	0.889777777777778
0.134238310708899	0.889777777777778
0.134741075917546	0.889777777777778
0.135243841126194	0.889777777777778
0.135746606334842	0.889777777777778
0.135746606334842	0.890666666666667
0.135746606334842	0.891555555555556
0.136249371543489	0.891555555555556
0.136752136752137	0.891555555555556
0.137254901960784	0.891555555555556
0.137254901960784	0.892444444444444
0.137757667169432	0.892444444444444
0.137757667169432	0.893333333333333
0.138260432378079	0.893333333333333
0.138763197586727	0.893333333333333
0.139265962795375	0.893333333333333
0.139768728004022	0.893333333333333
0.14027149321267	0.893333333333333
0.140774258421317	0.893333333333333
0.140774258421317	0.894222222222222
0.141277023629965	0.894222222222222
0.141779788838612	0.894222222222222
0.141779788838612	0.895111111111111
0.141779788838612	0.896
0.14228255404726	0.896
0.142785319255907	0.896
0.142785319255907	0.896888888888889
0.143288084464555	0.896888888888889
0.143288084464555	0.897777777777778
0.143288084464555	0.898666666666667
0.143790849673203	0.898666666666667
0.14429361488185	0.898666666666667
0.14429361488185	0.899555555555556
0.144796380090498	0.899555555555556
0.144796380090498	0.900444444444444
0.145299145299145	0.900444444444444
0.145801910507793	0.900444444444444
0.14630467571644	0.900444444444444
0.14630467571644	0.901333333333333
0.146807440925088	0.901333333333333
0.147310206133736	0.901333333333333
0.147812971342383	0.901333333333333
0.148315736551031	0.901333333333333
0.148818501759678	0.901333333333333
0.148818501759678	0.902222222222222
0.149321266968326	0.902222222222222
0.149824032176973	0.902222222222222
0.150326797385621	0.902222222222222
0.150326797385621	0.903111111111111
0.150829562594268	0.903111111111111
0.151332327802916	0.903111111111111
0.151835093011564	0.903111111111111
0.152337858220211	0.903111111111111
0.152337858220211	0.904
0.152840623428859	0.904
0.153343388637506	0.904
0.153343388637506	0.904888888888889
0.153343388637506	0.905777777777778
0.153846153846154	0.905777777777778
0.154348919054801	0.905777777777778
0.154851684263449	0.905777777777778
0.154851684263449	0.906666666666667
0.155354449472097	0.906666666666667
0.155354449472097	0.907555555555556
0.155857214680744	0.907555555555556
0.156359979889392	0.907555555555556
0.156359979889392	0.908444444444444
0.156862745098039	0.908444444444444
0.157365510306687	0.908444444444444
0.157868275515334	0.908444444444444
0.158371040723982	0.908444444444444
0.158873805932629	0.908444444444444
0.158873805932629	0.909333333333333
0.159376571141277	0.909333333333333
0.159879336349925	0.909333333333333
0.159879336349925	0.910222222222222
0.160382101558572	0.910222222222222
0.160382101558572	0.911111111111111
0.16088486676722	0.911111111111111
0.161387631975867	0.911111111111111
0.161890397184515	0.911111111111111
0.162393162393162	0.911111111111111
0.16289592760181	0.911111111111111
0.163398692810458	0.911111111111111
0.163901458019105	0.911111111111111
0.164404223227753	0.911111111111111
0.1649069884364	0.911111111111111
0.165409753645048	0.911111111111111
0.165912518853695	0.911111111111111
0.166415284062343	0.911111111111111
0.166415284062343	0.912
0.16691804927099	0.912
0.167420814479638	0.912
0.167923579688286	0.912
0.168426344896933	0.912
0.168929110105581	0.912
0.168929110105581	0.912888888888889
0.169431875314228	0.912888888888889
0.169934640522876	0.912888888888889
0.169934640522876	0.913777777777778
0.170437405731523	0.913777777777778
0.170437405731523	0.914666666666667
0.170940170940171	0.914666666666667
0.171442936148819	0.914666666666667
0.171945701357466	0.914666666666667
0.172448466566114	0.914666666666667
0.172951231774761	0.914666666666667
0.173453996983409	0.914666666666667
0.173956762192056	0.914666666666667
0.174459527400704	0.914666666666667
0.174962292609351	0.914666666666667
0.175465057817999	0.914666666666667
0.175967823026647	0.914666666666667
0.176470588235294	0.914666666666667
0.176973353443942	0.914666666666667
0.176973353443942	0.915555555555556
0.177476118652589	0.915555555555556
0.177978883861237	0.915555555555556
0.178481649069884	0.915555555555556
0.178984414278532	0.915555555555556
0.179487179487179	0.915555555555556
0.179487179487179	0.916444444444444
0.179989944695827	0.916444444444444
0.180492709904475	0.916444444444444
0.180995475113122	0.916444444444444
0.18149824032177	0.916444444444444
0.182001005530417	0.916444444444444
0.182503770739065	0.916444444444444
0.183006535947712	0.916444444444444
0.18350930115636	0.916444444444444
0.184012066365008	0.916444444444444
0.184514831573655	0.916444444444444
0.185017596782303	0.916444444444444
0.18552036199095	0.916444444444444
0.186023127199598	0.916444444444444
0.186525892408245	0.916444444444444
0.186525892408245	0.917333333333333
0.186525892408245	0.918222222222222
0.187028657616893	0.918222222222222
0.18753142282554	0.918222222222222
0.188034188034188	0.918222222222222
0.188536953242836	0.918222222222222
0.188536953242836	0.919111111111111
0.188536953242836	0.92
0.189039718451483	0.92
0.189542483660131	0.92
0.190045248868778	0.92
0.190548014077426	0.92
0.190548014077426	0.920888888888889
0.190548014077426	0.921777777777778
0.191050779286073	0.921777777777778
0.191553544494721	0.921777777777778
0.191553544494721	0.922666666666667
0.192056309703369	0.922666666666667
0.192559074912016	0.922666666666667
0.192559074912016	0.923555555555556
0.193061840120664	0.923555555555556
0.193564605329311	0.923555555555556
0.194067370537959	0.923555555555556
0.194570135746606	0.923555555555556
0.194570135746606	0.924444444444444
0.195072900955254	0.924444444444444
0.195575666163901	0.924444444444444
0.196078431372549	0.924444444444444
0.196581196581197	0.924444444444444
0.197083961789844	0.924444444444444
0.197586726998492	0.924444444444444
0.198089492207139	0.924444444444444
0.198592257415787	0.924444444444444
0.198592257415787	0.925333333333333
0.199095022624434	0.925333333333333
0.199095022624434	0.926222222222222
0.199095022624434	0.927111111111111
0.199095022624434	0.928
0.199095022624434	0.928888888888889
0.199597787833082	0.928888888888889
0.20010055304173	0.928888888888889
0.200603318250377	0.928888888888889
0.201106083459025	0.928888888888889
0.201608848667672	0.928888888888889
0.20211161387632	0.928888888888889
0.202614379084967	0.928888888888889
0.202614379084967	0.929777777777778
0.203117144293615	0.929777777777778
0.203619909502262	0.929777777777778
0.20412267471091	0.929777777777778
0.204625439919558	0.929777777777778
0.205128205128205	0.929777777777778
0.205630970336853	0.929777777777778
0.205630970336853	0.930666666666667
0.2061337355455	0.930666666666667
0.206636500754148	0.930666666666667
0.207139265962795	0.930666666666667
0.207642031171443	0.930666666666667
0.208144796380091	0.930666666666667
0.208647561588738	0.930666666666667
0.209150326797386	0.930666666666667
0.209653092006033	0.930666666666667
0.210155857214681	0.930666666666667
0.210155857214681	0.931555555555556
0.210658622423328	0.931555555555556
0.211161387631976	0.931555555555556
0.211664152840623	0.931555555555556
0.212166918049271	0.931555555555556
0.212166918049271	0.932444444444444
0.212669683257919	0.932444444444444
0.213172448466566	0.932444444444444
0.213675213675214	0.932444444444444
0.214177978883861	0.932444444444444
0.214680744092509	0.932444444444444
0.215183509301156	0.932444444444444
0.215686274509804	0.932444444444444
0.215686274509804	0.933333333333333
0.216189039718451	0.933333333333333
0.216691804927099	0.933333333333333
0.217194570135747	0.933333333333333
0.217697335344394	0.933333333333333
0.218200100553042	0.933333333333333
0.218702865761689	0.933333333333333
0.219205630970337	0.933333333333333
0.219708396178984	0.933333333333333
0.220211161387632	0.933333333333333
0.22071392659628	0.933333333333333
0.221216691804927	0.933333333333333
0.221719457013575	0.933333333333333
0.222222222222222	0.933333333333333
0.222222222222222	0.934222222222222
0.22272498743087	0.934222222222222
0.223227752639517	0.934222222222222
0.223730517848165	0.934222222222222
0.224233283056812	0.934222222222222
0.22473604826546	0.934222222222222
0.225238813474108	0.934222222222222
0.225238813474108	0.935111111111111
0.225741578682755	0.935111111111111
0.226244343891403	0.935111111111111
0.22674710910005	0.935111111111111
0.227249874308698	0.935111111111111
0.227752639517345	0.935111111111111
0.228255404725993	0.935111111111111
0.228255404725993	0.936
0.228758169934641	0.936
0.229260935143288	0.936
0.229763700351936	0.936
0.230266465560583	0.936
0.230769230769231	0.936
0.231271995977878	0.936
0.231774761186526	0.936
0.232277526395173	0.936
0.232780291603821	0.936
0.233283056812469	0.936
0.233283056812469	0.936888888888889
0.233785822021116	0.936888888888889
0.234288587229764	0.936888888888889
0.234791352438411	0.936888888888889
0.235294117647059	0.936888888888889
0.235796882855706	0.936888888888889
0.236299648064354	0.936888888888889
0.236802413273001	0.936888888888889
0.237305178481649	0.936888888888889
0.237807943690297	0.936888888888889
0.238310708898944	0.936888888888889
0.238813474107592	0.936888888888889
0.239316239316239	0.936888888888889
0.239819004524887	0.936888888888889
0.240321769733534	0.936888888888889
0.240321769733534	0.937777777777778
0.240824534942182	0.937777777777778
0.24132730015083	0.937777777777778
0.241830065359477	0.937777777777778
0.242332830568125	0.937777777777778
0.242835595776772	0.937777777777778
0.24333836098542	0.937777777777778
0.243841126194067	0.937777777777778
0.244343891402715	0.937777777777778
0.244343891402715	0.938666666666667
0.244846656611362	0.938666666666667
0.24534942182001	0.938666666666667
0.245852187028658	0.938666666666667
0.246354952237305	0.938666666666667
0.246857717445953	0.938666666666667
0.2473604826546	0.938666666666667
0.247863247863248	0.938666666666667
0.248366013071895	0.938666666666667
0.248868778280543	0.938666666666667
0.249371543489191	0.938666666666667
0.249874308697838	0.938666666666667
0.250377073906486	0.938666666666667
0.250879839115133	0.938666666666667
0.251382604323781	0.938666666666667
0.251885369532428	0.938666666666667
0.251885369532428	0.939555555555556
0.252388134741076	0.939555555555556
0.252890899949723	0.939555555555556
0.253393665158371	0.939555555555556
0.253896430367019	0.939555555555556
0.254399195575666	0.939555555555556
0.254901960784314	0.939555555555556
0.255404725992961	0.939555555555556
0.255907491201609	0.939555555555556
0.256410256410256	0.939555555555556
0.256913021618904	0.939555555555556
0.257415786827552	0.939555555555556
0.257918552036199	0.939555555555556
0.258421317244847	0.939555555555556
0.258924082453494	0.939555555555556
0.259426847662142	0.939555555555556
0.259929612870789	0.939555555555556
0.259929612870789	0.940444444444444
0.260432378079437	0.940444444444444
0.260935143288084	0.940444444444444
0.261437908496732	0.940444444444444
0.26194067370538	0.940444444444444
0.262443438914027	0.940444444444444
0.262946204122675	0.940444444444444
0.263448969331322	0.940444444444444
0.263448969331322	0.941333333333333
0.26395173453997	0.941333333333333
0.264454499748617	0.941333333333333
0.264957264957265	0.941333333333333
0.265460030165913	0.941333333333333
0.26596279537456	0.941333333333333
0.266465560583208	0.941333333333333
0.266968325791855	0.941333333333333
0.266968325791855	0.942222222222222
0.267471091000503	0.942222222222222
0.26797385620915	0.942222222222222
0.268476621417798	0.942222222222222
0.268476621417798	0.943111111111111
0.268476621417798	0.944
0.268979386626445	0.944
0.269482151835093	0.944
0.269482151835093	0.944888888888889
0.269984917043741	0.944888888888889
0.270487682252388	0.944888888888889
0.270990447461036	0.944888888888889
0.271493212669683	0.944888888888889
0.271995977878331	0.944888888888889
0.272498743086978	0.944888888888889
0.273001508295626	0.944888888888889
0.273504273504274	0.944888888888889
0.274007038712921	0.944888888888889
0.274509803921569	0.944888888888889
0.274509803921569	0.945777777777778
0.275012569130216	0.945777777777778
0.275515334338864	0.945777777777778
0.276018099547511	0.945777777777778
0.276520864756159	0.945777777777778
0.277023629964806	0.945777777777778
0.277526395173454	0.945777777777778
0.278029160382102	0.945777777777778
0.278531925590749	0.945777777777778
0.279034690799397	0.945777777777778
0.279537456008044	0.945777777777778
0.280040221216692	0.945777777777778
0.280040221216692	0.946666666666667
0.280542986425339	0.946666666666667
0.281045751633987	0.946666666666667
0.281045751633987	0.947555555555556
0.281548516842634	0.947555555555556
0.282051282051282	0.947555555555556
0.28255404725993	0.947555555555556
0.283056812468577	0.947555555555556
0.283559577677225	0.947555555555556
0.284062342885872	0.947555555555556
0.28456510809452	0.947555555555556
0.285067873303167	0.947555555555556
0.285570638511815	0.947555555555556
0.286073403720463	0.947555555555556
0.28657616892911	0.947555555555556
0.287078934137758	0.947555555555556
0.287581699346405	0.947555555555556
0.288084464555053	0.947555555555556
0.2885872297637	0.947555555555556
0.289089994972348	0.947555555555556
0.289592760180996	0.947555555555556
0.290095525389643	0.947555555555556
0.290598290598291	0.947555555555556
0.291101055806938	0.947555555555556
0.291603821015586	0.947555555555556
0.292106586224233	0.947555555555556
0.292609351432881	0.947555555555556
0.293112116641528	0.947555555555556
0.293614881850176	0.947555555555556
0.294117647058824	0.947555555555556
0.294620412267471	0.947555555555556
0.295123177476119	0.947555555555556
0.295625942684766	0.947555555555556
0.296128707893414	0.947555555555556
0.296631473102061	0.947555555555556
0.297134238310709	0.947555555555556
0.297637003519356	0.947555555555556
0.298139768728004	0.947555555555556
0.298642533936652	0.947555555555556
0.299145299145299	0.947555555555556
0.299648064353947	0.947555555555556
0.300150829562594	0.947555555555556
0.300653594771242	0.947555555555556
0.301156359979889	0.947555555555556
0.301659125188537	0.947555555555556
0.301659125188537	0.948444444444444
0.302161890397184	0.948444444444444
0.302664655605832	0.948444444444444
0.30316742081448	0.948444444444444
0.303670186023127	0.948444444444444
0.304172951231775	0.948444444444444
0.304675716440422	0.948444444444444
0.30517848164907	0.948444444444444
0.305681246857717	0.948444444444444
0.306184012066365	0.948444444444444
0.306686777275013	0.948444444444444
0.30718954248366	0.948444444444444
0.307692307692308	0.948444444444444
0.308195072900955	0.948444444444444
0.308697838109603	0.948444444444444
0.30920060331825	0.948444444444444
0.309703368526898	0.948444444444444
0.310206133735546	0.948444444444444
0.310708898944193	0.948444444444444
0.310708898944193	0.949333333333333
0.311211664152841	0.949333333333333
0.311714429361488	0.949333333333333
0.312217194570136	0.949333333333333
0.312719959778783	0.949333333333333
0.313222724987431	0.949333333333333
0.313725490196078	0.949333333333333
0.314228255404726	0.949333333333333
0.314731020613374	0.949333333333333
0.315233785822021	0.949333333333333
0.315736551030669	0.949333333333333
0.315736551030669	0.950222222222222
0.316239316239316	0.950222222222222
0.316742081447964	0.950222222222222
0.317244846656611	0.950222222222222
0.317747611865259	0.950222222222222
0.318250377073906	0.950222222222222
0.318753142282554	0.950222222222222
0.319255907491202	0.950222222222222
0.319758672699849	0.950222222222222
0.320261437908497	0.950222222222222
0.320764203117144	0.950222222222222
0.321266968325792	0.950222222222222
0.321769733534439	0.950222222222222
0.322272498743087	0.950222222222222
0.322775263951735	0.950222222222222
0.323278029160382	0.950222222222222
0.32378079436903	0.950222222222222
0.324283559577677	0.950222222222222
0.324786324786325	0.950222222222222
0.324786324786325	0.951111111111111
0.325289089994972	0.951111111111111
0.32579185520362	0.951111111111111
0.326294620412267	0.951111111111111
0.326797385620915	0.951111111111111
0.327300150829563	0.951111111111111
0.327300150829563	0.952
0.32780291603821	0.952
0.328305681246858	0.952
0.328808446455505	0.952
0.329311211664153	0.952
0.329311211664153	0.952888888888889
0.3298139768728	0.952888888888889
0.330316742081448	0.952888888888889
0.330819507290096	0.952888888888889
0.331322272498743	0.952888888888889
0.331322272498743	0.953777777777778
0.331825037707391	0.953777777777778
0.332327802916038	0.953777777777778
0.332830568124686	0.953777777777778
0.333333333333333	0.953777777777778
0.333836098541981	0.953777777777778
0.334338863750628	0.953777777777778
0.334841628959276	0.953777777777778
0.335344394167924	0.953777777777778
0.335847159376571	0.953777777777778
0.336349924585219	0.953777777777778
0.336852689793866	0.953777777777778
0.336852689793866	0.954666666666667
0.337355455002514	0.954666666666667
0.337355455002514	0.955555555555556
0.337858220211161	0.955555555555556
0.338360985419809	0.955555555555556
0.338863750628457	0.955555555555556
0.339366515837104	0.955555555555556
0.339869281045752	0.955555555555556
0.340372046254399	0.955555555555556
0.340874811463047	0.955555555555556
0.341377576671694	0.955555555555556
0.341880341880342	0.955555555555556
0.342383107088989	0.955555555555556
0.342885872297637	0.955555555555556
0.343388637506285	0.955555555555556
0.343891402714932	0.955555555555556
0.34439416792358	0.955555555555556
0.344896933132227	0.955555555555556
0.345399698340875	0.955555555555556
0.345902463549522	0.955555555555556
0.34640522875817	0.955555555555556
0.346907993966817	0.955555555555556
0.347410759175465	0.955555555555556
0.347913524384113	0.955555555555556
0.34841628959276	0.955555555555556
0.348919054801408	0.955555555555556
0.349421820010055	0.955555555555556
0.349421820010055	0.956444444444444
0.349924585218703	0.956444444444444
0.35042735042735	0.956444444444444
0.350930115635998	0.956444444444444
0.351432880844646	0.956444444444444
0.351935646053293	0.956444444444444
0.352438411261941	0.956444444444444
0.352941176470588	0.956444444444444
0.353443941679236	0.956444444444444
0.353946706887883	0.956444444444444
0.354449472096531	0.956444444444444
0.354449472096531	0.957333333333333
0.354952237305178	0.957333333333333
0.355455002513826	0.957333333333333
0.355957767722474	0.957333333333333
0.356460532931121	0.957333333333333
0.356963298139769	0.957333333333333
0.357466063348416	0.957333333333333
0.357466063348416	0.958222222222222
0.357968828557064	0.958222222222222
0.358471593765711	0.958222222222222
0.358974358974359	0.958222222222222
0.359477124183007	0.958222222222222
0.359979889391654	0.958222222222222
0.359979889391654	0.959111111111111
0.360482654600302	0.959111111111111
0.360985419808949	0.959111111111111
0.361488185017597	0.959111111111111
0.361990950226244	0.959111111111111
0.362493715434892	0.959111111111111
0.362996480643539	0.959111111111111
0.362996480643539	0.96
0.363499245852187	0.96
0.364002011060835	0.96
0.364504776269482	0.96
0.364504776269482	0.960888888888889
0.36500754147813	0.960888888888889
0.365510306686777	0.960888888888889
0.366013071895425	0.960888888888889
0.366515837104072	0.960888888888889
0.36701860231272	0.960888888888889
0.367521367521368	0.960888888888889
0.368024132730015	0.960888888888889
0.368526897938663	0.960888888888889
0.36902966314731	0.960888888888889
0.369532428355958	0.960888888888889
0.370035193564605	0.960888888888889
0.370537958773253	0.960888888888889
0.3710407239819	0.960888888888889
0.371543489190548	0.960888888888889
0.372046254399196	0.960888888888889
0.372549019607843	0.960888888888889
0.373051784816491	0.960888888888889
0.373554550025138	0.960888888888889
0.373554550025138	0.961777777777778
0.374057315233786	0.961777777777778
0.374560080442433	0.961777777777778
0.375062845651081	0.961777777777778
0.375565610859729	0.961777777777778
0.376068376068376	0.961777777777778
0.376571141277024	0.961777777777778
0.377073906485671	0.961777777777778
0.377576671694319	0.961777777777778
0.378079436902966	0.961777777777778
0.378582202111614	0.961777777777778
0.379084967320261	0.961777777777778
0.379587732528909	0.961777777777778
0.380090497737557	0.961777777777778
0.380593262946204	0.961777777777778
0.381096028154852	0.961777777777778
0.381598793363499	0.961777777777778
0.382101558572147	0.961777777777778
0.382101558572147	0.962666666666667
0.382604323780794	0.962666666666667
0.382604323780794	0.963555555555556
0.383107088989442	0.963555555555556
0.38360985419809	0.963555555555556
0.38360985419809	0.964444444444444
0.384112619406737	0.964444444444444
0.384615384615385	0.964444444444444
0.385118149824032	0.964444444444444
0.38562091503268	0.964444444444444
0.386123680241327	0.964444444444444
0.386626445449975	0.964444444444444
0.387129210658622	0.964444444444444
0.38763197586727	0.964444444444444
0.388134741075918	0.964444444444444
0.388637506284565	0.964444444444444
0.389140271493213	0.964444444444444
0.38964303670186	0.964444444444444
0.390145801910508	0.964444444444444
0.390648567119155	0.964444444444444
0.391151332327803	0.964444444444444
0.39165409753645	0.964444444444444
0.392156862745098	0.964444444444444
0.392659627953746	0.964444444444444
0.393162393162393	0.964444444444444
0.393665158371041	0.964444444444444
0.394167923579688	0.964444444444444
0.394167923579688	0.965333333333333
0.394670688788336	0.965333333333333
0.395173453996983	0.965333333333333
0.395676219205631	0.965333333333333
0.396178984414279	0.965333333333333
0.396681749622926	0.965333333333333
0.397184514831574	0.965333333333333
0.397687280040221	0.965333333333333
0.398190045248869	0.965333333333333
0.398692810457516	0.965333333333333
0.399195575666164	0.965333333333333
0.399698340874811	0.965333333333333
0.400201106083459	0.965333333333333
0.400703871292107	0.965333333333333
0.401206636500754	0.965333333333333
0.401709401709402	0.965333333333333
0.402212166918049	0.965333333333333
0.402714932126697	0.965333333333333
0.403217697335344	0.965333333333333
0.403720462543992	0.965333333333333
0.40422322775264	0.965333333333333
0.404725992961287	0.965333333333333
0.405228758169935	0.965333333333333
0.405731523378582	0.965333333333333
0.40623428858723	0.965333333333333
0.406737053795877	0.965333333333333
0.407239819004525	0.965333333333333
0.407742584213172	0.965333333333333
0.40824534942182	0.965333333333333
0.40824534942182	0.966222222222222
0.408748114630468	0.966222222222222
0.409250879839115	0.966222222222222
0.409753645047763	0.966222222222222
0.41025641025641	0.966222222222222
0.410759175465058	0.966222222222222
0.411261940673705	0.966222222222222
0.411261940673705	0.967111111111111
0.411764705882353	0.967111111111111
0.412267471091	0.967111111111111
0.412770236299648	0.967111111111111
0.413273001508296	0.967111111111111
0.413775766716943	0.967111111111111
0.414278531925591	0.967111111111111
0.414781297134238	0.967111111111111
0.415284062342886	0.967111111111111
0.415786827551533	0.967111111111111
0.416289592760181	0.967111111111111
0.416792357968829	0.967111111111111
0.417295123177476	0.967111111111111
0.417797888386124	0.967111111111111
0.418300653594771	0.967111111111111
0.418803418803419	0.967111111111111
0.419306184012066	0.967111111111111
0.419808949220714	0.967111111111111
0.420311714429361	0.967111111111111
0.420814479638009	0.967111111111111
0.421317244846657	0.967111111111111
0.421820010055304	0.967111111111111
0.422322775263952	0.967111111111111
0.422825540472599	0.967111111111111
0.423328305681247	0.967111111111111
0.423831070889894	0.967111111111111
0.424333836098542	0.967111111111111
0.42483660130719	0.967111111111111
0.425339366515837	0.967111111111111
0.425339366515837	0.968
0.425842131724485	0.968
0.426344896933132	0.968
0.42684766214178	0.968
0.42684766214178	0.968888888888889
0.427350427350427	0.968888888888889
0.427853192559075	0.968888888888889
0.428355957767722	0.968888888888889
0.42885872297637	0.968888888888889
0.429361488185018	0.968888888888889
0.429864253393665	0.968888888888889
0.430367018602313	0.968888888888889
0.43086978381096	0.968888888888889
0.431372549019608	0.968888888888889
0.431875314228255	0.968888888888889
0.432378079436903	0.968888888888889
0.432880844645551	0.968888888888889
0.433383609854198	0.968888888888889
0.433886375062846	0.968888888888889
0.434389140271493	0.968888888888889
0.434891905480141	0.968888888888889
0.435394670688788	0.968888888888889
0.435897435897436	0.968888888888889
0.436400201106083	0.968888888888889
0.436902966314731	0.968888888888889
0.437405731523379	0.968888888888889
0.437908496732026	0.968888888888889
0.438411261940674	0.968888888888889
0.438914027149321	0.968888888888889
0.439416792357969	0.968888888888889
0.439919557566616	0.968888888888889
0.440422322775264	0.968888888888889
0.440925087983912	0.968888888888889
0.441427853192559	0.968888888888889
0.441930618401207	0.968888888888889
0.442433383609854	0.968888888888889
0.442936148818502	0.968888888888889
0.443438914027149	0.968888888888889
0.443941679235797	0.968888888888889
0.444444444444444	0.968888888888889
0.444947209653092	0.968888888888889
0.44544997486174	0.968888888888889
0.445952740070387	0.968888888888889
0.446455505279035	0.968888888888889
0.446958270487682	0.968888888888889
0.44746103569633	0.968888888888889
0.44746103569633	0.969777777777778
0.447963800904977	0.969777777777778
0.448466566113625	0.969777777777778
0.448969331322273	0.969777777777778
0.44947209653092	0.969777777777778
0.449974861739568	0.969777777777778
0.450477626948215	0.969777777777778
0.450980392156863	0.969777777777778
0.45148315736551	0.969777777777778
0.45148315736551	0.970666666666667
0.451985922574158	0.970666666666667
0.452488687782805	0.970666666666667
0.452991452991453	0.970666666666667
0.453494218200101	0.970666666666667
0.453996983408748	0.970666666666667
0.454499748617396	0.970666666666667
0.455002513826043	0.970666666666667
0.455002513826043	0.971555555555556
0.455505279034691	0.971555555555556
0.456008044243338	0.971555555555556
0.456510809451986	0.971555555555556
0.457013574660633	0.971555555555556
0.457516339869281	0.971555555555556
0.458019105077929	0.971555555555556
0.458521870286576	0.971555555555556
0.459024635495224	0.971555555555556
0.459527400703871	0.971555555555556
0.459527400703871	0.972444444444444
0.460030165912519	0.972444444444444
0.460532931121166	0.972444444444444
0.461035696329814	0.972444444444444
0.461538461538462	0.972444444444444
0.461538461538462	0.973333333333333
0.462041226747109	0.973333333333333
0.462543991955757	0.973333333333333
0.463046757164404	0.973333333333333
0.463549522373052	0.973333333333333
0.464052287581699	0.973333333333333
0.464555052790347	0.973333333333333
0.465057817998994	0.973333333333333
0.465560583207642	0.973333333333333
0.46606334841629	0.973333333333333
0.466566113624937	0.973333333333333
0.467068878833585	0.973333333333333
0.467571644042232	0.973333333333333
0.46807440925088	0.973333333333333
0.468577174459527	0.973333333333333
0.469079939668175	0.973333333333333
0.469582704876823	0.973333333333333
0.47008547008547	0.973333333333333
0.470588235294118	0.973333333333333
0.471091000502765	0.973333333333333
0.471593765711413	0.973333333333333
0.47209653092006	0.973333333333333
0.472599296128708	0.973333333333333
0.473102061337355	0.973333333333333
0.473604826546003	0.973333333333333
0.474107591754651	0.973333333333333
0.474610356963298	0.973333333333333
0.475113122171946	0.973333333333333
0.475615887380593	0.973333333333333
0.476118652589241	0.973333333333333
0.476621417797888	0.973333333333333
0.477124183006536	0.973333333333333
0.477626948215184	0.973333333333333
0.478129713423831	0.973333333333333
0.478632478632479	0.973333333333333
0.479135243841126	0.973333333333333
0.479638009049774	0.973333333333333
0.480140774258421	0.973333333333333
0.480643539467069	0.973333333333333
0.481146304675716	0.973333333333333
0.481649069884364	0.973333333333333
0.482151835093012	0.973333333333333
0.482654600301659	0.973333333333333
0.483157365510307	0.973333333333333
0.483660130718954	0.973333333333333
0.484162895927602	0.973333333333333
0.484665661136249	0.973333333333333
0.485168426344897	0.973333333333333
0.485671191553544	0.973333333333333
0.486173956762192	0.973333333333333
0.48667672197084	0.973333333333333
0.487179487179487	0.973333333333333
0.487682252388135	0.973333333333333
0.488185017596782	0.973333333333333
0.48868778280543	0.973333333333333
0.489190548014077	0.973333333333333
0.489693313222725	0.973333333333333
0.490196078431373	0.973333333333333
0.49069884364002	0.973333333333333
0.491201608848668	0.973333333333333
0.491704374057315	0.973333333333333
0.492207139265963	0.973333333333333
0.49270990447461	0.973333333333333
0.493212669683258	0.973333333333333
0.493715434891906	0.973333333333333
0.494218200100553	0.973333333333333
0.494720965309201	0.973333333333333
0.495223730517848	0.973333333333333
0.495726495726496	0.973333333333333
0.496229260935143	0.973333333333333
0.496732026143791	0.973333333333333
0.497234791352438	0.973333333333333
0.497737556561086	0.973333333333333
0.497737556561086	0.974222222222222
0.498240321769734	0.974222222222222
0.498743086978381	0.974222222222222
0.499245852187029	0.974222222222222
0.499748617395676	0.974222222222222
0.500251382604324	0.974222222222222
0.500754147812971	0.974222222222222
0.501256913021619	0.974222222222222
0.501759678230266	0.974222222222222
0.502262443438914	0.974222222222222
0.502765208647562	0.974222222222222
0.503267973856209	0.974222222222222
0.503770739064857	0.974222222222222
0.504273504273504	0.974222222222222
0.504776269482152	0.974222222222222
0.505279034690799	0.974222222222222
0.505781799899447	0.974222222222222
0.506284565108094	0.974222222222222
0.506787330316742	0.974222222222222
0.50729009552539	0.974222222222222
0.507792860734037	0.974222222222222
0.508295625942685	0.974222222222222
0.508798391151332	0.974222222222222
0.50930115635998	0.974222222222222
0.509803921568627	0.974222222222222
0.510306686777275	0.974222222222222
0.510809451985923	0.974222222222222
0.51131221719457	0.974222222222222
0.511814982403218	0.974222222222222
0.512317747611865	0.974222222222222
0.512820512820513	0.974222222222222
0.51332327802916	0.974222222222222
0.513826043237808	0.974222222222222
0.514328808446455	0.974222222222222
0.514831573655103	0.974222222222222
0.515334338863751	0.974222222222222
0.515837104072398	0.974222222222222
0.516339869281046	0.974222222222222
0.516842634489693	0.974222222222222
0.517345399698341	0.974222222222222
0.517848164906988	0.974222222222222
0.518350930115636	0.974222222222222
0.518853695324284	0.974222222222222
0.519356460532931	0.974222222222222
0.519859225741579	0.974222222222222
0.520361990950226	0.974222222222222
0.520864756158874	0.974222222222222
0.521367521367521	0.974222222222222
0.521870286576169	0.974222222222222
0.521870286576169	0.975111111111111
0.522373051784817	0.975111111111111
0.522875816993464	0.975111111111111
0.523378582202112	0.975111111111111
0.523881347410759	0.975111111111111
0.524384112619407	0.975111111111111
0.524886877828054	0.975111111111111
0.525389643036702	0.975111111111111
0.525892408245349	0.975111111111111
0.526395173453997	0.975111111111111
0.526897938662645	0.975111111111111
0.527400703871292	0.975111111111111
0.52790346907994	0.975111111111111
0.528406234288587	0.975111111111111
0.528908999497235	0.975111111111111
0.529411764705882	0.975111111111111
0.52991452991453	0.975111111111111
0.530417295123177	0.975111111111111
0.530417295123177	0.976
0.530920060331825	0.976
0.531422825540473	0.976
0.53192559074912	0.976
0.532428355957768	0.976
0.532931121166415	0.976
0.533433886375063	0.976
0.53393665158371	0.976
0.534439416792358	0.976
0.534942182001006	0.976
0.535444947209653	0.976
0.535947712418301	0.976
0.536450477626948	0.976
0.536953242835596	0.976
0.537456008044243	0.976
0.537958773252891	0.976
0.538461538461538	0.976
0.538964303670186	0.976
0.539467068878834	0.976
0.539969834087481	0.976
0.540472599296129	0.976
0.540472599296129	0.976888888888889
0.540975364504776	0.976888888888889
0.540975364504776	0.977777777777778
0.541478129713424	0.977777777777778
0.541980894922071	0.977777777777778
0.542483660130719	0.977777777777778
0.542986425339366	0.977777777777778
0.543489190548014	0.977777777777778
0.543991955756662	0.977777777777778
0.544494720965309	0.977777777777778
0.544997486173957	0.977777777777778
0.545500251382604	0.977777777777778
0.546003016591252	0.977777777777778
0.546505781799899	0.977777777777778
0.547008547008547	0.977777777777778
0.547511312217195	0.977777777777778
0.548014077425842	0.977777777777778
0.548014077425842	0.978666666666667
0.54851684263449	0.978666666666667
0.549019607843137	0.978666666666667
0.549522373051785	0.978666666666667
0.550025138260432	0.978666666666667
0.55052790346908	0.978666666666667
0.551030668677728	0.978666666666667
0.551533433886375	0.978666666666667
0.552036199095023	0.978666666666667
0.55253896430367	0.978666666666667
0.553041729512318	0.978666666666667
0.553041729512318	0.979555555555556
0.553544494720965	0.979555555555556
0.554047259929613	0.979555555555556
0.55455002513826	0.979555555555556
0.555052790346908	0.979555555555556
0.555555555555556	0.979555555555556
0.556058320764203	0.979555555555556
0.556561085972851	0.979555555555556
0.557063851181498	0.979555555555556
0.557566616390146	0.979555555555556
0.558069381598793	0.979555555555556
0.558572146807441	0.979555555555556
0.559074912016088	0.979555555555556
0.559577677224736	0.979555555555556
0.560080442433384	0.979555555555556
0.560583207642031	0.979555555555556
0.561085972850679	0.979555555555556
0.561588738059326	0.979555555555556
0.562091503267974	0.979555555555556
0.562594268476621	0.979555555555556
0.563097033685269	0.979555555555556
0.563599798893917	0.979555555555556
0.564102564102564	0.979555555555556
0.564605329311212	0.979555555555556
0.564605329311212	0.980444444444444
0.565108094519859	0.980444444444444
0.565610859728507	0.980444444444444
0.566113624937154	0.980444444444444
0.566616390145802	0.980444444444444
0.566616390145802	0.981333333333333
0.566616390145802	0.982222222222222
0.567119155354449	0.982222222222222
0.567621920563097	0.982222222222222
0.568124685771745	0.982222222222222
0.568627450980392	0.982222222222222
0.56913021618904	0.982222222222222
0.569632981397687	0.982222222222222
0.570135746606335	0.982222222222222
0.570638511814982	0.982222222222222
0.57114127702363	0.982222222222222
0.571644042232277	0.982222222222222
0.572146807440925	0.982222222222222
0.572649572649573	0.982222222222222
0.57315233785822	0.982222222222222
0.573655103066868	0.982222222222222
0.574157868275515	0.982222222222222
0.574660633484163	0.982222222222222
0.57516339869281	0.982222222222222
0.575666163901458	0.982222222222222
0.576168929110106	0.982222222222222
0.576671694318753	0.982222222222222
0.577174459527401	0.982222222222222
0.577677224736048	0.982222222222222
0.578179989944696	0.982222222222222
0.578682755153343	0.982222222222222
0.578682755153343	0.983111111111111
0.579185520361991	0.983111111111111
0.579688285570639	0.983111111111111
0.580191050779286	0.983111111111111
0.580693815987934	0.983111111111111
0.581196581196581	0.983111111111111
0.581699346405229	0.983111111111111
0.582202111613876	0.983111111111111
0.582704876822524	0.983111111111111
0.583207642031171	0.983111111111111
0.583710407239819	0.983111111111111
0.584213172448467	0.983111111111111
0.584715937657114	0.983111111111111
0.585218702865762	0.983111111111111
0.585721468074409	0.983111111111111
0.586224233283057	0.983111111111111
0.586726998491704	0.983111111111111
0.587229763700352	0.983111111111111
0.587732528909	0.983111111111111
0.588235294117647	0.983111111111111
0.588738059326295	0.983111111111111
0.589240824534942	0.983111111111111
0.58974358974359	0.983111111111111
0.590246354952237	0.983111111111111
0.590749120160885	0.983111111111111
0.591251885369532	0.983111111111111
0.59175465057818	0.983111111111111
0.592257415786828	0.983111111111111
0.592760180995475	0.983111111111111
0.593262946204123	0.983111111111111
0.59376571141277	0.983111111111111
0.594268476621418	0.983111111111111
0.594771241830065	0.983111111111111
0.595274007038713	0.983111111111111
0.59577677224736	0.983111111111111
0.59577677224736	0.984
0.596279537456008	0.984
0.596782302664656	0.984
0.597285067873303	0.984
0.597787833081951	0.984
0.598290598290598	0.984
0.598793363499246	0.984
0.599296128707893	0.984
0.599798893916541	0.984
0.600301659125189	0.984
0.600804424333836	0.984
0.601307189542484	0.984
0.601809954751131	0.984
0.602312719959779	0.984
0.602815485168426	0.984
0.603318250377074	0.984
0.603318250377074	0.984888888888889
0.603821015585721	0.984888888888889
0.604323780794369	0.984888888888889
0.604826546003017	0.984888888888889
0.605329311211664	0.984888888888889
0.605832076420312	0.984888888888889
0.606334841628959	0.984888888888889
0.606837606837607	0.984888888888889
0.607340372046254	0.984888888888889
0.607843137254902	0.984888888888889
0.608345902463549	0.984888888888889
0.608848667672197	0.984888888888889
0.609351432880845	0.984888888888889
0.609854198089492	0.984888888888889
0.609854198089492	0.985777777777778
0.61035696329814	0.985777777777778
0.610859728506787	0.985777777777778
0.611362493715435	0.985777777777778
0.611865258924083	0.985777777777778
0.61236802413273	0.985777777777778
0.612870789341378	0.985777777777778
0.613373554550025	0.985777777777778
0.613876319758673	0.985777777777778
0.61437908496732	0.985777777777778
0.614881850175968	0.985777777777778
0.615384615384615	0.985777777777778
0.615887380593263	0.985777777777778
0.616390145801911	0.985777777777778
0.616892911010558	0.985777777777778
0.617395676219206	0.985777777777778
0.617898441427853	0.985777777777778
0.618401206636501	0.985777777777778
0.618903971845148	0.985777777777778
0.619406737053796	0.985777777777778
0.619909502262443	0.985777777777778
0.620412267471091	0.985777777777778
0.620915032679739	0.985777777777778
0.621417797888386	0.985777777777778
0.621920563097034	0.985777777777778
0.622423328305681	0.985777777777778
0.622926093514329	0.985777777777778
0.623428858722976	0.985777777777778
0.623931623931624	0.985777777777778
0.624434389140271	0.985777777777778
0.624937154348919	0.985777777777778
0.625439919557567	0.985777777777778
0.625942684766214	0.985777777777778
0.626445449974862	0.985777777777778
0.626948215183509	0.985777777777778
0.627450980392157	0.985777777777778
0.627953745600804	0.985777777777778
0.628456510809452	0.985777777777778
0.6289592760181	0.985777777777778
0.629462041226747	0.985777777777778
0.629964806435395	0.985777777777778
0.630467571644042	0.985777777777778
0.630467571644042	0.986666666666667
0.63097033685269	0.986666666666667
0.631473102061337	0.986666666666667
0.631975867269985	0.986666666666667
0.632478632478632	0.986666666666667
0.63298139768728	0.986666666666667
0.633484162895928	0.986666666666667
0.633986928104575	0.986666666666667
0.634489693313223	0.986666666666667
0.63499245852187	0.986666666666667
0.635495223730518	0.986666666666667
0.635997988939165	0.986666666666667
0.636500754147813	0.986666666666667
0.63700351935646	0.986666666666667
0.637506284565108	0.986666666666667
0.638009049773756	0.986666666666667
0.638511814982403	0.986666666666667
0.639014580191051	0.986666666666667
0.639517345399698	0.986666666666667
0.639517345399698	0.987555555555556
0.640020110608346	0.987555555555556
0.640522875816993	0.987555555555556
0.641025641025641	0.987555555555556
0.641528406234289	0.987555555555556
0.642031171442936	0.987555555555556
0.642533936651584	0.987555555555556
0.642533936651584	0.988444444444444
0.643036701860231	0.988444444444444
0.643539467068879	0.988444444444444
0.644042232277526	0.988444444444444
0.644544997486174	0.988444444444444
0.645047762694822	0.988444444444444
0.645550527903469	0.988444444444444
0.646053293112117	0.988444444444444
0.646053293112117	0.989333333333333
0.646556058320764	0.989333333333333
0.647058823529412	0.989333333333333
0.647561588738059	0.989333333333333
0.647561588738059	0.990222222222222
0.648064353946707	0.990222222222222
0.648567119155354	0.990222222222222
0.649069884364002	0.990222222222222
0.64957264957265	0.990222222222222
0.650075414781297	0.990222222222222
0.650578179989945	0.990222222222222
0.650578179989945	0.991111111111111
0.651080945198592	0.991111111111111
0.65158371040724	0.991111111111111
0.652086475615887	0.991111111111111
0.652589240824535	0.991111111111111
0.653092006033183	0.991111111111111
0.653092006033183	0.992
0.65359477124183	0.992
0.654097536450478	0.992
0.654600301659125	0.992
0.655103066867773	0.992
0.65560583207642	0.992
0.656108597285068	0.992
0.656611362493715	0.992
0.657114127702363	0.992
0.657616892911011	0.992
0.658119658119658	0.992
0.658622423328306	0.992
0.659125188536953	0.992
0.659627953745601	0.992
0.660130718954248	0.992
0.660633484162896	0.992
0.660633484162896	0.992888888888889
0.661136249371543	0.992888888888889
0.661639014580191	0.992888888888889
0.662141779788839	0.992888888888889
0.662644544997486	0.992888888888889
0.663147310206134	0.992888888888889
0.663650075414781	0.992888888888889
0.664152840623429	0.992888888888889
0.664655605832076	0.992888888888889
0.665158371040724	0.992888888888889
0.665661136249372	0.992888888888889
0.666163901458019	0.992888888888889
0.666666666666667	0.992888888888889
0.667169431875314	0.992888888888889
0.667672197083962	0.992888888888889
0.668174962292609	0.992888888888889
0.668677727501257	0.992888888888889
0.669180492709904	0.992888888888889
0.669683257918552	0.992888888888889
0.6701860231272	0.992888888888889
0.670688788335847	0.992888888888889
0.671191553544495	0.992888888888889
0.671694318753142	0.992888888888889
0.67219708396179	0.992888888888889
0.672699849170437	0.992888888888889
0.673202614379085	0.992888888888889
0.673705379587733	0.992888888888889
0.67420814479638	0.992888888888889
0.674710910005028	0.992888888888889
0.675213675213675	0.992888888888889
0.675716440422323	0.992888888888889
0.67621920563097	0.992888888888889
0.676721970839618	0.992888888888889
0.677224736048265	0.992888888888889
0.677727501256913	0.992888888888889
0.678230266465561	0.992888888888889
0.678733031674208	0.992888888888889
0.679235796882856	0.992888888888889
0.679738562091503	0.992888888888889
0.680241327300151	0.992888888888889
0.680744092508798	0.992888888888889
0.681246857717446	0.992888888888889
0.681749622926094	0.992888888888889
0.682252388134741	0.992888888888889
0.682755153343389	0.992888888888889
0.683257918552036	0.992888888888889
0.683760683760684	0.992888888888889
0.684263448969331	0.992888888888889
0.684766214177979	0.992888888888889
0.685268979386626	0.992888888888889
0.685771744595274	0.992888888888889
0.686274509803922	0.992888888888889
0.686777275012569	0.992888888888889
0.687280040221217	0.992888888888889
0.687782805429864	0.992888888888889
0.688285570638512	0.992888888888889
0.688788335847159	0.992888888888889
0.689291101055807	0.992888888888889
0.689793866264454	0.992888888888889
0.690296631473102	0.992888888888889
0.69079939668175	0.992888888888889
0.691302161890397	0.992888888888889
0.691804927099045	0.992888888888889
0.692307692307692	0.992888888888889
0.69281045751634	0.992888888888889
0.693313222724987	0.992888888888889
0.693815987933635	0.992888888888889
0.694318753142283	0.992888888888889
0.69482151835093	0.992888888888889
0.695324283559578	0.992888888888889
0.695827048768225	0.992888888888889
0.696329813976873	0.992888888888889
0.69683257918552	0.992888888888889
0.697335344394168	0.992888888888889
0.697838109602815	0.992888888888889
0.698340874811463	0.992888888888889
0.698843640020111	0.992888888888889
0.699346405228758	0.992888888888889
0.699849170437406	0.992888888888889
0.700351935646053	0.992888888888889
0.700854700854701	0.992888888888889
0.701357466063348	0.992888888888889
0.701860231271996	0.992888888888889
0.702362996480643	0.992888888888889
0.702865761689291	0.992888888888889
0.703368526897939	0.992888888888889
0.703871292106586	0.992888888888889
0.704374057315234	0.992888888888889
0.704876822523881	0.992888888888889
0.705379587732529	0.992888888888889
0.705882352941177	0.992888888888889
0.706385118149824	0.992888888888889
0.706385118149824	0.993777777777778
0.706887883358472	0.993777777777778
0.707390648567119	0.993777777777778
0.707893413775767	0.993777777777778
0.708396178984414	0.993777777777778
0.708898944193062	0.993777777777778
0.709401709401709	0.993777777777778
0.709904474610357	0.993777777777778
0.710407239819005	0.993777777777778
0.710910005027652	0.993777777777778
0.7114127702363	0.993777777777778
0.711915535444947	0.993777777777778
0.712418300653595	0.993777777777778
0.712921065862242	0.993777777777778
0.71342383107089	0.993777777777778
0.713926596279537	0.993777777777778
0.714429361488185	0.993777777777778
0.714429361488185	0.994666666666667
0.714932126696833	0.994666666666667
0.71543489190548	0.994666666666667
0.715937657114128	0.994666666666667
0.716440422322775	0.994666666666667
0.716943187531423	0.994666666666667
0.71744595274007	0.994666666666667
0.717948717948718	0.994666666666667
0.718451483157366	0.994666666666667
0.718954248366013	0.994666666666667
0.719457013574661	0.994666666666667
0.719959778783308	0.994666666666667
0.720462543991956	0.994666666666667
0.720965309200603	0.994666666666667
0.721468074409251	0.994666666666667
0.721970839617898	0.994666666666667
0.722473604826546	0.994666666666667
0.722976370035194	0.994666666666667
0.723479135243841	0.994666666666667
0.723981900452489	0.994666666666667
0.724484665661136	0.994666666666667
0.724987430869784	0.994666666666667
0.725490196078431	0.994666666666667
0.725992961287079	0.994666666666667
0.726495726495726	0.994666666666667
0.726998491704374	0.994666666666667
0.727501256913022	0.994666666666667
0.728004022121669	0.994666666666667
0.728506787330317	0.994666666666667
0.729009552538964	0.994666666666667
0.729512317747612	0.994666666666667
0.730015082956259	0.994666666666667
0.730517848164907	0.994666666666667
0.731020613373555	0.994666666666667
0.731523378582202	0.994666666666667
0.73202614379085	0.994666666666667
0.732528908999497	0.994666666666667
0.733031674208145	0.994666666666667
0.733534439416792	0.994666666666667
0.73403720462544	0.994666666666667
0.734539969834088	0.994666666666667
0.735042735042735	0.994666666666667
0.735545500251383	0.994666666666667
0.73604826546003	0.994666666666667
0.736551030668678	0.994666666666667
0.737053795877325	0.994666666666667
0.737556561085973	0.994666666666667
0.73805932629462	0.994666666666667
0.738562091503268	0.994666666666667
0.739064856711916	0.994666666666667
0.739567621920563	0.994666666666667
0.740070387129211	0.994666666666667
0.740573152337858	0.994666666666667
0.741075917546506	0.994666666666667
0.741578682755153	0.994666666666667
0.742081447963801	0.994666666666667
0.742584213172448	0.994666666666667
0.743086978381096	0.994666666666667
0.743589743589744	0.994666666666667
0.744092508798391	0.994666666666667
0.744595274007039	0.994666666666667
0.745098039215686	0.994666666666667
0.745600804424334	0.994666666666667
0.746103569632981	0.994666666666667
0.746606334841629	0.994666666666667
0.747109100050277	0.994666666666667
0.747611865258924	0.994666666666667
0.748114630467572	0.994666666666667
0.748617395676219	0.994666666666667
0.748617395676219	0.995555555555556
0.749120160884867	0.995555555555556
0.749622926093514	0.995555555555556
0.750125691302162	0.995555555555556
0.750628456510809	0.995555555555556
0.751131221719457	0.995555555555556
0.751633986928105	0.995555555555556
0.752136752136752	0.995555555555556
0.7526395173454	0.995555555555556
0.753142282554047	0.995555555555556
0.753645047762695	0.995555555555556
0.754147812971342	0.995555555555556
0.754147812971342	0.996444444444444
0.75465057817999	0.996444444444444
0.755153343388637	0.996444444444444
0.755656108597285	0.996444444444444
0.756158873805933	0.996444444444444
0.75666163901458	0.996444444444444
0.757164404223228	0.996444444444444
0.757667169431875	0.996444444444444
0.758169934640523	0.996444444444444
0.75867269984917	0.996444444444444
0.759175465057818	0.996444444444444
0.759678230266466	0.996444444444444
0.760180995475113	0.996444444444444
0.760683760683761	0.996444444444444
0.761186525892408	0.996444444444444
0.761689291101056	0.996444444444444
0.762192056309703	0.996444444444444
0.762694821518351	0.996444444444444
0.763197586726998	0.996444444444444
0.763700351935646	0.996444444444444
0.764203117144294	0.996444444444444
0.764705882352941	0.996444444444444
0.765208647561589	0.996444444444444
0.765711412770236	0.996444444444444
0.766214177978884	0.996444444444444
0.766716943187531	0.996444444444444
0.767219708396179	0.996444444444444
0.767722473604827	0.996444444444444
0.768225238813474	0.996444444444444
0.768728004022122	0.996444444444444
0.769230769230769	0.996444444444444
0.769733534439417	0.996444444444444
0.770236299648064	0.996444444444444
0.770739064856712	0.996444444444444
0.77124183006536	0.996444444444444
0.771744595274007	0.996444444444444
0.772247360482655	0.996444444444444
0.772750125691302	0.996444444444444
0.77325289089995	0.996444444444444
0.773755656108597	0.996444444444444
0.774258421317245	0.996444444444444
0.774761186525892	0.996444444444444
0.77526395173454	0.996444444444444
0.775766716943188	0.996444444444444
0.776269482151835	0.996444444444444
0.776772247360483	0.996444444444444
0.77727501256913	0.996444444444444
0.777777777777778	0.996444444444444
0.778280542986425	0.996444444444444
0.778783308195073	0.996444444444444
0.77928607340372	0.996444444444444
0.779788838612368	0.996444444444444
0.780291603821016	0.996444444444444
0.780794369029663	0.996444444444444
0.781297134238311	0.996444444444444
0.781799899446958	0.996444444444444
0.782302664655606	0.996444444444444
0.782805429864253	0.996444444444444
0.783308195072901	0.996444444444444
0.783810960281549	0.996444444444444
0.784313725490196	0.996444444444444
0.784816490698844	0.996444444444444
0.785319255907491	0.996444444444444
0.785822021116139	0.996444444444444
0.786324786324786	0.996444444444444
0.786827551533434	0.996444444444444
0.787330316742081	0.996444444444444
0.787833081950729	0.996444444444444
0.788335847159377	0.996444444444444
0.788838612368024	0.996444444444444
0.789341377576672	0.996444444444444
0.789844142785319	0.996444444444444
0.790346907993967	0.996444444444444
0.790849673202614	0.996444444444444
0.791352438411262	0.996444444444444
0.791855203619909	0.996444444444444
0.792357968828557	0.996444444444444
0.792860734037205	0.996444444444444
0.793363499245852	0.996444444444444
0.7938662644545	0.996444444444444
0.794369029663147	0.996444444444444
0.794871794871795	0.996444444444444
0.795374560080442	0.996444444444444
0.79587732528909	0.996444444444444
0.796380090497738	0.996444444444444
0.796882855706385	0.996444444444444
0.797385620915033	0.996444444444444
0.79788838612368	0.996444444444444
0.798391151332328	0.996444444444444
0.798893916540975	0.996444444444444
0.799396681749623	0.996444444444444
0.799899446958271	0.996444444444444
0.800402212166918	0.996444444444444
0.800904977375566	0.996444444444444
0.801407742584213	0.996444444444444
0.801910507792861	0.996444444444444
0.802413273001508	0.996444444444444
0.802916038210156	0.996444444444444
0.803418803418803	0.996444444444444
0.803921568627451	0.996444444444444
0.804424333836099	0.996444444444444
0.804927099044746	0.996444444444444
0.805429864253394	0.996444444444444
0.805932629462041	0.996444444444444
0.806435394670689	0.996444444444444
0.806938159879336	0.996444444444444
0.807440925087984	0.996444444444444
0.807943690296631	0.996444444444444
0.808446455505279	0.996444444444444
0.808949220713927	0.996444444444444
0.809451985922574	0.996444444444444
0.809954751131222	0.996444444444444
0.810457516339869	0.996444444444444
0.810960281548517	0.996444444444444
0.811463046757164	0.996444444444444
0.811965811965812	0.996444444444444
0.81246857717446	0.996444444444444
0.812971342383107	0.996444444444444
0.813474107591755	0.996444444444444
0.813976872800402	0.996444444444444
0.81447963800905	0.996444444444444
0.814982403217697	0.996444444444444
0.815485168426345	0.996444444444444
0.815485168426345	0.997333333333333
0.815987933634992	0.997333333333333
0.81649069884364	0.997333333333333
0.816993464052288	0.997333333333333
0.817496229260935	0.997333333333333
0.817998994469583	0.997333333333333
0.81850175967823	0.997333333333333
0.819004524886878	0.997333333333333
0.819507290095525	0.997333333333333
0.820010055304173	0.997333333333333
0.82051282051282	0.997333333333333
0.821015585721468	0.997333333333333
0.821518350930116	0.997333333333333
0.822021116138763	0.997333333333333
0.822523881347411	0.997333333333333
0.823026646556058	0.997333333333333
0.823529411764706	0.997333333333333
0.824032176973353	0.997333333333333
0.824534942182001	0.997333333333333
0.825037707390649	0.997333333333333
0.825540472599296	0.997333333333333
0.826043237807944	0.997333333333333
0.826546003016591	0.997333333333333
0.827048768225239	0.997333333333333
0.827551533433886	0.997333333333333
0.828054298642534	0.997333333333333
0.828557063851182	0.997333333333333
0.829059829059829	0.997333333333333
0.829562594268477	0.997333333333333
0.830065359477124	0.997333333333333
0.830568124685772	0.997333333333333
0.831070889894419	0.997333333333333
0.831573655103067	0.997333333333333
0.832076420311714	0.997333333333333
0.832579185520362	0.997333333333333
0.83308195072901	0.997333333333333
0.833584715937657	0.997333333333333
0.834087481146305	0.997333333333333
0.834590246354952	0.997333333333333
0.8350930115636	0.997333333333333
0.835595776772247	0.997333333333333
0.836098541980895	0.997333333333333
0.836601307189543	0.997333333333333
0.83710407239819	0.997333333333333
0.837606837606838	0.997333333333333
0.838109602815485	0.997333333333333
0.838612368024133	0.997333333333333
0.83911513323278	0.997333333333333
0.839617898441428	0.997333333333333
0.840120663650075	0.997333333333333
0.840623428858723	0.997333333333333
0.841126194067371	0.997333333333333
0.841628959276018	0.997333333333333
0.842131724484666	0.997333333333333
0.842634489693313	0.997333333333333
0.843137254901961	0.997333333333333
0.843640020110608	0.997333333333333
0.844142785319256	0.997333333333333
0.844645550527903	0.997333333333333
0.845148315736551	0.997333333333333
0.845651080945199	0.997333333333333
0.846153846153846	0.997333333333333
0.846656611362494	0.997333333333333
0.847159376571141	0.997333333333333
0.847662141779789	0.997333333333333
0.848164906988436	0.997333333333333
0.848667672197084	0.997333333333333
0.849170437405732	0.997333333333333
0.849673202614379	0.997333333333333
0.850175967823027	0.997333333333333
0.850175967823027	0.998222222222222
0.850678733031674	0.998222222222222
0.851181498240322	0.998222222222222
0.851684263448969	0.998222222222222
0.852187028657617	0.998222222222222
0.852689793866264	0.998222222222222
0.853192559074912	0.998222222222222
0.85369532428356	0.998222222222222
0.854198089492207	0.998222222222222
0.854700854700855	0.998222222222222
0.855203619909502	0.998222222222222
0.85570638511815	0.998222222222222
0.856209150326797	0.998222222222222
0.856711915535445	0.998222222222222
0.857214680744092	0.998222222222222
0.85771744595274	0.998222222222222
0.858220211161388	0.998222222222222
0.858722976370035	0.998222222222222
0.859225741578683	0.998222222222222
0.85972850678733	0.998222222222222
0.860231271995978	0.998222222222222
0.860734037204625	0.998222222222222
0.861236802413273	0.998222222222222
0.861739567621921	0.998222222222222
0.862242332830568	0.998222222222222
0.862745098039216	0.998222222222222
0.863247863247863	0.998222222222222
0.863750628456511	0.998222222222222
0.864253393665158	0.998222222222222
0.864756158873806	0.998222222222222
0.865258924082454	0.998222222222222
0.865761689291101	0.998222222222222
0.866264454499749	0.998222222222222
0.866767219708396	0.998222222222222
0.867269984917044	0.998222222222222
0.867772750125691	0.998222222222222
0.868275515334339	0.998222222222222
0.868778280542986	0.998222222222222
0.869281045751634	0.998222222222222
0.869783810960282	0.998222222222222
0.870286576168929	0.998222222222222
0.870789341377577	0.998222222222222
0.871292106586224	0.998222222222222
0.871794871794872	0.998222222222222
0.872297637003519	0.998222222222222
0.872800402212167	0.998222222222222
0.873303167420814	0.998222222222222
0.873805932629462	0.998222222222222
0.87430869783811	0.998222222222222
0.874811463046757	0.998222222222222
0.875314228255405	0.998222222222222
0.875816993464052	0.998222222222222
0.8763197586727	0.998222222222222
0.876822523881347	0.998222222222222
0.877325289089995	0.998222222222222
0.877828054298643	0.998222222222222
0.87833081950729	0.998222222222222
0.878833584715938	0.998222222222222
0.879336349924585	0.998222222222222
0.879839115133233	0.998222222222222
0.88034188034188	0.998222222222222
0.880844645550528	0.998222222222222
0.881347410759175	0.998222222222222
0.881850175967823	0.998222222222222
0.882352941176471	0.998222222222222
0.882352941176471	0.999111111111111
0.882855706385118	0.999111111111111
0.883358471593766	0.999111111111111
0.883861236802413	0.999111111111111
0.884364002011061	0.999111111111111
0.884866767219708	0.999111111111111
0.885369532428356	0.999111111111111
0.885872297637003	0.999111111111111
0.886375062845651	0.999111111111111
0.886877828054299	0.999111111111111
0.887380593262946	0.999111111111111
0.887883358471594	0.999111111111111
0.888386123680241	0.999111111111111
0.888888888888889	0.999111111111111
0.889391654097536	0.999111111111111
0.889894419306184	0.999111111111111
0.890397184514832	0.999111111111111
0.890899949723479	0.999111111111111
0.891402714932127	0.999111111111111
0.891905480140774	0.999111111111111
0.892408245349422	0.999111111111111
0.892911010558069	0.999111111111111
0.893413775766717	0.999111111111111
0.893916540975365	0.999111111111111
0.894419306184012	0.999111111111111
0.89492207139266	0.999111111111111
0.895424836601307	0.999111111111111
0.895927601809955	0.999111111111111
0.896430367018602	0.999111111111111
0.89693313222725	0.999111111111111
0.897435897435897	0.999111111111111
0.897938662644545	0.999111111111111
0.898441427853193	0.999111111111111
0.89894419306184	0.999111111111111
0.899446958270488	0.999111111111111
0.899949723479135	0.999111111111111
0.900452488687783	0.999111111111111
0.90095525389643	0.999111111111111
0.901458019105078	0.999111111111111
0.901960784313726	0.999111111111111
0.902463549522373	0.999111111111111
0.902966314731021	0.999111111111111
0.903469079939668	0.999111111111111
0.903971845148316	0.999111111111111
0.904474610356963	0.999111111111111
0.904977375565611	0.999111111111111
0.905480140774258	0.999111111111111
0.905982905982906	0.999111111111111
0.906485671191554	0.999111111111111
0.906988436400201	0.999111111111111
0.907491201608849	0.999111111111111
0.907993966817496	0.999111111111111
0.908496732026144	0.999111111111111
0.908999497234791	0.999111111111111
0.909502262443439	0.999111111111111
0.910005027652086	0.999111111111111
0.910507792860734	0.999111111111111
0.911010558069382	0.999111111111111
0.911513323278029	0.999111111111111
0.912016088486677	0.999111111111111
0.912518853695324	0.999111111111111
0.913021618903972	0.999111111111111
0.913524384112619	0.999111111111111
0.914027149321267	0.999111111111111
0.914529914529915	0.999111111111111
0.915032679738562	0.999111111111111
0.91553544494721	0.999111111111111
0.916038210155857	0.999111111111111
0.916540975364505	0.999111111111111
0.917043740573152	0.999111111111111
0.9175465057818	0.999111111111111
0.918049270990447	0.999111111111111
0.918552036199095	0.999111111111111
0.919054801407743	0.999111111111111
0.91955756661639	0.999111111111111
0.920060331825038	0.999111111111111
0.920563097033685	0.999111111111111
0.921065862242333	0.999111111111111
0.92156862745098	0.999111111111111
0.922071392659628	0.999111111111111
0.922574157868276	0.999111111111111
0.923076923076923	0.999111111111111
0.923579688285571	0.999111111111111
0.924082453494218	0.999111111111111
0.924585218702866	0.999111111111111
0.925087983911513	0.999111111111111
0.925590749120161	0.999111111111111
0.926093514328808	0.999111111111111
0.926596279537456	0.999111111111111
0.927099044746104	0.999111111111111
0.927601809954751	0.999111111111111
0.928104575163399	0.999111111111111
0.928607340372046	0.999111111111111
0.929110105580694	0.999111111111111
0.929612870789341	0.999111111111111
0.930115635997989	0.999111111111111
0.930618401206637	0.999111111111111
0.931121166415284	0.999111111111111
0.931623931623932	0.999111111111111
0.932126696832579	0.999111111111111
0.932629462041227	0.999111111111111
0.933132227249874	0.999111111111111
0.933634992458522	0.999111111111111
0.934137757667169	0.999111111111111
0.934640522875817	0.999111111111111
0.935143288084465	0.999111111111111
0.935646053293112	0.999111111111111
0.93614881850176	0.999111111111111
0.936651583710407	0.999111111111111
0.937154348919055	0.999111111111111
0.937657114127702	0.999111111111111
0.93815987933635	0.999111111111111
0.938662644544997	0.999111111111111
0.939165409753645	0.999111111111111
0.939668174962293	0.999111111111111
0.94017094017094	0.999111111111111
0.940673705379588	0.999111111111111
0.941176470588235	0.999111111111111
0.941679235796883	0.999111111111111
0.94218200100553	0.999111111111111
0.942684766214178	0.999111111111111
0.943187531422826	0.999111111111111
0.943690296631473	0.999111111111111
0.944193061840121	0.999111111111111
0.944695827048768	0.999111111111111
0.945198592257416	0.999111111111111
0.945701357466063	0.999111111111111
0.946204122674711	0.999111111111111
0.946706887883358	0.999111111111111
0.947209653092006	0.999111111111111
0.947712418300654	0.999111111111111
0.948215183509301	0.999111111111111
0.948717948717949	0.999111111111111
0.949220713926596	0.999111111111111
0.949723479135244	0.999111111111111
0.950226244343891	0.999111111111111
0.950729009552539	0.999111111111111
0.951231774761186	0.999111111111111
0.951734539969834	0.999111111111111
0.952237305178482	0.999111111111111
0.952740070387129	0.999111111111111
0.953242835595777	0.999111111111111
0.953745600804424	0.999111111111111
0.954248366013072	0.999111111111111
0.95475113122172	0.999111111111111
0.955253896430367	0.999111111111111
0.955756661639015	0.999111111111111
0.956259426847662	0.999111111111111
0.95676219205631	0.999111111111111
0.957264957264957	0.999111111111111
0.957767722473605	0.999111111111111
0.958270487682252	0.999111111111111
0.9587732528909	0.999111111111111
0.959276018099548	0.999111111111111
0.959778783308195	0.999111111111111
0.960281548516843	0.999111111111111
0.96078431372549	0.999111111111111
0.961287078934138	0.999111111111111
0.961789844142785	0.999111111111111
0.962292609351433	0.999111111111111
0.96279537456008	0.999111111111111
0.963298139768728	0.999111111111111
0.963800904977376	0.999111111111111
0.964303670186023	0.999111111111111
0.964806435394671	0.999111111111111
0.965309200603318	0.999111111111111
0.965811965811966	0.999111111111111
0.966314731020613	0.999111111111111
0.966817496229261	0.999111111111111
0.967320261437909	0.999111111111111
0.967823026646556	0.999111111111111
0.968325791855204	0.999111111111111
0.968828557063851	0.999111111111111
0.969331322272499	0.999111111111111
0.969834087481146	0.999111111111111
0.970336852689794	0.999111111111111
0.970839617898441	0.999111111111111
0.971342383107089	0.999111111111111
0.971845148315737	0.999111111111111
0.972347913524384	0.999111111111111
0.972850678733032	0.999111111111111
0.973353443941679	0.999111111111111
0.973856209150327	0.999111111111111
0.974358974358974	0.999111111111111
0.974861739567622	0.999111111111111
0.975364504776269	0.999111111111111
0.975867269984917	0.999111111111111
0.976370035193565	0.999111111111111
0.976872800402212	0.999111111111111
0.97737556561086	0.999111111111111
0.97737556561086	1
0.977878330819507	1
0.978381096028155	1
0.978883861236802	1
0.97938662644545	1
0.979889391654097	1
0.980392156862745	1
0.980894922071393	1
0.98139768728004	1
0.981900452488688	1
0.982403217697335	1
0.982905982905983	1
0.98340874811463	1
0.983911513323278	1
0.984414278531926	1
0.984917043740573	1
0.985419808949221	1
0.985922574157868	1
0.986425339366516	1
0.986928104575163	1
0.987430869783811	1
0.987933634992459	1
0.988436400201106	1
0.988939165409754	1
0.989441930618401	1
0.989944695827049	1
0.990447461035696	1
0.990950226244344	1
0.991452991452991	1
0.991955756661639	1
0.992458521870287	1
0.992961287078934	1
0.993464052287582	1
0.993966817496229	1
0.994469582704877	1
0.994972347913524	1
0.995475113122172	1
0.99597787833082	1
0.996480643539467	1
0.996983408748115	1
0.997486173956762	1
0.99798893916541	1
0.998491704374057	1
0.998994469582705	1
0.999497234791352	1
1	1

==> source-figures/BossaNova-BRISK-ROC-fold4.txt <==
0	0
0	0.000919963201471941
0	0.00183992640294388
0	0.00275988960441582
0	0.00367985280588776
0	0.00459981600735971
0.000402738622633911	0.00459981600735971
0.000402738622633911	0.00551977920883165
0.000402738622633911	0.00643974241030359
0.000402738622633911	0.00735970561177553
0.000402738622633911	0.00827966881324747
0.000402738622633911	0.00919963201471941
0.000402738622633911	0.0101195952161914
0.000402738622633911	0.0110395584176633
0.000402738622633911	0.0119595216191352
0.000402738622633911	0.0128794848206072
0.000402738622633911	0.0137994480220791
0.000402738622633911	0.0147194112235511
0.000402738622633911	0.015639374425023
0.000402738622633911	0.0165593376264949
0.000402738622633911	0.0174793008279669
0.000402738622633911	0.0183992640294388
0.000402738622633911	0.0193192272309108
0.000402738622633911	0.0202391904323827
0.000402738622633911	0.0211591536338546
0.000402738622633911	0.0220791168353266
0.000402738622633911	0.0229990800367985
0.000402738622633911	0.0239190432382705
0.000402738622633911	0.0248390064397424
0.000402738622633911	0.0257589696412144
0.000402738622633911	0.0266789328426863
0.000402738622633911	0.0275988960441582
0.000402738622633911	0.0285188592456302
0.000402738622633911	0.0294388224471021
0.000402738622633911	0.0303587856485741
0.000402738622633911	0.031278748850046
0.000402738622633911	0.0321987120515179
0.000402738622633911	0.0331186752529899
0.000402738622633911	0.0340386384544618
0.000402738622633911	0.0349586016559338
0.000402738622633911	0.0358785648574057
0.000402738622633911	0.0367985280588776
0.000402738622633911	0.0377184912603496
0.000402738622633911	0.0386384544618215
0.000402738622633911	0.0395584176632935
0.000402738622633911	0.0404783808647654
0.000402738622633911	0.0413983440662374
0.000402738622633911	0.0423183072677093
0.000402738622633911	0.0432382704691812
0.000402738622633911	0.0441582336706532
0.000402738622633911	0.0450781968721251
0.000402738622633911	0.0459981600735971
0.000402738622633911	0.046918123275069
0.000402738622633911	0.0478380864765409
0.000402738622633911	0.0487580496780129
0.000402738622633911	0.0496780128794848
0.000402738622633911	0.0505979760809568
0.000402738622633911	0.0515179392824287
0.000402738622633911	0.0524379024839006
0.000402738622633911	0.0533578656853726
0.000402738622633911	0.0542778288868445
0.000402738622633911	0.0551977920883165
0.000402738622633911	0.0561177552897884
0.000402738622633911	0.0570377184912604
0.000402738622633911	0.0579576816927323
0.000402738622633911	0.0588776448942042
0.000402738622633911	0.0597976080956762
0.000402738622633911	0.0607175712971481
0.000402738622633911	0.0616375344986201
0.000402738622633911	0.062557497700092
0.000402738622633911	0.0634774609015639
0.000402738622633911	0.0643974241030359
0.000402738622633911	0.0653173873045078
0.000402738622633911	0.0662373505059798
0.000402738622633911	0.0671573137074517
0.000402738622633911	0.0680772769089236
0.000402738622633911	0.0689972401103956
0.000402738622633911	0.0699172033118675
0.000402738622633911	0.0708371665133395
0.000402738622633911	0.0717571297148114
0.000402738622633911	0.0726770929162834
0.000402738622633911	0.0735970561177553
0.000402738622633911	0.0745170193192272
0.000402738622633911	0.0754369825206992
0.000402738622633911	0.0763569457221711
0.000402738622633911	0.0772769089236431
0.000402738622633911	0.078196872125115
0.000402738622633911	0.0791168353265869
0.000402738622633911	0.0800367985280589
0.000402738622633911	0.0809567617295308
0.000402738622633911	0.0818767249310028
0.000402738622633911	0.0827966881324747
0.000402738622633911	0.0837166513339466
0.000402738622633911	0.0846366145354186
0.000402738622633911	0.0855565777368905
0.000402738622633911	0.0864765409383625
0.000402738622633911	0.0873965041398344
0.000402738622633911	0.0883164673413064
0.000402738622633911	0.0892364305427783
0.000402738622633911	0.0901563937442502
0.000402738622633911	0.0910763569457222
0.000402738622633911	0.0919963201471941
0.000402738622633911	0.0929162833486661
0.000402738622633911	0.093836246550138
0.000402738622633911	0.0947562097516099
0.000402738622633911	0.0956761729530819
0.000402738622633911	0.0965961361545538
0.000402738622633911	0.0975160993560258
0.000402738622633911	0.0984360625574977
0.000402738622633911	0.0993560257589696
0.000402738622633911	0.100275988960442
0.000402738622633911	0.101195952161914
0.000402738622633911	0.102115915363385
0.000402738622633911	0.103035878564857
0.000402738622633911	0.103955841766329
0.000402738622633911	0.104875804967801
0.000402738622633911	0.105795768169273
0.000402738622633911	0.106715731370745
0.000402738622633911	0.107635694572217
0.000402738622633911	0.108555657773689
0.000402738622633911	0.109475620975161
0.000402738622633911	0.110395584176633
0.000402738622633911	0.111315547378105
0.000402738622633911	0.112235510579577
0.000402738622633911	0.113155473781049
0.000402738622633911	0.114075436982521
0.000402738622633911	0.114995400183993
0.000402738622633911	0.115915363385465
0.000402738622633911	0.116835326586937
0.000402738622633911	0.117755289788408
0.000402738622633911	0.11867525298988
0.000402738622633911	0.119595216191352
0.000402738622633911	0.120515179392824
0.000402738622633911	0.121435142594296
0.000402738622633911	0.122355105795768
0.000402738622633911	0.12327506899724
0.000402738622633911	0.124195032198712
0.000402738622633911	0.125114995400184
0.000402738622633911	0.126034958601656
0.000402738622633911	0.126954921803128
0.000402738622633911	0.1278748850046
0.000402738622633911	0.128794848206072
0.000402738622633911	0.129714811407544
0.000402738622633911	0.130634774609016
0.000402738622633911	0.131554737810488
0.000402738622633911	0.13247470101196
0.000402738622633911	0.133394664213431
0.000402738622633911	0.134314627414903
0.000402738622633911	0.135234590616375
0.000402738622633911	0.136154553817847
0.000402738622633911	0.137074517019319
0.000402738622633911	0.137994480220791
0.000402738622633911	0.138914443422263
0.000402738622633911	0.139834406623735
0.000402738622633911	0.140754369825207
0.000402738622633911	0.141674333026679
0.000402738622633911	0.142594296228151
0.000402738622633911	0.143514259429623
0.000402738622633911	0.144434222631095
0.000402738622633911	0.145354185832567
0.000402738622633911	0.146274149034039
0.000805477245267821	0.146274149034039
0.000805477245267821	0.147194112235511
0.000805477245267821	0.148114075436983
0.000805477245267821	0.149034038638454
0.000805477245267821	0.149954001839926
0.000805477245267821	0.150873965041398
0.000805477245267821	0.15179392824287
0.000805477245267821	0.152713891444342
0.000805477245267821	0.153633854645814
0.000805477245267821	0.154553817847286
0.000805477245267821	0.155473781048758
0.000805477245267821	0.15639374425023
0.000805477245267821	0.157313707451702
0.000805477245267821	0.158233670653174
0.000805477245267821	0.159153633854646
0.000805477245267821	0.160073597056118
0.000805477245267821	0.16099356025759
0.000805477245267821	0.161913523459062
0.000805477245267821	0.162833486660534
0.000805477245267821	0.163753449862006
0.000805477245267821	0.164673413063477
0.000805477245267821	0.165593376264949
0.000805477245267821	0.166513339466421
0.000805477245267821	0.167433302667893
0.000805477245267821	0.168353265869365
0.000805477245267821	0.169273229070837
0.000805477245267821	0.170193192272309
0.000805477245267821	0.171113155473781
0.000805477245267821	0.172033118675253
0.000805477245267821	0.172953081876725
0.000805477245267821	0.173873045078197
0.000805477245267821	0.174793008279669
0.000805477245267821	0.175712971481141
0.000805477245267821	0.176632934682613
0.000805477245267821	0.177552897884085
0.000805477245267821	0.178472861085557
0.000805477245267821	0.179392824287029
0.000805477245267821	0.1803127874885
0.000805477245267821	0.181232750689972
0.000805477245267821	0.182152713891444
0.00120821586790173	0.182152713891444
0.00120821586790173	0.183072677092916
0.00120821586790173	0.183992640294388
0.00120821586790173	0.18491260349586
0.00120821586790173	0.185832566697332
0.00120821586790173	0.186752529898804
0.00120821586790173	0.187672493100276
0.00120821586790173	0.188592456301748
0.00120821586790173	0.18951241950322
0.00120821586790173	0.190432382704692
0.00120821586790173	0.191352345906164
0.00120821586790173	0.192272309107636
0.00120821586790173	0.193192272309108
0.00120821586790173	0.19411223551058
0.00120821586790173	0.195032198712052
0.00120821586790173	0.195952161913523
0.00120821586790173	0.196872125114995
0.00120821586790173	0.197792088316467
0.00120821586790173	0.198712051517939
0.00120821586790173	0.199632014719411
0.00120821586790173	0.200551977920883
0.00120821586790173	0.201471941122355
0.00120821586790173	0.202391904323827
0.00120821586790173	0.203311867525299
0.00120821586790173	0.204231830726771
0.00120821586790173	0.205151793928243
0.00120821586790173	0.206071757129715
0.00120821586790173	0.206991720331187
0.00120821586790173	0.207911683532659
0.00120821586790173	0.208831646734131
0.00120821586790173	0.209751609935603
0.00120821586790173	0.210671573137075
0.00120821586790173	0.211591536338546
0.00120821586790173	0.212511499540018
0.00120821586790173	0.21343146274149
0.00120821586790173	0.214351425942962
0.00120821586790173	0.215271389144434
0.00120821586790173	0.216191352345906
0.00120821586790173	0.217111315547378
0.00120821586790173	0.21803127874885
0.00120821586790173	0.218951241950322
0.00120821586790173	0.219871205151794
0.00120821586790173	0.220791168353266
0.00120821586790173	0.221711131554738
0.00120821586790173	0.22263109475621
0.00120821586790173	0.223551057957682
0.00120821586790173	0.224471021159154
0.00120821586790173	0.225390984360626
0.00120821586790173	0.226310947562098
0.00120821586790173	0.227230910763569
0.00120821586790173	0.228150873965041
0.00120821586790173	0.229070837166513
0.00120821586790173	0.229990800367985
0.00120821586790173	0.230910763569457
0.00120821586790173	0.231830726770929
0.00120821586790173	0.232750689972401
0.00120821586790173	0.233670653173873
0.00120821586790173	0.234590616375345
0.00120821586790173	0.235510579576817
0.00120821586790173	0.236430542778289
0.00120821586790173	0.237350505979761
0.00120821586790173	0.238270469181233
0.00120821586790173	0.239190432382705
0.00120821586790173	0.240110395584177
0.00120821586790173	0.241030358785649
0.00120821586790173	0.241950321987121
0.00120821586790173	0.242870285188592
0.00120821586790173	0.243790248390064
0.00120821586790173	0.244710211591536
0.00120821586790173	0.245630174793008
0.00120821586790173	0.24655013799448
0.00120821586790173	0.247470101195952
0.00120821586790173	0.248390064397424
0.00120821586790173	0.249310027598896
0.00120821586790173	0.250229990800368
0.00120821586790173	0.25114995400184
0.00120821586790173	0.252069917203312
0.00120821586790173	0.252989880404784
0.00120821586790173	0.253909843606256
0.00120821586790173	0.254829806807728
0.00120821586790173	0.2557497700092
0.00120821586790173	0.256669733210672
0.00120821586790173	0.257589696412144
0.00120821586790173	0.258509659613615
0.00120821586790173	0.259429622815087
0.00120821586790173	0.260349586016559
0.00120821586790173	0.261269549218031
0.00120821586790173	0.262189512419503
0.00120821586790173	0.263109475620975
0.00120821586790173	0.264029438822447
0.00120821586790173	0.264949402023919
0.00120821586790173	0.265869365225391
0.00120821586790173	0.266789328426863
0.00120821586790173	0.267709291628335
0.00120821586790173	0.268629254829807
0.00120821586790173	0.269549218031279
0.00120821586790173	0.270469181232751
0.00120821586790173	0.271389144434223
0.00120821586790173	0.272309107635695
0.00120821586790173	0.273229070837167
0.00120821586790173	0.274149034038638
0.00120821586790173	0.27506899724011
0.00120821586790173	0.275988960441582
0.00120821586790173	0.276908923643054
0.00120821586790173	0.277828886844526
0.00120821586790173	0.278748850045998
0.00120821586790173	0.27966881324747
0.00120821586790173	0.280588776448942
0.00120821586790173	0.281508739650414
0.00120821586790173	0.282428702851886
0.00161095449053564	0.282428702851886
0.00161095449053564	0.283348666053358
0.00161095449053564	0.28426862925483
0.00161095449053564	0.285188592456302
0.00161095449053564	0.286108555657774
0.00161095449053564	0.287028518859246
0.00161095449053564	0.287948482060718
0.00161095449053564	0.28886844526219
0.00161095449053564	0.289788408463661
0.00161095449053564	0.290708371665133
0.00161095449053564	0.291628334866605
0.00161095449053564	0.292548298068077
0.00201369311316955	0.292548298068077
0.00201369311316955	0.293468261269549
0.00201369311316955	0.294388224471021
0.00201369311316955	0.295308187672493
0.00201369311316955	0.296228150873965
0.00241643173580346	0.296228150873965
0.00241643173580346	0.297148114075437
0.00241643173580346	0.298068077276909
0.00241643173580346	0.298988040478381
0.00241643173580346	0.299908003679853
0.00241643173580346	0.300827966881325
0.00241643173580346	0.301747930082797
0.00241643173580346	0.302667893284269
0.00241643173580346	0.303587856485741
0.00241643173580346	0.304507819687213
0.00241643173580346	0.305427782888684
0.00241643173580346	0.306347746090156
0.00241643173580346	0.307267709291628
0.00241643173580346	0.3081876724931
0.00241643173580346	0.309107635694572
0.00241643173580346	0.310027598896044
0.00241643173580346	0.310947562097516
0.00241643173580346	0.311867525298988
0.00241643173580346	0.31278748850046
0.00241643173580346	0.313707451701932
0.00241643173580346	0.314627414903404
0.00241643173580346	0.315547378104876
0.00241643173580346	0.316467341306348
0.00241643173580346	0.31738730450782
0.00241643173580346	0.318307267709292
0.00241643173580346	0.319227230910764
0.00241643173580346	0.320147194112236
0.00241643173580346	0.321067157313707
0.00241643173580346	0.321987120515179
0.00241643173580346	0.322907083716651
0.00241643173580346	0.323827046918123
0.00241643173580346	0.324747010119595
0.00241643173580346	0.325666973321067
0.00241643173580346	0.326586936522539
0.00241643173580346	0.327506899724011
0.00241643173580346	0.328426862925483
0.00241643173580346	0.329346826126955
0.00241643173580346	0.330266789328427
0.00241643173580346	0.331186752529899
0.00241643173580346	0.332106715731371
0.00241643173580346	0.333026678932843
0.00241643173580346	0.333946642134315
0.00241643173580346	0.334866605335787
0.00241643173580346	0.335786568537259
0.00241643173580346	0.33670653173873
0.00241643173580346	0.337626494940202
0.00241643173580346	0.338546458141674
0.00241643173580346	0.339466421343146
0.00241643173580346	0.340386384544618
0.00241643173580346	0.34130634774609
0.00241643173580346	0.342226310947562
0.00241643173580346	0.343146274149034
0.00241643173580346	0.344066237350506
0.00241643173580346	0.344986200551978
0.00241643173580346	0.34590616375345
0.00241643173580346	0.346826126954922
0.00241643173580346	0.347746090156394
0.00241643173580346	0.348666053357866
0.00241643173580346	0.349586016559338
0.00241643173580346	0.35050597976081
0.00241643173580346	0.351425942962282
0.00241643173580346	0.352345906163753
0.00241643173580346	0.353265869365225
0.00241643173580346	0.354185832566697
0.00241643173580346	0.355105795768169
0.00241643173580346	0.356025758969641
0.00241643173580346	0.356945722171113
0.00241643173580346	0.357865685372585
0.00241643173580346	0.358785648574057
0.00241643173580346	0.359705611775529
0.00241643173580346	0.360625574977001
0.00241643173580346	0.361545538178473
0.00241643173580346	0.362465501379945
0.00241643173580346	0.363385464581417
0.00241643173580346	0.364305427782889
0.00241643173580346	0.365225390984361
0.00241643173580346	0.366145354185833
0.00241643173580346	0.367065317387305
0.00241643173580346	0.367985280588776
0.00241643173580346	0.368905243790248
0.00241643173580346	0.36982520699172
0.00241643173580346	0.370745170193192
0.00241643173580346	0.371665133394664
0.00241643173580346	0.372585096596136
0.00241643173580346	0.373505059797608
0.00241643173580346	0.37442502299908
0.00241643173580346	0.375344986200552
0.00241643173580346	0.376264949402024
0.00241643173580346	0.377184912603496
0.00241643173580346	0.378104875804968
0.00281917035843737	0.378104875804968
0.00281917035843737	0.37902483900644
0.00281917035843737	0.379944802207912
0.00281917035843737	0.380864765409384
0.00281917035843737	0.381784728610856
0.00281917035843737	0.382704691812328
0.00281917035843737	0.383624655013799
0.00281917035843737	0.384544618215271
0.00281917035843737	0.385464581416743
0.00281917035843737	0.386384544618215
0.00281917035843737	0.387304507819687
0.00281917035843737	0.388224471021159
0.00281917035843737	0.389144434222631
0.00281917035843737	0.390064397424103
0.00281917035843737	0.390984360625575
0.00281917035843737	0.391904323827047
0.00281917035843737	0.392824287028519
0.00281917035843737	0.393744250229991
0.00281917035843737	0.394664213431463
0.00281917035843737	0.395584176632935
0.00281917035843737	0.396504139834407
0.00281917035843737	0.397424103035879
0.00281917035843737	0.398344066237351
0.00281917035843737	0.399264029438822
0.00281917035843737	0.400183992640294
0.00281917035843737	0.401103955841766
0.00281917035843737	0.402023919043238
0.00281917035843737	0.40294388224471
0.00281917035843737	0.403863845446182
0.00281917035843737	0.404783808647654
0.00281917035843737	0.405703771849126
0.00281917035843737	0.406623735050598
0.00281917035843737	0.40754369825207
0.00281917035843737	0.408463661453542
0.00281917035843737	0.409383624655014
0.00281917035843737	0.410303587856486
0.00281917035843737	0.411223551057958
0.00281917035843737	0.41214351425943
0.00281917035843737	0.413063477460902
0.00281917035843737	0.413983440662374
0.00281917035843737	0.414903403863845
0.00281917035843737	0.415823367065317
0.00322190898107128	0.415823367065317
0.00322190898107128	0.416743330266789
0.00322190898107128	0.417663293468261
0.00322190898107128	0.418583256669733
0.00322190898107128	0.419503219871205
0.00322190898107128	0.420423183072677
0.00322190898107128	0.421343146274149
0.00322190898107128	0.422263109475621
0.00322190898107128	0.423183072677093
0.0036246476037052	0.423183072677093
0.0036246476037052	0.424103035878565
0.0036246476037052	0.425022999080037
0.0036246476037052	0.425942962281509
0.0036246476037052	0.426862925482981
0.0036246476037052	0.427782888684453
0.0036246476037052	0.428702851885925
0.0036246476037052	0.429622815087397
0.0036246476037052	0.430542778288868
0.00402738622633911	0.430542778288868
0.00443012484897302	0.430542778288868
0.00443012484897302	0.43146274149034
0.00483286347160693	0.43146274149034
0.00483286347160693	0.432382704691812
0.00483286347160693	0.433302667893284
0.00483286347160693	0.434222631094756
0.00483286347160693	0.435142594296228
0.00483286347160693	0.4360625574977
0.00483286347160693	0.436982520699172
0.00483286347160693	0.437902483900644
0.00483286347160693	0.438822447102116
0.00483286347160693	0.439742410303588
0.00483286347160693	0.44066237350506
0.00483286347160693	0.441582336706532
0.00483286347160693	0.442502299908004
0.00483286347160693	0.443422263109476
0.00483286347160693	0.444342226310948
0.00483286347160693	0.44526218951242
0.00483286347160693	0.446182152713891
0.00483286347160693	0.447102115915363
0.00523560209424084	0.447102115915363
0.00523560209424084	0.448022079116835
0.00523560209424084	0.448942042318307
0.00523560209424084	0.449862005519779
0.00523560209424084	0.450781968721251
0.00523560209424084	0.451701931922723
0.00523560209424084	0.452621895124195
0.00523560209424084	0.453541858325667
0.00523560209424084	0.454461821527139
0.00523560209424084	0.455381784728611
0.00523560209424084	0.456301747930083
0.00523560209424084	0.457221711131555
0.00523560209424084	0.458141674333027
0.00523560209424084	0.459061637534499
0.00523560209424084	0.459981600735971
0.00523560209424084	0.460901563937443
0.00523560209424084	0.461821527138914
0.00523560209424084	0.462741490340386
0.00523560209424084	0.463661453541858
0.00523560209424084	0.46458141674333
0.00523560209424084	0.465501379944802
0.00523560209424084	0.466421343146274
0.00523560209424084	0.467341306347746
0.00523560209424084	0.468261269549218
0.00523560209424084	0.46918123275069
0.00523560209424084	0.470101195952162
0.00523560209424084	0.471021159153634
0.00523560209424084	0.471941122355106
0.00523560209424084	0.472861085556578
0.00523560209424084	0.47378104875805
0.00523560209424084	0.474701011959522
0.00523560209424084	0.475620975160994
0.00523560209424084	0.476540938362466
0.00523560209424084	0.477460901563937
0.00523560209424084	0.478380864765409
0.00523560209424084	0.479300827966881
0.00563834071687475	0.479300827966881
0.00563834071687475	0.480220791168353
0.00563834071687475	0.481140754369825
0.00563834071687475	0.482060717571297
0.00563834071687475	0.482980680772769
0.00563834071687475	0.483900643974241
0.00563834071687475	0.484820607175713
0.00563834071687475	0.485740570377185
0.00563834071687475	0.486660533578657
0.00563834071687475	0.487580496780129
0.00563834071687475	0.488500459981601
0.00563834071687475	0.489420423183073
0.00563834071687475	0.490340386384545
0.00563834071687475	0.491260349586017
0.00563834071687475	0.492180312787489
0.00563834071687475	0.49310027598896
0.00563834071687475	0.494020239190432
0.00563834071687475	0.494940202391904
0.00563834071687475	0.495860165593376
0.00563834071687475	0.496780128794848
0.00563834071687475	0.49770009199632
0.00563834071687475	0.498620055197792
0.00563834071687475	0.499540018399264
0.00563834071687475	0.500459981600736
0.00563834071687475	0.501379944802208
0.00563834071687475	0.50229990800368
0.00563834071687475	0.503219871205152
0.00563834071687475	0.504139834406624
0.00563834071687475	0.505059797608096
0.00563834071687475	0.505979760809568
0.00563834071687475	0.50689972401104
0.00563834071687475	0.507819687212511
0.00563834071687475	0.508739650413983
0.00563834071687475	0.509659613615455
0.00563834071687475	0.510579576816927
0.00563834071687475	0.511499540018399
0.00563834071687475	0.512419503219871
0.00563834071687475	0.513339466421343
0.00563834071687475	0.514259429622815
0.00563834071687475	0.515179392824287
0.00604107933950866	0.515179392824287
0.00604107933950866	0.516099356025759
0.00604107933950866	0.517019319227231
0.00604107933950866	0.517939282428703
0.00604107933950866	0.518859245630175
0.00604107933950866	0.519779208831647
0.00604107933950866	0.520699172033119
0.00604107933950866	0.521619135234591
0.00604107933950866	0.522539098436063
0.00604107933950866	0.523459061637535
0.00604107933950866	0.524379024839006
0.00604107933950866	0.525298988040478
0.00604107933950866	0.52621895124195
0.00604107933950866	0.527138914443422
0.00604107933950866	0.528058877644894
0.00604107933950866	0.528978840846366
0.00604107933950866	0.529898804047838
0.00604107933950866	0.53081876724931
0.00604107933950866	0.531738730450782
0.00604107933950866	0.532658693652254
0.00604107933950866	0.533578656853726
0.00604107933950866	0.534498620055198
0.00604107933950866	0.53541858325667
0.00604107933950866	0.536338546458142
0.00604107933950866	0.537258509659614
0.00604107933950866	0.538178472861086
0.00604107933950866	0.539098436062557
0.00604107933950866	0.540018399264029
0.00604107933950866	0.540938362465501
0.00604107933950866	0.541858325666973
0.00604107933950866	0.542778288868445
0.00604107933950866	0.543698252069917
0.00604107933950866	0.544618215271389
0.00604107933950866	0.545538178472861
0.00604107933950866	0.546458141674333
0.00604107933950866	0.547378104875805
0.00604107933950866	0.548298068077277
0.00604107933950866	0.549218031278749
0.00604107933950866	0.550137994480221
0.00604107933950866	0.551057957681693
0.00604107933950866	0.551977920883165
0.00604107933950866	0.552897884084637
0.00604107933950866	0.553817847286109
0.00604107933950866	0.554737810487581
0.00604107933950866	0.555657773689052
0.00644381796214257	0.555657773689052
0.00644381796214257	0.556577736890524
0.00644381796214257	0.557497700091996
0.00644381796214257	0.558417663293468
0.00644381796214257	0.55933762649494
0.00684655658477648	0.55933762649494
0.00684655658477648	0.560257589696412
0.00684655658477648	0.561177552897884
0.00684655658477648	0.562097516099356
0.00684655658477648	0.563017479300828
0.00684655658477648	0.5639374425023
0.00684655658477648	0.564857405703772
0.00684655658477648	0.565777368905244
0.00684655658477648	0.566697332106716
0.00684655658477648	0.567617295308188
0.00684655658477648	0.56853725850966
0.00684655658477648	0.569457221711132
0.00684655658477648	0.570377184912603
0.00684655658477648	0.571297148114075
0.00684655658477648	0.572217111315547
0.00684655658477648	0.573137074517019
0.00724929520741039	0.573137074517019
0.0076520338300443	0.573137074517019
0.0076520338300443	0.574057037718491
0.0076520338300443	0.574977000919963
0.0076520338300443	0.575896964121435
0.0076520338300443	0.576816927322907
0.0076520338300443	0.577736890524379
0.0076520338300443	0.578656853725851
0.0076520338300443	0.579576816927323
0.0076520338300443	0.580496780128795
0.0076520338300443	0.581416743330267
0.0076520338300443	0.582336706531739
0.0076520338300443	0.583256669733211
0.0076520338300443	0.584176632934683
0.0076520338300443	0.585096596136155
0.0076520338300443	0.586016559337627
0.0076520338300443	0.586936522539098
0.0076520338300443	0.58785648574057
0.0076520338300443	0.588776448942042
0.0076520338300443	0.589696412143514
0.0076520338300443	0.590616375344986
0.0076520338300443	0.591536338546458
0.0076520338300443	0.59245630174793
0.0076520338300443	0.593376264949402
0.0076520338300443	0.594296228150874
0.0076520338300443	0.595216191352346
0.0076520338300443	0.596136154553818
0.0076520338300443	0.59705611775529
0.0076520338300443	0.597976080956762
0.0076520338300443	0.598896044158234
0.0076520338300443	0.599816007359706
0.0076520338300443	0.600735970561178
0.0076520338300443	0.601655933762649
0.0076520338300443	0.602575896964121
0.0076520338300443	0.603495860165593
0.0076520338300443	0.604415823367065
0.0076520338300443	0.605335786568537
0.0076520338300443	0.606255749770009
0.0076520338300443	0.607175712971481
0.00805477245267821	0.607175712971481
0.00805477245267821	0.608095676172953
0.00805477245267821	0.609015639374425
0.00845751107531212	0.609015639374425
0.00845751107531212	0.609935602575897
0.00845751107531212	0.610855565777369
0.00845751107531212	0.611775528978841
0.00845751107531212	0.612695492180313
0.00845751107531212	0.613615455381785
0.00845751107531212	0.614535418583257
0.00845751107531212	0.615455381784729
0.00845751107531212	0.616375344986201
0.00845751107531212	0.617295308187673
0.00845751107531212	0.618215271389144
0.00845751107531212	0.619135234590616
0.00845751107531212	0.620055197792088
0.00845751107531212	0.62097516099356
0.00845751107531212	0.621895124195032
0.00845751107531212	0.622815087396504
0.00886024969794603	0.622815087396504
0.00886024969794603	0.623735050597976
0.00886024969794603	0.624655013799448
0.00886024969794603	0.62557497700092
0.00886024969794603	0.626494940202392
0.00886024969794603	0.627414903403864
0.00886024969794603	0.628334866605336
0.00886024969794603	0.629254829806808
0.00886024969794603	0.63017479300828
0.00886024969794603	0.631094756209752
0.00886024969794603	0.632014719411224
0.00886024969794603	0.632934682612695
0.00886024969794603	0.633854645814167
0.00926298832057994	0.633854645814167
0.00926298832057994	0.634774609015639
0.00926298832057994	0.635694572217111
0.00926298832057994	0.636614535418583
0.00926298832057994	0.637534498620055
0.00926298832057994	0.638454461821527
0.00966572694321385	0.638454461821527
0.00966572694321385	0.639374425022999
0.00966572694321385	0.640294388224471
0.00966572694321385	0.641214351425943
0.0100684655658478	0.641214351425943
0.0100684655658478	0.642134314627415
0.0100684655658478	0.643054277828887
0.0104712041884817	0.643054277828887
0.0104712041884817	0.643974241030359
0.0108739428111156	0.643974241030359
0.0108739428111156	0.644894204231831
0.0108739428111156	0.645814167433303
0.0108739428111156	0.646734130634775
0.0108739428111156	0.647654093836247
0.0108739428111156	0.648574057037719
0.0108739428111156	0.64949402023919
0.0108739428111156	0.650413983440662
0.0108739428111156	0.651333946642134
0.0108739428111156	0.652253909843606
0.0108739428111156	0.653173873045078
0.0108739428111156	0.65409383624655
0.0108739428111156	0.655013799448022
0.0108739428111156	0.655933762649494
0.0112766814337495	0.655933762649494
0.0116794200563834	0.655933762649494
0.0116794200563834	0.656853725850966
0.0116794200563834	0.657773689052438
0.0120821586790173	0.657773689052438
0.0124848973016512	0.657773689052438
0.0124848973016512	0.65869365225391
0.0124848973016512	0.659613615455382
0.0124848973016512	0.666053357865685
0.0124848973016512	0.670653173873045
0.0128876359242851	0.670653173873045
0.013290374546919	0.670653173873045
0.013290374546919	0.672493100275989
0.0185259766411599	0.678012879484821
0.0189287152637938	0.678012879484821
0.0193314538864277	0.68261269549218
0.0193314538864277	0.686292548298068
0.0193314538864277	0.688132474701012
0.0193314538864277	0.689052437902484
0.0193314538864277	0.689972401103956
0.0193314538864277	0.690892364305428
0.0197341925090616	0.690892364305428
0.0197341925090616	0.6918123275069
0.0197341925090616	0.692732290708372
0.0197341925090616	0.693652253909844
0.0197341925090616	0.694572217111316
0.0197341925090616	0.695492180312787
0.0201369311316955	0.695492180312787
0.0201369311316955	0.696412143514259
0.0201369311316955	0.697332106715731
0.0201369311316955	0.698252069917203
0.0205396697543294	0.698252069917203
0.0205396697543294	0.699172033118675
0.0205396697543294	0.700091996320147
0.0205396697543294	0.701011959521619
0.0205396697543294	0.701931922723091
0.0209424083769634	0.701931922723091
0.0209424083769634	0.702851885924563
0.0209424083769634	0.703771849126035
0.0209424083769634	0.704691812327507
0.0209424083769634	0.705611775528979
0.0209424083769634	0.706531738730451
0.0209424083769634	0.707451701931923
0.0209424083769634	0.708371665133395
0.0213451469995973	0.708371665133395
0.0213451469995973	0.709291628334867
0.0213451469995973	0.710211591536339
0.0213451469995973	0.711131554737811
0.0213451469995973	0.712051517939282
0.0217478856222312	0.712051517939282
0.0217478856222312	0.712971481140754
0.0217478856222312	0.713891444342226
0.0217478856222312	0.714811407543698
0.0217478856222312	0.71573137074517
0.0217478856222312	0.716651333946642
0.0217478856222312	0.717571297148114
0.0217478856222312	0.718491260349586
0.0217478856222312	0.719411223551058
0.0221506242448651	0.719411223551058
0.0221506242448651	0.72033118675253
0.0221506242448651	0.721251149954002
0.0221506242448651	0.722171113155474
0.022553362867499	0.722171113155474
0.022553362867499	0.723091076356946
0.022553362867499	0.724011039558418
0.0229561014901329	0.724011039558418
0.0229561014901329	0.72493100275989
0.0229561014901329	0.725850965961362
0.0229561014901329	0.726770929162833
0.0233588401127668	0.726770929162833
0.0233588401127668	0.727690892364305
0.0233588401127668	0.728610855565777
0.0237615787354007	0.728610855565777
0.0237615787354007	0.729530818767249
0.0237615787354007	0.730450781968721
0.0241643173580346	0.730450781968721
0.0241643173580346	0.731370745170193
0.0241643173580346	0.732290708371665
0.0241643173580346	0.733210671573137
0.0241643173580346	0.734130634774609
0.0241643173580346	0.735050597976081
0.0245670559806685	0.735050597976081
0.0245670559806685	0.735970561177553
0.0245670559806685	0.736890524379025
0.0245670559806685	0.737810487580497
0.0245670559806685	0.738730450781969
0.0245670559806685	0.739650413983441
0.0249697946033025	0.739650413983441
0.0249697946033025	0.740570377184913
0.0249697946033025	0.741490340386385
0.0249697946033025	0.742410303587857
0.0249697946033025	0.743330266789328
0.0249697946033025	0.7442502299908
0.0249697946033025	0.745170193192272
0.0249697946033025	0.746090156393744
0.0249697946033025	0.747010119595216
0.0253725332259364	0.747010119595216
0.0253725332259364	0.747930082796688
0.0253725332259364	0.74885004599816
0.0253725332259364	0.749770009199632
0.0257752718485703	0.749770009199632
0.0257752718485703	0.750689972401104
0.0257752718485703	0.751609935602576
0.0261780104712042	0.751609935602576
0.0261780104712042	0.752529898804048
0.0261780104712042	0.75344986200552
0.0261780104712042	0.754369825206992
0.0261780104712042	0.755289788408464
0.0261780104712042	0.756209751609936
0.0261780104712042	0.757129714811408
0.0261780104712042	0.758049678012879
0.0261780104712042	0.758969641214351
0.0265807490938381	0.758969641214351
0.0265807490938381	0.759889604415823
0.0265807490938381	0.760809567617295
0.026983487716472	0.760809567617295
0.0273862263391059	0.760809567617295
0.0277889649617398	0.760809567617295
0.0277889649617398	0.761729530818767
0.0281917035843737	0.761729530818767
0.0285944422070077	0.761729530818767
0.0289971808296416	0.761729530818767
0.0289971808296416	0.762649494020239
0.0293999194522755	0.762649494020239
0.0293999194522755	0.763569457221711
0.0298026580749094	0.763569457221711
0.0298026580749094	0.764489420423183
0.0302053966975433	0.764489420423183
0.0302053966975433	0.765409383624655
0.0306081353201772	0.765409383624655
0.0306081353201772	0.766329346826127
0.0306081353201772	0.767249310027599
0.0310108739428111	0.767249310027599
0.0310108739428111	0.768169273229071
0.0310108739428111	0.769089236430543
0.0310108739428111	0.770009199632015
0.0310108739428111	0.770929162833487
0.0310108739428111	0.771849126034959
0.0310108739428111	0.772769089236431
0.0310108739428111	0.773689052437903
0.0310108739428111	0.774609015639374
0.0310108739428111	0.775528978840846
0.0310108739428111	0.776448942042318
0.031413612565445	0.776448942042318
0.031413612565445	0.77736890524379
0.0318163511880789	0.77736890524379
0.0318163511880789	0.778288868445262
0.0322190898107129	0.778288868445262
0.0326218284333468	0.778288868445262
0.0330245670559807	0.778288868445262
0.0334273056786146	0.778288868445262
0.0334273056786146	0.779208831646734
0.0334273056786146	0.780128794848206
0.0338300443012485	0.780128794848206
0.0338300443012485	0.781048758049678
0.0342327829238824	0.781048758049678
0.0342327829238824	0.78196872125115
0.0342327829238824	0.782888684452622
0.0342327829238824	0.783808647654094
0.0342327829238824	0.784728610855566
0.0342327829238824	0.785648574057038
0.0346355215465163	0.785648574057038
0.0346355215465163	0.78656853725851
0.0350382601691502	0.78656853725851
0.0350382601691502	0.787488500459982
0.0350382601691502	0.788408463661454
0.0354409987917841	0.788408463661454
0.0354409987917841	0.789328426862925
0.0354409987917841	0.790248390064397
0.0354409987917841	0.791168353265869
0.0354409987917841	0.792088316467341
0.0354409987917841	0.793008279668813
0.0354409987917841	0.793928242870285
0.035843737414418	0.793928242870285
0.035843737414418	0.794848206071757
0.035843737414418	0.795768169273229
0.036246476037052	0.795768169273229
0.036246476037052	0.796688132474701
0.036246476037052	0.797608095676173
0.036246476037052	0.798528058877645
0.036246476037052	0.799448022079117
0.036246476037052	0.800367985280589
0.0366492146596859	0.800367985280589
0.0366492146596859	0.801287948482061
0.0370519532823198	0.801287948482061
0.0370519532823198	0.802207911683533
0.0370519532823198	0.803127874885005
0.0370519532823198	0.804047838086477
0.0370519532823198	0.804967801287949
0.0370519532823198	0.80588776448942
0.0370519532823198	0.806807727690892
0.0374546919049537	0.806807727690892
0.0378574305275876	0.806807727690892
0.0378574305275876	0.807727690892364
0.0378574305275876	0.808647654093836
0.0382601691502215	0.808647654093836
0.0382601691502215	0.809567617295308
0.0386629077728554	0.809567617295308
0.0390656463954893	0.809567617295308
0.0390656463954893	0.81048758049678
0.0394683850181232	0.81048758049678
0.0398711236407572	0.81048758049678
0.0402738622633911	0.81048758049678
0.0402738622633911	0.811407543698252
0.040676600886025	0.811407543698252
0.040676600886025	0.812327506899724
0.040676600886025	0.813247470101196
0.040676600886025	0.814167433302668
0.0410793395086589	0.814167433302668
0.0414820781312928	0.814167433302668
0.0414820781312928	0.81508739650414
0.0418848167539267	0.81508739650414
0.0422875553765606	0.81508739650414
0.0426902939991945	0.81508739650414
0.0430930326218284	0.81508739650414
0.0434957712444623	0.81508739650414
0.0438985098670963	0.81508739650414
0.0438985098670963	0.816007359705612
0.0443012484897302	0.816007359705612
0.0443012484897302	0.816927322907084
0.0443012484897302	0.817847286108556
0.0443012484897302	0.818767249310028
0.0443012484897302	0.8196872125115
0.0447039871123641	0.8196872125115
0.045106725734998	0.8196872125115
0.0455094643576319	0.8196872125115
0.0455094643576319	0.820607175712971
0.0455094643576319	0.821527138914443
0.0459122029802658	0.821527138914443
0.0459122029802658	0.822447102115915
0.0459122029802658	0.823367065317387
0.0463149416028997	0.823367065317387
0.0467176802255336	0.823367065317387
0.0467176802255336	0.824287028518859
0.0467176802255336	0.825206991720331
0.0467176802255336	0.826126954921803
0.0471204188481675	0.826126954921803
0.0471204188481675	0.827046918123275
0.0475231574708014	0.827046918123275
0.0479258960934354	0.827046918123275
0.0483286347160693	0.827046918123275
0.0483286347160693	0.827966881324747
0.0487313733387032	0.827966881324747
0.0487313733387032	0.828886844526219
0.0487313733387032	0.829806807727691
0.0487313733387032	0.830726770929163
0.0491341119613371	0.830726770929163
0.0491341119613371	0.831646734130635
0.0491341119613371	0.832566697332107
0.0491341119613371	0.833486660533579
0.0491341119613371	0.834406623735051
0.049536850583971	0.834406623735051
0.049536850583971	0.835326586936523
0.0499395892066049	0.835326586936523
0.0499395892066049	0.836246550137994
0.0503423278292388	0.836246550137994
0.0507450664518727	0.836246550137994
0.0507450664518727	0.837166513339466
0.0511478050745066	0.837166513339466
0.0515505436971406	0.837166513339466
0.0515505436971406	0.838086476540938
0.0515505436971406	0.83900643974241
0.0519532823197745	0.83900643974241
0.0519532823197745	0.839926402943882
0.0519532823197745	0.840846366145354
0.0523560209424084	0.840846366145354
0.0527587595650423	0.840846366145354
0.0527587595650423	0.841766329346826
0.0531614981876762	0.841766329346826
0.0531614981876762	0.842686292548298
0.0531614981876762	0.84360625574977
0.0535642368103101	0.84360625574977
0.0535642368103101	0.844526218951242
0.0535642368103101	0.845446182152714
0.0535642368103101	0.846366145354186
0.053966975432944	0.846366145354186
0.053966975432944	0.847286108555658
0.0543697140555779	0.847286108555658
0.0547724526782118	0.847286108555658
0.0547724526782118	0.84820607175713
0.0551751913008457	0.84820607175713
0.0555779299234797	0.84820607175713
0.0555779299234797	0.849126034958602
0.0555779299234797	0.850045998160074
0.0559806685461136	0.850045998160074
0.0563834071687475	0.850045998160074
0.0567861457913814	0.850045998160074
0.0571888844140153	0.850045998160074
0.0571888844140153	0.850965961361546
0.0575916230366492	0.850965961361546
0.0575916230366492	0.851885924563017
0.0575916230366492	0.852805887764489
0.0579943616592831	0.852805887764489
0.058397100281917	0.852805887764489
0.0587998389045509	0.852805887764489
0.0587998389045509	0.853725850965961
0.0587998389045509	0.854645814167433
0.0592025775271849	0.854645814167433
0.0596053161498188	0.854645814167433
0.0600080547724527	0.854645814167433
0.0604107933950866	0.854645814167433
0.0604107933950866	0.855565777368905
0.0604107933950866	0.856485740570377
0.0608135320177205	0.856485740570377
0.0612162706403544	0.856485740570377
0.0616190092629883	0.856485740570377
0.0616190092629883	0.857405703771849
0.0620217478856222	0.857405703771849
0.0620217478856222	0.858325666973321
0.0624244865082561	0.858325666973321
0.06282722513089	0.858325666973321
0.063229963753524	0.858325666973321
0.0636327023761579	0.858325666973321
0.0636327023761579	0.859245630174793
0.0640354409987918	0.859245630174793
0.0640354409987918	0.860165593376265
0.0640354409987918	0.861085556577737
0.0644381796214257	0.861085556577737
0.0648409182440596	0.861085556577737
0.0648409182440596	0.862005519779209
0.0652436568666935	0.862005519779209
0.0656463954893274	0.862005519779209
0.0660491341119613	0.862005519779209
0.0660491341119613	0.862925482980681
0.0664518727345952	0.862925482980681
0.0668546113572292	0.862925482980681
0.0668546113572292	0.863845446182153
0.0668546113572292	0.864765409383625
0.0672573499798631	0.864765409383625
0.0672573499798631	0.865685372585097
0.0672573499798631	0.866605335786569
0.067660088602497	0.866605335786569
0.0680628272251309	0.866605335786569
0.0684655658477648	0.866605335786569
0.0684655658477648	0.86752529898804
0.0688683044703987	0.86752529898804
0.0692710430930326	0.86752529898804
0.0696737817156665	0.86752529898804
0.0700765203383004	0.86752529898804
0.0700765203383004	0.868445262189512
0.0704792589609343	0.868445262189512
0.0704792589609343	0.869365225390984
0.0704792589609343	0.870285188592456
0.0708819975835683	0.870285188592456
0.0712847362062022	0.870285188592456
0.0712847362062022	0.871205151793928
0.0712847362062022	0.8721251149954
0.0716874748288361	0.8721251149954
0.07209021345147	0.8721251149954
0.07209021345147	0.873045078196872
0.07209021345147	0.873965041398344
0.0724929520741039	0.873965041398344
0.0724929520741039	0.874885004599816
0.0724929520741039	0.875804967801288
0.0728956906967378	0.875804967801288
0.0732984293193717	0.875804967801288
0.0737011679420056	0.875804967801288
0.0741039065646396	0.875804967801288
0.0741039065646396	0.87672493100276
0.0741039065646396	0.877644894204232
0.0745066451872735	0.877644894204232
0.0745066451872735	0.878564857405704
0.0749093838099074	0.878564857405704
0.0749093838099074	0.879484820607176
0.0753121224325413	0.879484820607176
0.0753121224325413	0.880404783808648
0.0753121224325413	0.88132474701012
0.0753121224325413	0.882244710211592
0.0757148610551752	0.882244710211592
0.0761175996778091	0.882244710211592
0.076520338300443	0.882244710211592
0.0769230769230769	0.882244710211592
0.0773258155457108	0.882244710211592
0.0777285541683447	0.882244710211592
0.0781312927909786	0.882244710211592
0.0785340314136126	0.882244710211592
0.0789367700362465	0.882244710211592
0.0793395086588804	0.882244710211592
0.0793395086588804	0.883164673413063
0.0793395086588804	0.884084636614535
0.0793395086588804	0.885004599816007
0.0793395086588804	0.885924563017479
0.0797422472815143	0.885924563017479
0.0797422472815143	0.886844526218951
0.0801449859041482	0.886844526218951
0.0805477245267821	0.886844526218951
0.0805477245267821	0.887764489420423
0.080950463149416	0.887764489420423
0.0813532017720499	0.887764489420423
0.0817559403946839	0.887764489420423
0.0821586790173178	0.887764489420423
0.0825614176399517	0.887764489420423
0.0829641562625856	0.887764489420423
0.0833668948852195	0.887764489420423
0.0837696335078534	0.887764489420423
0.0837696335078534	0.888684452621895
0.0841723721304873	0.888684452621895
0.0845751107531212	0.888684452621895
0.0849778493757551	0.888684452621895
0.0849778493757551	0.889604415823367
0.085380587998389	0.889604415823367
0.085380587998389	0.890524379024839
0.085380587998389	0.891444342226311
0.085783326621023	0.891444342226311
0.085783326621023	0.892364305427783
0.0861860652436569	0.892364305427783
0.0865888038662908	0.892364305427783
0.0865888038662908	0.893284268629255
0.0869915424889247	0.893284268629255
0.0869915424889247	0.894204231830727
0.0869915424889247	0.895124195032199
0.0869915424889247	0.896044158233671
0.0873942811115586	0.896044158233671
0.0877970197341925	0.896044158233671
0.0877970197341925	0.896964121435143
0.0881997583568264	0.896964121435143
0.0886024969794603	0.896964121435143
0.0890052356020942	0.896964121435143
0.0890052356020942	0.897884084636615
0.0894079742247282	0.897884084636615
0.0894079742247282	0.898804047838086
0.0898107128473621	0.898804047838086
0.090213451469996	0.898804047838086
0.0906161900926299	0.898804047838086
0.0906161900926299	0.899724011039558
0.0910189287152638	0.899724011039558
0.0910189287152638	0.90064397424103
0.0910189287152638	0.901563937442502
0.0914216673378977	0.901563937442502
0.0914216673378977	0.902483900643974
0.0918244059605316	0.902483900643974
0.0922271445831655	0.902483900643974
0.0926298832057994	0.902483900643974
0.0930326218284333	0.902483900643974
0.0930326218284333	0.903403863845446
0.0930326218284333	0.904323827046918
0.0934353604510673	0.904323827046918
0.0938380990737012	0.904323827046918
0.0942408376963351	0.904323827046918
0.0942408376963351	0.90524379024839
0.094643576318969	0.90524379024839
0.0950463149416029	0.90524379024839
0.0950463149416029	0.906163753449862
0.0950463149416029	0.907083716651334
0.0954490535642368	0.907083716651334
0.0958517921868707	0.907083716651334
0.0958517921868707	0.908003679852806
0.0962545308095046	0.908003679852806
0.0966572694321385	0.908003679852806
0.0966572694321385	0.908923643054278
0.0970600080547725	0.908923643054278
0.0974627466774064	0.908923643054278
0.0978654853000403	0.908923643054278
0.0978654853000403	0.90984360625575
0.0978654853000403	0.910763569457222
0.0982682239226742	0.910763569457222
0.0986709625453081	0.910763569457222
0.099073701167942	0.910763569457222
0.099073701167942	0.911683532658694
0.0994764397905759	0.911683532658694
0.0998791784132098	0.911683532658694
0.100281917035844	0.911683532658694
0.100684655658478	0.911683532658694
0.101087394281112	0.911683532658694
0.101490132903745	0.911683532658694
0.101892871526379	0.911683532658694
0.101892871526379	0.912603495860166
0.102295610149013	0.912603495860166
0.102295610149013	0.913523459061638
0.102698348771647	0.913523459061638
0.102698348771647	0.914443422263109
0.103101087394281	0.914443422263109
0.103503826016915	0.914443422263109
0.103906564639549	0.914443422263109
0.104309303262183	0.914443422263109
0.104712041884817	0.914443422263109
0.105114780507451	0.914443422263109
0.105517519130085	0.914443422263109
0.105920257752718	0.914443422263109
0.106322996375352	0.914443422263109
0.106725734997986	0.914443422263109
0.10712847362062	0.914443422263109
0.107531212243254	0.914443422263109
0.107933950865888	0.914443422263109
0.108336689488522	0.914443422263109
0.108336689488522	0.915363385464581
0.108739428111156	0.915363385464581
0.10914216673379	0.915363385464581
0.109544905356424	0.915363385464581
0.109947643979058	0.915363385464581
0.110350382601691	0.915363385464581
0.110350382601691	0.916283348666053
0.110753121224325	0.916283348666053
0.111155859846959	0.916283348666053
0.111155859846959	0.917203311867525
0.111558598469593	0.917203311867525
0.111961337092227	0.917203311867525
0.112364075714861	0.917203311867525
0.112364075714861	0.918123275068997
0.112766814337495	0.918123275068997
0.113169552960129	0.918123275068997
0.113572291582763	0.918123275068997
0.113975030205397	0.918123275068997
0.114377768828031	0.918123275068997
0.114377768828031	0.919043238270469
0.114377768828031	0.919963201471941
0.114377768828031	0.920883164673413
0.114780507450665	0.920883164673413
0.115183246073298	0.920883164673413
0.115183246073298	0.921803127874885
0.115585984695932	0.921803127874885
0.115988723318566	0.921803127874885
0.1163914619412	0.921803127874885
0.116794200563834	0.921803127874885
0.116794200563834	0.922723091076357
0.117196939186468	0.922723091076357
0.117196939186468	0.923643054277829
0.117599677809102	0.923643054277829
0.118002416431736	0.923643054277829
0.11840515505437	0.923643054277829
0.118807893677004	0.923643054277829
0.119210632299638	0.923643054277829
0.119613370922271	0.923643054277829
0.120016109544905	0.923643054277829
0.120016109544905	0.924563017479301
0.120418848167539	0.924563017479301
0.120821586790173	0.924563017479301
0.120821586790173	0.925482980680773
0.121224325412807	0.925482980680773
0.121627064035441	0.925482980680773
0.122029802658075	0.925482980680773
0.122432541280709	0.925482980680773
0.122835279903343	0.925482980680773
0.123238018525977	0.925482980680773
0.123640757148611	0.925482980680773
0.124043495771244	0.925482980680773
0.124446234393878	0.925482980680773
0.124446234393878	0.926402943882245
0.124848973016512	0.926402943882245
0.125251711639146	0.926402943882245
0.12565445026178	0.926402943882245
0.126057188884414	0.926402943882245
0.126459927507048	0.926402943882245
0.126862666129682	0.926402943882245
0.127265404752316	0.926402943882245
0.12766814337495	0.926402943882245
0.128070881997584	0.926402943882245
0.128473620620217	0.926402943882245
0.128876359242851	0.926402943882245
0.129279097865485	0.926402943882245
0.129681836488119	0.926402943882245
0.130084575110753	0.926402943882245
0.130487313733387	0.926402943882245
0.130487313733387	0.927322907083717
0.130487313733387	0.928242870285189
0.130890052356021	0.928242870285189
0.131292790978655	0.928242870285189
0.131695529601289	0.928242870285189
0.132098268223923	0.928242870285189
0.132501006846557	0.928242870285189
0.13290374546919	0.928242870285189
0.133306484091824	0.928242870285189
0.133709222714458	0.928242870285189
0.134111961337092	0.928242870285189
0.134514699959726	0.928242870285189
0.13491743858236	0.928242870285189
0.135320177204994	0.928242870285189
0.135722915827628	0.928242870285189
0.136125654450262	0.928242870285189
0.136528393072896	0.928242870285189
0.13693113169553	0.928242870285189
0.13693113169553	0.929162833486661
0.137333870318164	0.929162833486661
0.137736608940797	0.929162833486661
0.138139347563431	0.929162833486661
0.138542086186065	0.929162833486661
0.138944824808699	0.929162833486661
0.139347563431333	0.929162833486661
0.139750302053967	0.929162833486661
0.140153040676601	0.929162833486661
0.140555779299235	0.929162833486661
0.140958517921869	0.929162833486661
0.140958517921869	0.930082796688132
0.141361256544503	0.930082796688132
0.141361256544503	0.931002759889604
0.141763995167137	0.931002759889604
0.14216673378977	0.931002759889604
0.142569472412404	0.931002759889604
0.142972211035038	0.931002759889604
0.143374949657672	0.931002759889604
0.143777688280306	0.931002759889604
0.14418042690294	0.931002759889604
0.144583165525574	0.931002759889604
0.144583165525574	0.931922723091076
0.144985904148208	0.931922723091076
0.145388642770842	0.931922723091076
0.145388642770842	0.932842686292548
0.145791381393476	0.932842686292548
0.14619412001611	0.932842686292548
0.14619412001611	0.93376264949402
0.146596858638743	0.93376264949402
0.146596858638743	0.934682612695492
0.146999597261377	0.934682612695492
0.146999597261377	0.935602575896964
0.147402335884011	0.935602575896964
0.147805074506645	0.935602575896964
0.147805074506645	0.936522539098436
0.147805074506645	0.937442502299908
0.148207813129279	0.937442502299908
0.148610551751913	0.937442502299908
0.149013290374547	0.937442502299908
0.149416028997181	0.937442502299908
0.149818767619815	0.937442502299908
0.149818767619815	0.93836246550138
0.150221506242449	0.93836246550138
0.150624244865083	0.93836246550138
0.150624244865083	0.939282428702852
0.151026983487716	0.939282428702852
0.15142972211035	0.939282428702852
0.151832460732984	0.939282428702852
0.151832460732984	0.940202391904324
0.152235199355618	0.940202391904324
0.152637937978252	0.940202391904324
0.153040676600886	0.940202391904324
0.15344341522352	0.940202391904324
0.153846153846154	0.940202391904324
0.154248892468788	0.940202391904324
0.154651631091422	0.940202391904324
0.155054369714056	0.940202391904324
0.155054369714056	0.941122355105796
0.155457108336689	0.941122355105796
0.155859846959323	0.941122355105796
0.156262585581957	0.941122355105796
0.156665324204591	0.941122355105796
0.157068062827225	0.941122355105796
0.157470801449859	0.941122355105796
0.157873540072493	0.941122355105796
0.158276278695127	0.941122355105796
0.158679017317761	0.941122355105796
0.159081755940395	0.941122355105796
0.159484494563029	0.941122355105796
0.159484494563029	0.942042318307268
0.159484494563029	0.94296228150874
0.159887233185663	0.94296228150874
0.160289971808296	0.94296228150874
0.16069271043093	0.94296228150874
0.161095449053564	0.94296228150874
0.161498187676198	0.94296228150874
0.161900926298832	0.94296228150874
0.162303664921466	0.94296228150874
0.1627064035441	0.94296228150874
0.163109142166734	0.94296228150874
0.163511880789368	0.94296228150874
0.163511880789368	0.943882244710212
0.163914619412002	0.943882244710212
0.164317358034636	0.943882244710212
0.164720096657269	0.943882244710212
0.165122835279903	0.943882244710212
0.165525573902537	0.943882244710212
0.165928312525171	0.943882244710212
0.166331051147805	0.943882244710212
0.166733789770439	0.943882244710212
0.167136528393073	0.943882244710212
0.167136528393073	0.944802207911684
0.167539267015707	0.944802207911684
0.167942005638341	0.944802207911684
0.167942005638341	0.945722171113155
0.167942005638341	0.946642134314627
0.167942005638341	0.947562097516099
0.168344744260975	0.947562097516099
0.168747482883609	0.947562097516099
0.169150221506242	0.947562097516099
0.169552960128876	0.947562097516099
0.16995569875151	0.947562097516099
0.16995569875151	0.948482060717571
0.16995569875151	0.949402023919043
0.170358437374144	0.949402023919043
0.170761175996778	0.949402023919043
0.171163914619412	0.949402023919043
0.171566653242046	0.949402023919043
0.17196939186468	0.949402023919043
0.172372130487314	0.949402023919043
0.172774869109948	0.949402023919043
0.173177607732582	0.949402023919043
0.173580346355215	0.949402023919043
0.173983084977849	0.949402023919043
0.174385823600483	0.949402023919043
0.174788562223117	0.949402023919043
0.175191300845751	0.949402023919043
0.175191300845751	0.950321987120515
0.175594039468385	0.950321987120515
0.175996778091019	0.950321987120515
0.176399516713653	0.950321987120515
0.176802255336287	0.950321987120515
0.177204993958921	0.950321987120515
0.177607732581555	0.950321987120515
0.178010471204188	0.950321987120515
0.178413209826822	0.950321987120515
0.178815948449456	0.950321987120515
0.17921868707209	0.950321987120515
0.179621425694724	0.950321987120515
0.180024164317358	0.950321987120515
0.180426902939992	0.950321987120515
0.180829641562626	0.950321987120515
0.18123238018526	0.950321987120515
0.181635118807894	0.950321987120515
0.182037857430528	0.950321987120515
0.182440596053161	0.950321987120515
0.182843334675795	0.950321987120515
0.183246073298429	0.950321987120515
0.183246073298429	0.951241950321987
0.183648811921063	0.951241950321987
0.184051550543697	0.951241950321987
0.184454289166331	0.951241950321987
0.184857027788965	0.951241950321987
0.185259766411599	0.951241950321987
0.185662505034233	0.951241950321987
0.186065243656867	0.951241950321987
0.186467982279501	0.951241950321987
0.186870720902135	0.951241950321987
0.187273459524768	0.951241950321987
0.187676198147402	0.951241950321987
0.188078936770036	0.951241950321987
0.18848167539267	0.951241950321987
0.188884414015304	0.951241950321987
0.189287152637938	0.951241950321987
0.189689891260572	0.951241950321987
0.190092629883206	0.951241950321987
0.19049536850584	0.951241950321987
0.190898107128474	0.951241950321987
0.191300845751108	0.951241950321987
0.191703584373741	0.951241950321987
0.192106322996375	0.951241950321987
0.192509061619009	0.951241950321987
0.192911800241643	0.951241950321987
0.193314538864277	0.951241950321987
0.193717277486911	0.951241950321987
0.194120016109545	0.951241950321987
0.194522754732179	0.951241950321987
0.194925493354813	0.951241950321987
0.195328231977447	0.951241950321987
0.195328231977447	0.952161913523459
0.195730970600081	0.952161913523459
0.195730970600081	0.953081876724931
0.196133709222714	0.953081876724931
0.196536447845348	0.953081876724931
0.196939186467982	0.953081876724931
0.197341925090616	0.953081876724931
0.197341925090616	0.954001839926403
0.19774466371325	0.954001839926403
0.198147402335884	0.954001839926403
0.198550140958518	0.954001839926403
0.198952879581152	0.954001839926403
0.199355618203786	0.954001839926403
0.19975835682642	0.954001839926403
0.19975835682642	0.954921803127875
0.19975835682642	0.955841766329347
0.200161095449054	0.955841766329347
0.200563834071687	0.955841766329347
0.200966572694321	0.955841766329347
0.201369311316955	0.955841766329347
0.201369311316955	0.956761729530819
0.201772049939589	0.956761729530819
0.202174788562223	0.956761729530819
0.202577527184857	0.956761729530819
0.202980265807491	0.956761729530819
0.203383004430125	0.956761729530819
0.203785743052759	0.956761729530819
0.204188481675393	0.956761729530819
0.204591220298027	0.956761729530819
0.20499395892066	0.956761729530819
0.205396697543294	0.956761729530819
0.205799436165928	0.956761729530819
0.206202174788562	0.956761729530819
0.206604913411196	0.956761729530819
0.20700765203383	0.956761729530819
0.207410390656464	0.956761729530819
0.207813129279098	0.956761729530819
0.208215867901732	0.956761729530819
0.208215867901732	0.957681692732291
0.208618606524366	0.957681692732291
0.209021345147	0.957681692732291
0.209424083769634	0.957681692732291
0.209826822392267	0.957681692732291
0.210229561014901	0.957681692732291
0.210632299637535	0.957681692732291
0.211035038260169	0.957681692732291
0.211437776882803	0.957681692732291
0.211840515505437	0.957681692732291
0.212243254128071	0.957681692732291
0.212645992750705	0.957681692732291
0.213048731373339	0.957681692732291
0.213451469995973	0.957681692732291
0.213854208618607	0.957681692732291
0.21425694724124	0.957681692732291
0.214659685863874	0.957681692732291
0.215062424486508	0.957681692732291
0.215465163109142	0.957681692732291
0.215867901731776	0.957681692732291
0.21627064035441	0.957681692732291
0.216673378977044	0.957681692732291
0.217076117599678	0.957681692732291
0.217478856222312	0.957681692732291
0.217881594844946	0.957681692732291
0.21828433346758	0.957681692732291
0.218687072090213	0.957681692732291
0.219089810712847	0.957681692732291
0.219492549335481	0.957681692732291
0.219895287958115	0.957681692732291
0.220298026580749	0.957681692732291
0.220700765203383	0.957681692732291
0.221103503826017	0.957681692732291
0.221506242448651	0.957681692732291
0.221908981071285	0.957681692732291
0.222311719693919	0.957681692732291
0.222714458316553	0.957681692732291
0.223117196939186	0.957681692732291
0.22351993556182	0.957681692732291
0.22351993556182	0.958601655933763
0.223922674184454	0.958601655933763
0.224325412807088	0.958601655933763
0.224728151429722	0.958601655933763
0.224728151429722	0.959521619135235
0.225130890052356	0.959521619135235
0.22553362867499	0.959521619135235
0.225936367297624	0.959521619135235
0.226339105920258	0.959521619135235
0.226741844542892	0.959521619135235
0.227144583165526	0.959521619135235
0.227547321788159	0.959521619135235
0.227950060410793	0.959521619135235
0.228352799033427	0.959521619135235
0.228755537656061	0.959521619135235
0.229158276278695	0.959521619135235
0.229561014901329	0.959521619135235
0.229963753523963	0.959521619135235
0.230366492146597	0.959521619135235
0.230769230769231	0.959521619135235
0.231171969391865	0.959521619135235
0.231574708014499	0.959521619135235
0.231977446637132	0.959521619135235
0.232380185259766	0.959521619135235
0.2327829238824	0.959521619135235
0.233185662505034	0.959521619135235
0.233588401127668	0.959521619135235
0.233991139750302	0.959521619135235
0.234393878372936	0.959521619135235
0.23479661699557	0.959521619135235
0.235199355618204	0.959521619135235
0.235199355618204	0.960441582336707
0.235602094240838	0.960441582336707
0.236004832863472	0.960441582336707
0.236407571486106	0.960441582336707
0.236810310108739	0.960441582336707
0.237213048731373	0.960441582336707
0.237615787354007	0.960441582336707
0.238018525976641	0.960441582336707
0.238421264599275	0.960441582336707
0.238824003221909	0.960441582336707
0.239226741844543	0.960441582336707
0.239629480467177	0.960441582336707
0.240032219089811	0.960441582336707
0.240434957712445	0.960441582336707
0.240837696335079	0.960441582336707
0.241240434957712	0.960441582336707
0.241643173580346	0.960441582336707
0.24204591220298	0.960441582336707
0.242448650825614	0.960441582336707
0.242851389448248	0.960441582336707
0.243254128070882	0.960441582336707
0.243656866693516	0.960441582336707
0.24405960531615	0.960441582336707
0.244462343938784	0.960441582336707
0.244865082561418	0.960441582336707
0.245267821184052	0.960441582336707
0.245670559806685	0.960441582336707
0.246073298429319	0.960441582336707
0.246476037051953	0.960441582336707
0.246878775674587	0.960441582336707
0.247281514297221	0.960441582336707
0.247684252919855	0.960441582336707
0.248086991542489	0.960441582336707
0.248489730165123	0.960441582336707
0.248892468787757	0.960441582336707
0.249295207410391	0.960441582336707
0.249697946033025	0.960441582336707
0.249697946033025	0.961361545538178
0.250100684655658	0.961361545538178
0.250503423278292	0.961361545538178
0.250906161900926	0.961361545538178
0.25130890052356	0.961361545538178
0.251711639146194	0.961361545538178
0.251711639146194	0.96228150873965
0.252114377768828	0.96228150873965
0.252517116391462	0.96228150873965
0.252919855014096	0.96228150873965
0.252919855014096	0.963201471941122
0.25332259363673	0.963201471941122
0.253725332259364	0.963201471941122
0.254128070881998	0.963201471941122
0.254530809504631	0.963201471941122
0.254933548127265	0.963201471941122
0.255336286749899	0.963201471941122
0.255336286749899	0.964121435142594
0.255739025372533	0.964121435142594
0.256141763995167	0.964121435142594
0.256544502617801	0.964121435142594
0.256947241240435	0.964121435142594
0.257349979863069	0.964121435142594
0.257349979863069	0.965041398344066
0.257752718485703	0.965041398344066
0.258155457108337	0.965041398344066
0.258558195730971	0.965041398344066
0.258960934353605	0.965041398344066
0.259363672976238	0.965041398344066
0.259766411598872	0.965041398344066
0.260169150221506	0.965041398344066
0.26057188884414	0.965041398344066
0.260974627466774	0.965041398344066
0.261377366089408	0.965041398344066
0.261780104712042	0.965041398344066
0.262182843334676	0.965041398344066
0.26258558195731	0.965041398344066
0.262988320579944	0.965041398344066
0.263391059202578	0.965041398344066
0.263793797825211	0.965041398344066
0.264196536447845	0.965041398344066
0.264196536447845	0.965961361545538
0.264599275070479	0.965961361545538
0.265002013693113	0.965961361545538
0.265404752315747	0.965961361545538
0.265807490938381	0.965961361545538
0.266210229561015	0.965961361545538
0.266612968183649	0.965961361545538
0.267015706806283	0.965961361545538
0.267418445428917	0.965961361545538
0.267821184051551	0.965961361545538
0.268223922674184	0.965961361545538
0.268626661296818	0.965961361545538
0.269029399919452	0.965961361545538
0.269432138542086	0.965961361545538
0.26983487716472	0.965961361545538
0.270237615787354	0.965961361545538
0.270640354409988	0.965961361545538
0.271043093032622	0.965961361545538
0.271445831655256	0.965961361545538
0.27184857027789	0.965961361545538
0.272251308900524	0.965961361545538
0.272654047523157	0.965961361545538
0.273056786145791	0.965961361545538
0.273459524768425	0.965961361545538
0.273459524768425	0.96688132474701
0.273862263391059	0.96688132474701
0.274265002013693	0.96688132474701
0.274667740636327	0.96688132474701
0.275070479258961	0.96688132474701
0.275473217881595	0.96688132474701
0.275875956504229	0.96688132474701
0.276278695126863	0.96688132474701
0.276681433749497	0.96688132474701
0.277084172372131	0.96688132474701
0.277486910994764	0.96688132474701
0.277889649617398	0.96688132474701
0.278292388240032	0.96688132474701
0.278695126862666	0.96688132474701
0.278695126862666	0.967801287948482
0.278695126862666	0.968721251149954
0.2790978654853	0.968721251149954
0.2790978654853	0.969641214351426
0.279500604107934	0.969641214351426
0.279903342730568	0.969641214351426
0.280306081353202	0.969641214351426
0.280708819975836	0.969641214351426
0.28111155859847	0.969641214351426
0.281514297221103	0.969641214351426
0.281917035843737	0.969641214351426
0.282319774466371	0.969641214351426
0.282722513089005	0.969641214351426
0.283125251711639	0.969641214351426
0.283527990334273	0.969641214351426
0.283930728956907	0.969641214351426
0.284333467579541	0.969641214351426
0.284333467579541	0.970561177552898
0.284736206202175	0.970561177552898
0.285138944824809	0.970561177552898
0.285541683447443	0.970561177552898
0.285944422070077	0.970561177552898
0.28634716069271	0.970561177552898
0.286749899315344	0.970561177552898
0.287152637937978	0.970561177552898
0.287555376560612	0.970561177552898
0.287958115183246	0.970561177552898
0.28836085380588	0.970561177552898
0.288763592428514	0.970561177552898
0.289166331051148	0.970561177552898
0.289166331051148	0.97148114075437
0.289569069673782	0.97148114075437
0.289971808296416	0.97148114075437
0.289971808296416	0.972401103955842
0.29037454691905	0.972401103955842
0.290777285541683	0.972401103955842
0.291180024164317	0.972401103955842
0.291582762786951	0.972401103955842
0.291985501409585	0.972401103955842
0.292388240032219	0.972401103955842
0.292790978654853	0.972401103955842
0.293193717277487	0.972401103955842
0.293596455900121	0.972401103955842
0.293999194522755	0.972401103955842
0.294401933145389	0.972401103955842
0.294804671768023	0.972401103955842
0.295207410390656	0.972401103955842
0.29561014901329	0.972401103955842
0.296012887635924	0.972401103955842
0.296415626258558	0.972401103955842
0.296818364881192	0.972401103955842
0.297221103503826	0.972401103955842
0.29762384212646	0.972401103955842
0.298026580749094	0.972401103955842
0.298429319371728	0.972401103955842
0.298832057994362	0.972401103955842
0.299234796616996	0.972401103955842
0.299637535239629	0.972401103955842
0.300040273862263	0.972401103955842
0.300443012484897	0.972401103955842
0.300845751107531	0.972401103955842
0.301248489730165	0.972401103955842
0.301651228352799	0.972401103955842
0.302053966975433	0.972401103955842
0.302053966975433	0.973321067157314
0.302456705598067	0.973321067157314
0.302456705598067	0.974241030358786
0.302859444220701	0.974241030358786
0.303262182843335	0.974241030358786
0.303664921465969	0.974241030358786
0.304067660088602	0.974241030358786
0.304470398711236	0.974241030358786
0.30487313733387	0.974241030358786
0.305275875956504	0.974241030358786
0.305678614579138	0.974241030358786
0.306081353201772	0.974241030358786
0.306081353201772	0.975160993560258
0.306484091824406	0.975160993560258
0.30688683044704	0.975160993560258
0.307289569069674	0.975160993560258
0.307692307692308	0.975160993560258
0.308095046314942	0.975160993560258
0.308497784937576	0.975160993560258
0.308900523560209	0.975160993560258
0.309303262182843	0.975160993560258
0.309706000805477	0.975160993560258
0.310108739428111	0.975160993560258
0.310511478050745	0.975160993560258
0.310914216673379	0.975160993560258
0.311316955296013	0.975160993560258
0.311719693918647	0.975160993560258
0.312122432541281	0.975160993560258
0.312525171163915	0.975160993560258
0.312927909786549	0.975160993560258
0.313330648409182	0.975160993560258
0.313733387031816	0.975160993560258
0.31413612565445	0.975160993560258
0.314538864277084	0.975160993560258
0.314941602899718	0.975160993560258
0.315344341522352	0.975160993560258
0.315747080144986	0.975160993560258
0.31614981876762	0.975160993560258
0.316552557390254	0.975160993560258
0.316955296012888	0.975160993560258
0.317358034635522	0.975160993560258
0.317760773258155	0.975160993560258
0.318163511880789	0.975160993560258
0.318566250503423	0.975160993560258
0.318968989126057	0.975160993560258
0.319371727748691	0.975160993560258
0.319774466371325	0.975160993560258
0.320177204993959	0.975160993560258
0.320579943616593	0.975160993560258
0.320982682239227	0.975160993560258
0.321385420861861	0.975160993560258
0.321788159484495	0.975160993560258
0.322190898107128	0.975160993560258
0.322593636729762	0.975160993560258
0.322996375352396	0.975160993560258
0.32339911397503	0.975160993560258
0.323801852597664	0.975160993560258
0.324204591220298	0.975160993560258
0.324607329842932	0.975160993560258
0.324607329842932	0.97608095676173
0.325010068465566	0.97608095676173
0.3254128070882	0.97608095676173
0.325815545710834	0.97608095676173
0.326218284333468	0.97608095676173
0.326621022956102	0.97608095676173
0.327023761578735	0.97608095676173
0.327426500201369	0.97608095676173
0.327829238824003	0.97608095676173
0.328231977446637	0.97608095676173
0.328634716069271	0.97608095676173
0.329037454691905	0.97608095676173
0.329440193314539	0.97608095676173
0.329842931937173	0.97608095676173
0.330245670559807	0.97608095676173
0.330648409182441	0.97608095676173
0.331051147805074	0.97608095676173
0.331453886427708	0.97608095676173
0.331856625050342	0.97608095676173
0.332259363672976	0.97608095676173
0.33266210229561	0.97608095676173
0.333064840918244	0.97608095676173
0.333467579540878	0.97608095676173
0.333870318163512	0.97608095676173
0.334273056786146	0.97608095676173
0.33467579540878	0.97608095676173
0.335078534031414	0.97608095676173
0.335481272654048	0.97608095676173
0.335884011276681	0.97608095676173
0.336286749899315	0.97608095676173
0.336689488521949	0.97608095676173
0.337092227144583	0.97608095676173
0.337494965767217	0.97608095676173
0.337897704389851	0.97608095676173
0.338300443012485	0.97608095676173
0.338703181635119	0.97608095676173
0.339105920257753	0.97608095676173
0.339508658880387	0.97608095676173
0.339911397503021	0.97608095676173
0.340314136125654	0.97608095676173
0.340716874748288	0.97608095676173
0.341119613370922	0.97608095676173
0.341522351993556	0.97608095676173
0.34192509061619	0.97608095676173
0.342327829238824	0.97608095676173
0.342730567861458	0.97608095676173
0.343133306484092	0.97608095676173
0.343536045106726	0.97608095676173
0.34393878372936	0.97608095676173
0.344341522351994	0.97608095676173
0.344744260974627	0.97608095676173
0.345146999597261	0.97608095676173
0.345549738219895	0.97608095676173
0.345952476842529	0.97608095676173
0.346355215465163	0.97608095676173
0.346757954087797	0.97608095676173
0.347160692710431	0.97608095676173
0.347563431333065	0.97608095676173
0.347563431333065	0.977000919963201
0.347966169955699	0.977000919963201
0.348368908578333	0.977000919963201
0.348771647200967	0.977000919963201
0.3491743858236	0.977000919963201
0.349577124446234	0.977000919963201
0.349979863068868	0.977000919963201
0.350382601691502	0.977000919963201
0.350785340314136	0.977000919963201
0.35118807893677	0.977000919963201
0.351590817559404	0.977000919963201
0.351993556182038	0.977000919963201
0.352396294804672	0.977000919963201
0.352799033427306	0.977000919963201
0.35320177204994	0.977000919963201
0.353604510672573	0.977000919963201
0.354007249295207	0.977000919963201
0.354007249295207	0.977920883164673
0.354409987917841	0.977920883164673
0.354812726540475	0.977920883164673
0.355215465163109	0.977920883164673
0.355618203785743	0.977920883164673
0.356020942408377	0.977920883164673
0.356423681031011	0.977920883164673
0.356826419653645	0.977920883164673
0.357229158276279	0.977920883164673
0.357631896898913	0.977920883164673
0.358034635521547	0.977920883164673
0.35843737414418	0.977920883164673
0.358840112766814	0.977920883164673
0.359242851389448	0.977920883164673
0.359645590012082	0.977920883164673
0.360048328634716	0.977920883164673
0.36045106725735	0.977920883164673
0.36045106725735	0.978840846366145
0.360853805879984	0.978840846366145
0.361256544502618	0.978840846366145
0.361659283125252	0.978840846366145
0.362062021747886	0.978840846366145
0.36246476037052	0.978840846366145
0.362867498993153	0.978840846366145
0.363270237615787	0.978840846366145
0.363270237615787	0.979760809567617
0.363672976238421	0.979760809567617
0.364075714861055	0.979760809567617
0.364478453483689	0.979760809567617
0.364478453483689	0.980680772769089
0.364881192106323	0.980680772769089
0.365283930728957	0.980680772769089
0.365686669351591	0.980680772769089
0.366089407974225	0.980680772769089
0.366492146596859	0.980680772769089
0.366894885219493	0.980680772769089
0.367297623842126	0.980680772769089
0.36770036246476	0.980680772769089
0.368103101087394	0.980680772769089
0.368505839710028	0.980680772769089
0.368908578332662	0.980680772769089
0.369311316955296	0.980680772769089
0.36971405557793	0.980680772769089
0.370116794200564	0.980680772769089
0.370519532823198	0.980680772769089
0.370922271445832	0.980680772769089
0.371325010068466	0.980680772769089
0.371727748691099	0.980680772769089
0.372130487313733	0.980680772769089
0.372533225936367	0.980680772769089
0.372935964559001	0.980680772769089
0.373338703181635	0.980680772769089
0.373338703181635	0.981600735970561
0.373741441804269	0.981600735970561
0.374144180426903	0.981600735970561
0.374546919049537	0.981600735970561
0.374949657672171	0.981600735970561
0.375352396294805	0.981600735970561
0.375755134917439	0.981600735970561
0.376157873540073	0.981600735970561
0.376560612162706	0.981600735970561
0.37696335078534	0.981600735970561
0.377366089407974	0.981600735970561
0.377768828030608	0.981600735970561
0.378171566653242	0.981600735970561
0.378574305275876	0.981600735970561
0.37897704389851	0.981600735970561
0.379379782521144	0.981600735970561
0.379782521143778	0.981600735970561
0.380185259766412	0.981600735970561
0.380587998389046	0.981600735970561
0.380990737011679	0.981600735970561
0.381393475634313	0.981600735970561
0.381796214256947	0.981600735970561
0.382198952879581	0.981600735970561
0.382198952879581	0.982520699172033
0.382601691502215	0.982520699172033
0.383004430124849	0.982520699172033
0.383407168747483	0.982520699172033
0.383809907370117	0.982520699172033
0.384212645992751	0.982520699172033
0.384615384615385	0.982520699172033
0.385018123238019	0.982520699172033
0.385420861860652	0.982520699172033
0.385823600483286	0.982520699172033
0.38622633910592	0.982520699172033
0.386629077728554	0.982520699172033
0.387031816351188	0.982520699172033
0.387434554973822	0.982520699172033
0.387837293596456	0.982520699172033
0.38824003221909	0.982520699172033
0.388642770841724	0.982520699172033
0.389045509464358	0.982520699172033
0.389448248086992	0.982520699172033
0.389850986709625	0.982520699172033
0.390253725332259	0.982520699172033
0.390656463954893	0.982520699172033
0.391059202577527	0.982520699172033
0.391461941200161	0.982520699172033
0.391864679822795	0.982520699172033
0.392267418445429	0.982520699172033
0.392670157068063	0.982520699172033
0.393072895690697	0.982520699172033
0.393475634313331	0.982520699172033
0.393878372935965	0.982520699172033
0.394281111558598	0.982520699172033
0.394683850181232	0.982520699172033
0.395086588803866	0.982520699172033
0.3954893274265	0.982520699172033
0.395892066049134	0.982520699172033
0.396294804671768	0.982520699172033
0.396697543294402	0.982520699172033
0.397100281917036	0.982520699172033
0.39750302053967	0.982520699172033
0.397905759162304	0.982520699172033
0.398308497784938	0.982520699172033
0.398711236407572	0.982520699172033
0.399113975030205	0.982520699172033
0.399516713652839	0.982520699172033
0.399919452275473	0.982520699172033
0.400322190898107	0.982520699172033
0.400724929520741	0.982520699172033
0.401127668143375	0.982520699172033
0.401530406766009	0.982520699172033
0.401933145388643	0.982520699172033
0.402335884011277	0.982520699172033
0.402738622633911	0.982520699172033
0.402738622633911	0.983440662373505
0.403141361256544	0.983440662373505
0.403544099879178	0.983440662373505
0.403946838501812	0.983440662373505
0.404349577124446	0.983440662373505
0.40475231574708	0.983440662373505
0.405155054369714	0.983440662373505
0.405557792992348	0.983440662373505
0.405960531614982	0.983440662373505
0.406363270237616	0.983440662373505
0.40676600886025	0.983440662373505
0.407168747482884	0.983440662373505
0.407571486105518	0.983440662373505
0.407974224728151	0.983440662373505
0.408376963350785	0.983440662373505
0.408779701973419	0.983440662373505
0.409182440596053	0.983440662373505
0.409585179218687	0.983440662373505
0.409987917841321	0.983440662373505
0.410390656463955	0.983440662373505
0.410793395086589	0.983440662373505
0.411196133709223	0.983440662373505
0.411598872331857	0.983440662373505
0.412001610954491	0.983440662373505
0.412404349577124	0.983440662373505
0.412807088199758	0.983440662373505
0.413209826822392	0.983440662373505
0.413612565445026	0.983440662373505
0.41401530406766	0.983440662373505
0.414418042690294	0.983440662373505
0.414820781312928	0.983440662373505
0.415223519935562	0.983440662373505
0.415626258558196	0.983440662373505
0.41602899718083	0.983440662373505
0.416431735803464	0.983440662373505
0.416834474426097	0.983440662373505
0.417237213048731	0.983440662373505
0.417639951671365	0.983440662373505
0.418042690293999	0.983440662373505
0.418445428916633	0.983440662373505
0.418848167539267	0.983440662373505
0.419250906161901	0.983440662373505
0.419653644784535	0.983440662373505
0.420056383407169	0.983440662373505
0.420459122029803	0.983440662373505
0.420861860652437	0.983440662373505
0.42126459927507	0.983440662373505
0.421667337897704	0.983440662373505
0.422070076520338	0.983440662373505
0.422472815142972	0.983440662373505
0.422875553765606	0.983440662373505
0.42327829238824	0.983440662373505
0.423681031010874	0.983440662373505
0.424083769633508	0.983440662373505
0.424486508256142	0.983440662373505
0.424889246878776	0.983440662373505
0.42529198550141	0.983440662373505
0.425694724124044	0.983440662373505
0.426097462746677	0.983440662373505
0.426500201369311	0.983440662373505
0.426902939991945	0.983440662373505
0.426902939991945	0.984360625574977
0.427305678614579	0.984360625574977
0.427708417237213	0.984360625574977
0.428111155859847	0.984360625574977
0.428513894482481	0.984360625574977
0.428916633105115	0.984360625574977
0.429319371727749	0.984360625574977
0.429722110350383	0.984360625574977
0.430124848973017	0.984360625574977
0.43052758759565	0.984360625574977
0.430930326218284	0.984360625574977
0.431333064840918	0.984360625574977
0.431735803463552	0.984360625574977
0.432138542086186	0.984360625574977
0.43254128070882	0.984360625574977
0.432944019331454	0.984360625574977
0.433346757954088	0.984360625574977
0.433749496576722	0.984360625574977
0.434152235199356	0.984360625574977
0.43455497382199	0.984360625574977
0.43455497382199	0.985280588776449
0.434957712444623	0.985280588776449
0.435360451067257	0.985280588776449
0.435763189689891	0.985280588776449
0.436165928312525	0.985280588776449
0.436568666935159	0.985280588776449
0.436971405557793	0.985280588776449
0.437374144180427	0.985280588776449
0.437776882803061	0.985280588776449
0.438179621425695	0.985280588776449
0.438582360048329	0.985280588776449
0.438985098670963	0.985280588776449
0.439387837293596	0.985280588776449
0.439387837293596	0.986200551977921
0.43979057591623	0.986200551977921
0.440193314538864	0.986200551977921
0.440596053161498	0.986200551977921
0.440998791784132	0.986200551977921
0.441401530406766	0.986200551977921
0.4418042690294	0.986200551977921
0.442207007652034	0.986200551977921
0.442609746274668	0.986200551977921
0.443012484897302	0.986200551977921
0.443415223519936	0.986200551977921
0.443817962142569	0.986200551977921
0.444220700765203	0.986200551977921
0.444623439387837	0.986200551977921
0.445026178010471	0.986200551977921
0.445428916633105	0.986200551977921
0.445831655255739	0.986200551977921
0.446234393878373	0.986200551977921
0.446637132501007	0.986200551977921
0.447039871123641	0.986200551977921
0.447442609746275	0.986200551977921
0.447845348368909	0.986200551977921
0.448248086991543	0.986200551977921
0.448650825614176	0.986200551977921
0.44905356423681	0.986200551977921
0.449456302859444	0.986200551977921
0.449859041482078	0.986200551977921
0.450261780104712	0.986200551977921
0.450664518727346	0.986200551977921
0.45106725734998	0.986200551977921
0.451469995972614	0.986200551977921
0.451872734595248	0.986200551977921
0.452275473217882	0.986200551977921
0.452678211840515	0.986200551977921
0.453080950463149	0.986200551977921
0.453483689085783	0.986200551977921
0.453886427708417	0.986200551977921
0.454289166331051	0.986200551977921
0.454691904953685	0.986200551977921
0.455094643576319	0.986200551977921
0.455497382198953	0.986200551977921
0.455900120821587	0.986200551977921
0.456302859444221	0.986200551977921
0.456705598066855	0.986200551977921
0.457108336689489	0.986200551977921
0.457511075312122	0.986200551977921
0.457913813934756	0.986200551977921
0.45831655255739	0.986200551977921
0.458719291180024	0.986200551977921
0.459122029802658	0.986200551977921
0.459524768425292	0.986200551977921
0.459927507047926	0.986200551977921
0.46033024567056	0.986200551977921
0.460732984293194	0.986200551977921
0.461135722915828	0.986200551977921
0.461538461538462	0.986200551977921
0.461941200161095	0.986200551977921
0.462343938783729	0.986200551977921
0.462746677406363	0.986200551977921
0.463149416028997	0.986200551977921
0.463552154651631	0.986200551977921
0.463954893274265	0.986200551977921
0.464357631896899	0.986200551977921
0.464357631896899	0.987120515179393
0.464760370519533	0.987120515179393
0.465163109142167	0.987120515179393
0.465565847764801	0.987120515179393
0.465968586387435	0.987120515179393
0.466371325010068	0.987120515179393
0.466774063632702	0.987120515179393
0.467176802255336	0.987120515179393
0.46757954087797	0.987120515179393
0.467982279500604	0.987120515179393
0.468385018123238	0.987120515179393
0.468787756745872	0.987120515179393
0.469190495368506	0.987120515179393
0.46959323399114	0.987120515179393
0.469995972613774	0.987120515179393
0.470398711236408	0.987120515179393
0.470801449859041	0.987120515179393
0.471204188481675	0.987120515179393
0.471606927104309	0.987120515179393
0.472009665726943	0.987120515179393
0.472412404349577	0.987120515179393
0.472815142972211	0.987120515179393
0.473217881594845	0.987120515179393
0.473620620217479	0.987120515179393
0.474023358840113	0.987120515179393
0.474426097462747	0.987120515179393
0.474828836085381	0.987120515179393
0.475231574708015	0.987120515179393
0.475634313330648	0.987120515179393
0.476037051953282	0.987120515179393
0.476439790575916	0.987120515179393
0.47684252919855	0.987120515179393
0.477245267821184	0.987120515179393
0.477648006443818	0.987120515179393
0.478050745066452	0.987120515179393
0.478453483689086	0.987120515179393
0.478453483689086	0.988040478380865
0.47885622231172	0.988040478380865
0.479258960934354	0.988040478380865
0.479661699556988	0.988040478380865
0.480064438179621	0.988040478380865
0.480467176802255	0.988040478380865
0.480869915424889	0.988040478380865
0.481272654047523	0.988040478380865
0.481675392670157	0.988040478380865
0.482078131292791	0.988040478380865
0.482480869915425	0.988040478380865
0.482883608538059	0.988040478380865
0.483286347160693	0.988040478380865
0.483689085783327	0.988040478380865
0.484091824405961	0.988040478380865
0.484494563028594	0.988040478380865
0.484897301651228	0.988040478380865
0.485300040273862	0.988040478380865
0.485702778896496	0.988040478380865
0.48610551751913	0.988040478380865
0.486508256141764	0.988040478380865
0.486910994764398	0.988040478380865
0.487313733387032	0.988040478380865
0.487716472009666	0.988040478380865
0.4881192106323	0.988040478380865
0.488521949254934	0.988040478380865
0.488924687877567	0.988040478380865
0.489327426500201	0.988040478380865
0.489730165122835	0.988040478380865
0.490132903745469	0.988040478380865
0.490535642368103	0.988040478380865
0.490938380990737	0.988040478380865
0.491341119613371	0.988040478380865
0.491743858236005	0.988040478380865
0.492146596858639	0.988040478380865
0.492549335481273	0.988040478380865
0.492952074103907	0.988040478380865
0.49335481272654	0.988040478380865
0.493757551349174	0.988040478380865
0.494160289971808	0.988040478380865
0.494563028594442	0.988040478380865
0.494965767217076	0.988040478380865
0.49536850583971	0.988040478380865
0.495771244462344	0.988040478380865
0.496173983084978	0.988040478380865
0.496576721707612	0.988040478380865
0.496979460330246	0.988040478380865
0.49738219895288	0.988040478380865
0.497784937575514	0.988040478380865
0.498187676198147	0.988040478380865
0.498590414820781	0.988040478380865
0.498993153443415	0.988040478380865
0.499395892066049	0.988040478380865
0.499798630688683	0.988040478380865
0.500201369311317	0.988040478380865
0.500604107933951	0.988040478380865
0.501006846556585	0.988040478380865
0.501409585179219	0.988040478380865
0.501812323801853	0.988040478380865
0.502215062424487	0.988040478380865
0.50261780104712	0.988040478380865
0.503020539669754	0.988040478380865
0.503423278292388	0.988040478380865
0.503826016915022	0.988040478380865
0.504228755537656	0.988040478380865
0.50463149416029	0.988040478380865
0.505034232782924	0.988040478380865
0.505436971405558	0.988040478380865
0.505839710028192	0.988040478380865
0.506242448650826	0.988040478380865
0.50664518727346	0.988040478380865
0.507047925896093	0.988040478380865
0.507450664518727	0.988040478380865
0.507853403141361	0.988040478380865
0.508256141763995	0.988040478380865
0.508658880386629	0.988040478380865
0.509061619009263	0.988040478380865
0.509464357631897	0.988040478380865
0.509867096254531	0.988040478380865
0.510269834877165	0.988040478380865
0.510672573499799	0.988040478380865
0.511075312122433	0.988040478380865
0.511478050745066	0.988040478380865
0.5118807893677	0.988040478380865
0.512283527990334	0.988040478380865
0.512283527990334	0.988960441582337
0.512686266612968	0.988960441582337
0.513089005235602	0.988960441582337
0.513491743858236	0.988960441582337
0.51389448248087	0.988960441582337
0.514297221103504	0.988960441582337
0.514699959726138	0.988960441582337
0.515102698348772	0.988960441582337
0.515505436971406	0.988960441582337
0.515908175594039	0.988960441582337
0.516310914216673	0.988960441582337
0.516713652839307	0.988960441582337
0.517116391461941	0.988960441582337
0.517519130084575	0.988960441582337
0.517921868707209	0.988960441582337
0.518324607329843	0.988960441582337
0.518727345952477	0.988960441582337
0.519130084575111	0.988960441582337
0.519532823197745	0.988960441582337
0.519935561820379	0.988960441582337
0.520338300443012	0.988960441582337
0.520741039065646	0.988960441582337
0.52114377768828	0.988960441582337
0.521546516310914	0.988960441582337
0.521949254933548	0.988960441582337
0.522351993556182	0.988960441582337
0.522754732178816	0.988960441582337
0.52315747080145	0.988960441582337
0.523560209424084	0.988960441582337
0.523962948046718	0.988960441582337
0.524365686669352	0.988960441582337
0.524768425291986	0.988960441582337
0.525171163914619	0.988960441582337
0.525573902537253	0.988960441582337
0.525976641159887	0.988960441582337
0.526379379782521	0.988960441582337
0.526782118405155	0.988960441582337
0.526782118405155	0.989880404783809
0.527184857027789	0.989880404783809
0.527587595650423	0.989880404783809
0.527990334273057	0.989880404783809
0.528393072895691	0.989880404783809
0.528795811518325	0.989880404783809
0.529198550140959	0.989880404783809
0.529601288763592	0.989880404783809
0.530004027386226	0.989880404783809
0.53040676600886	0.989880404783809
0.530809504631494	0.989880404783809
0.531212243254128	0.989880404783809
0.531614981876762	0.989880404783809
0.532017720499396	0.989880404783809
0.53242045912203	0.989880404783809
0.532823197744664	0.989880404783809
0.533225936367298	0.989880404783809
0.533628674989931	0.989880404783809
0.534031413612565	0.989880404783809
0.534434152235199	0.989880404783809
0.534836890857833	0.989880404783809
0.535239629480467	0.989880404783809
0.535642368103101	0.989880404783809
0.536045106725735	0.989880404783809
0.536447845348369	0.989880404783809
0.536850583971003	0.989880404783809
0.537253322593637	0.989880404783809
0.537656061216271	0.989880404783809
0.538058799838905	0.989880404783809
0.538461538461538	0.989880404783809
0.538864277084172	0.989880404783809
0.539267015706806	0.989880404783809
0.53966975432944	0.989880404783809
0.540072492952074	0.989880404783809
0.540475231574708	0.989880404783809
0.540877970197342	0.989880404783809
0.541280708819976	0.989880404783809
0.54168344744261	0.989880404783809
0.542086186065244	0.989880404783809
0.542488924687878	0.989880404783809
0.542891663310512	0.989880404783809
0.543294401933145	0.989880404783809
0.543697140555779	0.989880404783809
0.544099879178413	0.989880404783809
0.544099879178413	0.990800367985281
0.544502617801047	0.990800367985281
0.544905356423681	0.990800367985281
0.545308095046315	0.990800367985281
0.545710833668949	0.990800367985281
0.546113572291583	0.990800367985281
0.546516310914217	0.990800367985281
0.546516310914217	0.991720331186753
0.546919049536851	0.991720331186753
0.547321788159485	0.991720331186753
0.547724526782118	0.991720331186753
0.548127265404752	0.991720331186753
0.548530004027386	0.991720331186753
0.54893274265002	0.991720331186753
0.549335481272654	0.991720331186753
0.549738219895288	0.991720331186753
0.550140958517922	0.991720331186753
0.550543697140556	0.991720331186753
0.55094643576319	0.991720331186753
0.551349174385824	0.991720331186753
0.551751913008457	0.991720331186753
0.552154651631091	0.991720331186753
0.552557390253725	0.991720331186753
0.552960128876359	0.991720331186753
0.553362867498993	0.991720331186753
0.553765606121627	0.991720331186753
0.554168344744261	0.991720331186753
0.554571083366895	0.991720331186753
0.554973821989529	0.991720331186753
0.555376560612163	0.991720331186753
0.555779299234797	0.991720331186753
0.55618203785743	0.991720331186753
0.556584776480064	0.991720331186753
0.556987515102698	0.991720331186753
0.557390253725332	0.991720331186753
0.557792992347966	0.991720331186753
0.5581957309706	0.991720331186753
0.558598469593234	0.991720331186753
0.559001208215868	0.991720331186753
0.559403946838502	0.991720331186753
0.559806685461136	0.991720331186753
0.56020942408377	0.991720331186753
0.560612162706404	0.991720331186753
0.561014901329037	0.991720331186753
0.561417639951671	0.991720331186753
0.561820378574305	0.991720331186753
0.562223117196939	0.991720331186753
0.562625855819573	0.991720331186753
0.563028594442207	0.991720331186753
0.563431333064841	0.991720331186753
0.563834071687475	0.991720331186753
0.564236810310109	0.991720331186753
0.564639548932743	0.991720331186753
0.565042287555377	0.991720331186753
0.565445026178011	0.991720331186753
0.565847764800644	0.991720331186753
0.566250503423278	0.991720331186753
0.566653242045912	0.991720331186753
0.567055980668546	0.991720331186753
0.56745871929118	0.991720331186753
0.567861457913814	0.991720331186753
0.568264196536448	0.991720331186753
0.568666935159082	0.991720331186753
0.569069673781716	0.991720331186753
0.56947241240435	0.991720331186753
0.569875151026983	0.991720331186753
0.570277889649617	0.991720331186753
0.570680628272251	0.991720331186753
0.571083366894885	0.991720331186753
0.571486105517519	0.991720331186753
0.571888844140153	0.991720331186753
0.572291582762787	0.991720331186753
0.572694321385421	0.991720331186753
0.573097060008055	0.991720331186753
0.573499798630689	0.991720331186753
0.573902537253323	0.991720331186753
0.574305275875956	0.991720331186753
0.57470801449859	0.991720331186753
0.575110753121224	0.991720331186753
0.575513491743858	0.991720331186753
0.575916230366492	0.991720331186753
0.576318968989126	0.991720331186753
0.57672170761176	0.991720331186753
0.57672170761176	0.992640294388224
0.577124446234394	0.992640294388224
0.577527184857028	0.992640294388224
0.577929923479662	0.992640294388224
0.578332662102296	0.992640294388224
0.57873540072493	0.992640294388224
0.579138139347563	0.992640294388224
0.579540877970197	0.992640294388224
0.579943616592831	0.992640294388224
0.580346355215465	0.992640294388224
0.580749093838099	0.992640294388224
0.581151832460733	0.992640294388224
0.581554571083367	0.992640294388224
0.581957309706001	0.992640294388224
0.582360048328635	0.992640294388224
0.582762786951269	0.992640294388224
0.583165525573903	0.992640294388224
0.583568264196536	0.992640294388224
0.58397100281917	0.992640294388224
0.584373741441804	0.992640294388224
0.584776480064438	0.992640294388224
0.585179218687072	0.992640294388224
0.585179218687072	0.993560257589696
0.585581957309706	0.993560257589696
0.58598469593234	0.993560257589696
0.586387434554974	0.993560257589696
0.586790173177608	0.993560257589696
0.587192911800242	0.993560257589696
0.587595650422876	0.993560257589696
0.587998389045509	0.993560257589696
0.588401127668143	0.993560257589696
0.588803866290777	0.993560257589696
0.589206604913411	0.993560257589696
0.589609343536045	0.993560257589696
0.590012082158679	0.993560257589696
0.590414820781313	0.993560257589696
0.590817559403947	0.993560257589696
0.591220298026581	0.993560257589696
0.591623036649215	0.993560257589696
0.592025775271849	0.993560257589696
0.592428513894482	0.993560257589696
0.592831252517116	0.993560257589696
0.59323399113975	0.993560257589696
0.593636729762384	0.993560257589696
0.594039468385018	0.993560257589696
0.594442207007652	0.993560257589696
0.594844945630286	0.993560257589696
0.59524768425292	0.993560257589696
0.595650422875554	0.993560257589696
0.596053161498188	0.993560257589696
0.596455900120822	0.993560257589696
0.596858638743455	0.993560257589696
0.597261377366089	0.993560257589696
0.597664115988723	0.993560257589696
0.598066854611357	0.993560257589696
0.598469593233991	0.993560257589696
0.598872331856625	0.993560257589696
0.599275070479259	0.993560257589696
0.599677809101893	0.993560257589696
0.600080547724527	0.993560257589696
0.600483286347161	0.993560257589696
0.600886024969795	0.993560257589696
0.600886024969795	0.994480220791168
0.601288763592429	0.994480220791168
0.601691502215062	0.994480220791168
0.602094240837696	0.994480220791168
0.60249697946033	0.994480220791168
0.602899718082964	0.994480220791168
0.603302456705598	0.994480220791168
0.603705195328232	0.994480220791168
0.604107933950866	0.994480220791168
0.6045106725735	0.994480220791168
0.604913411196134	0.994480220791168
0.605316149818768	0.994480220791168
0.605718888441402	0.994480220791168
0.606121627064035	0.994480220791168
0.606524365686669	0.994480220791168
0.606927104309303	0.994480220791168
0.607329842931937	0.994480220791168
0.607732581554571	0.994480220791168
0.608135320177205	0.994480220791168
0.608538058799839	0.994480220791168
0.608940797422473	0.994480220791168
0.609343536045107	0.994480220791168
0.609746274667741	0.994480220791168
0.610149013290375	0.994480220791168
0.610551751913008	0.994480220791168
0.610551751913008	0.99540018399264
0.610954490535642	0.99540018399264
0.611357229158276	0.99540018399264
0.61175996778091	0.99540018399264
0.612162706403544	0.99540018399264
0.612565445026178	0.99540018399264
0.612968183648812	0.99540018399264
0.613370922271446	0.99540018399264
0.61377366089408	0.99540018399264
0.614176399516714	0.99540018399264
0.614579138139348	0.99540018399264
0.614981876761981	0.99540018399264
0.615384615384615	0.99540018399264
0.615787354007249	0.99540018399264
0.616190092629883	0.99540018399264
0.616592831252517	0.99540018399264
0.616995569875151	0.99540018399264
0.617398308497785	0.99540018399264
0.617801047120419	0.99540018399264
0.618203785743053	0.99540018399264
0.618606524365687	0.99540018399264
0.618606524365687	0.996320147194112
0.619009262988321	0.996320147194112
0.619412001610954	0.996320147194112
0.619814740233588	0.996320147194112
0.620217478856222	0.996320147194112
0.620620217478856	0.996320147194112
0.62102295610149	0.996320147194112
0.621425694724124	0.996320147194112
0.621828433346758	0.996320147194112
0.622231171969392	0.996320147194112
0.622633910592026	0.996320147194112
0.62303664921466	0.996320147194112
0.623439387837294	0.996320147194112
0.623842126459928	0.996320147194112
0.624244865082561	0.996320147194112
0.624647603705195	0.996320147194112
0.625050342327829	0.996320147194112
0.625453080950463	0.996320147194112
0.625855819573097	0.996320147194112
0.626258558195731	0.996320147194112
0.626661296818365	0.996320147194112
0.626661296818365	0.997240110395584
0.627064035440999	0.997240110395584
0.627466774063633	0.997240110395584
0.627869512686267	0.997240110395584
0.628272251308901	0.997240110395584
0.628674989931534	0.997240110395584
0.629077728554168	0.997240110395584
0.629480467176802	0.997240110395584
0.629883205799436	0.997240110395584
0.63028594442207	0.997240110395584
0.630688683044704	0.997240110395584
0.631091421667338	0.997240110395584
0.631494160289972	0.997240110395584
0.631896898912606	0.997240110395584
0.63229963753524	0.997240110395584
0.632702376157874	0.997240110395584
0.633105114780507	0.997240110395584
0.633507853403141	0.997240110395584
0.633910592025775	0.997240110395584
0.634313330648409	0.997240110395584
0.634716069271043	0.997240110395584
0.635118807893677	0.997240110395584
0.635521546516311	0.997240110395584
0.635924285138945	0.997240110395584
0.636327023761579	0.997240110395584
0.636729762384213	0.997240110395584
0.637132501006847	0.997240110395584
0.63753523962948	0.997240110395584
0.637937978252114	0.997240110395584
0.638340716874748	0.997240110395584
0.638743455497382	0.997240110395584
0.639146194120016	0.997240110395584
0.63954893274265	0.997240110395584
0.639951671365284	0.997240110395584
0.640354409987918	0.997240110395584
0.640757148610552	0.997240110395584
0.641159887233186	0.997240110395584
0.64156262585582	0.997240110395584
0.641965364478454	0.997240110395584
0.642368103101087	0.997240110395584
0.642770841723721	0.997240110395584
0.643173580346355	0.997240110395584
0.643576318968989	0.997240110395584
0.643979057591623	0.997240110395584
0.644381796214257	0.997240110395584
0.644784534836891	0.997240110395584
0.645187273459525	0.997240110395584
0.645590012082159	0.997240110395584
0.645992750704793	0.997240110395584
0.646395489327427	0.997240110395584
0.64679822795006	0.997240110395584
0.647200966572694	0.997240110395584
0.647200966572694	0.998160073597056
0.647603705195328	0.998160073597056
0.648006443817962	0.998160073597056
0.648409182440596	0.998160073597056
0.64881192106323	0.998160073597056
0.649214659685864	0.998160073597056
0.649617398308498	0.998160073597056
0.650020136931132	0.998160073597056
0.650422875553766	0.998160073597056
0.6508256141764	0.998160073597056
0.651228352799033	0.998160073597056
0.651631091421667	0.998160073597056
0.652033830044301	0.998160073597056
0.652436568666935	0.998160073597056
0.652839307289569	0.998160073597056
0.653242045912203	0.998160073597056
0.653644784534837	0.998160073597056
0.654047523157471	0.998160073597056
0.654450261780105	0.998160073597056
0.654853000402739	0.998160073597056
0.655255739025372	0.998160073597056
0.655658477648006	0.998160073597056
0.65606121627064	0.998160073597056
0.656463954893274	0.998160073597056
0.656866693515908	0.998160073597056
0.657269432138542	0.998160073597056
0.657672170761176	0.998160073597056
0.65807490938381	0.998160073597056
0.658477648006444	0.998160073597056
0.658880386629078	0.998160073597056
0.659283125251712	0.998160073597056
0.659685863874346	0.998160073597056
0.660088602496979	0.998160073597056
0.660491341119613	0.998160073597056
0.660894079742247	0.998160073597056
0.661296818364881	0.998160073597056
0.661699556987515	0.998160073597056
0.662102295610149	0.998160073597056
0.662505034232783	0.998160073597056
0.662907772855417	0.998160073597056
0.663310511478051	0.998160073597056
0.663713250100685	0.998160073597056
0.664115988723319	0.998160073597056
0.664518727345953	0.998160073597056
0.664921465968586	0.998160073597056
0.66532420459122	0.998160073597056
0.665726943213854	0.998160073597056
0.666129681836488	0.998160073597056
0.666532420459122	0.998160073597056
0.666935159081756	0.998160073597056
0.66733789770439	0.998160073597056
0.667740636327024	0.998160073597056
0.668143374949658	0.998160073597056
0.668546113572292	0.998160073597056
0.668948852194926	0.998160073597056
0.669351590817559	0.998160073597056
0.669754329440193	0.998160073597056
0.670157068062827	0.998160073597056
0.670559806685461	0.998160073597056
0.670962545308095	0.998160073597056
0.671365283930729	0.998160073597056
0.671768022553363	0.998160073597056
0.672170761175997	0.998160073597056
0.672573499798631	0.998160073597056
0.672976238421265	0.998160073597056
0.673378977043898	0.998160073597056
0.673781715666532	0.998160073597056
0.674184454289166	0.998160073597056
0.6745871929118	0.998160073597056
0.674989931534434	0.998160073597056
0.675392670157068	0.998160073597056
0.675795408779702	0.998160073597056
0.676198147402336	0.998160073597056
0.67660088602497	0.998160073597056
0.677003624647604	0.998160073597056
0.677406363270238	0.998160073597056
0.677809101892872	0.998160073597056
0.678211840515505	0.998160073597056
0.678614579138139	0.998160073597056
0.679017317760773	0.998160073597056
0.679420056383407	0.998160073597056
0.679822795006041	0.998160073597056
0.680225533628675	0.998160073597056
0.680628272251309	0.998160073597056
0.681031010873943	0.998160073597056
0.681433749496577	0.998160073597056
0.681836488119211	0.998160073597056
0.682239226741845	0.998160073597056
0.682641965364478	0.998160073597056
0.683044703987112	0.998160073597056
0.683447442609746	0.998160073597056
0.68385018123238	0.998160073597056
0.684252919855014	0.998160073597056
0.684655658477648	0.998160073597056
0.685058397100282	0.998160073597056
0.685461135722916	0.998160073597056
0.68586387434555	0.998160073597056
0.686266612968184	0.998160073597056
0.686669351590818	0.998160073597056
0.687072090213452	0.998160073597056
0.687474828836085	0.998160073597056
0.687877567458719	0.998160073597056
0.688280306081353	0.998160073597056
0.688683044703987	0.998160073597056
0.689085783326621	0.998160073597056
0.689488521949255	0.998160073597056
0.689891260571889	0.998160073597056
0.690293999194523	0.998160073597056
0.690696737817157	0.998160073597056
0.691099476439791	0.998160073597056
0.691502215062424	0.998160073597056
0.691904953685058	0.998160073597056
0.692307692307692	0.998160073597056
0.692710430930326	0.998160073597056
0.69311316955296	0.998160073597056
0.693515908175594	0.998160073597056
0.693918646798228	0.998160073597056
0.694321385420862	0.998160073597056
0.694724124043496	0.998160073597056
0.69512686266613	0.998160073597056
0.695529601288764	0.998160073597056
0.695932339911397	0.998160073597056
0.696335078534031	0.998160073597056
0.696737817156665	0.998160073597056
0.697140555779299	0.998160073597056
0.697543294401933	0.998160073597056
0.697946033024567	0.998160073597056
0.698348771647201	0.998160073597056
0.698751510269835	0.998160073597056
0.699154248892469	0.998160073597056
0.699556987515103	0.998160073597056
0.699959726137737	0.998160073597056
0.700362464760371	0.998160073597056
0.700765203383004	0.998160073597056
0.701167942005638	0.998160073597056
0.701570680628272	0.998160073597056
0.701973419250906	0.998160073597056
0.70237615787354	0.998160073597056
0.702778896496174	0.998160073597056
0.703181635118808	0.998160073597056
0.703584373741442	0.998160073597056
0.703987112364076	0.998160073597056
0.70438985098671	0.998160073597056
0.704792589609344	0.998160073597056
0.705195328231977	0.998160073597056
0.705598066854611	0.998160073597056
0.706000805477245	0.998160073597056
0.706403544099879	0.998160073597056
0.706806282722513	0.998160073597056
0.707209021345147	0.998160073597056
0.707611759967781	0.998160073597056
0.708014498590415	0.998160073597056
0.708417237213049	0.998160073597056
0.708819975835683	0.998160073597056
0.709222714458317	0.998160073597056
0.70962545308095	0.998160073597056
0.710028191703584	0.998160073597056
0.710430930326218	0.998160073597056
0.710833668948852	0.998160073597056
0.711236407571486	0.998160073597056
0.71163914619412	0.998160073597056
0.712041884816754	0.998160073597056
0.712444623439388	0.998160073597056
0.712847362062022	0.998160073597056
0.713250100684656	0.998160073597056
0.71365283930729	0.998160073597056
0.714055577929923	0.998160073597056
0.714458316552557	0.998160073597056
0.714861055175191	0.998160073597056
0.715263793797825	0.998160073597056
0.715666532420459	0.998160073597056
0.716069271043093	0.998160073597056
0.716472009665727	0.998160073597056
0.716874748288361	0.998160073597056
0.717277486910995	0.998160073597056
0.717680225533629	0.998160073597056
0.718082964156263	0.998160073597056
0.718485702778896	0.998160073597056
0.71888844140153	0.998160073597056
0.719291180024164	0.998160073597056
0.719693918646798	0.998160073597056
0.720096657269432	0.998160073597056
0.720499395892066	0.998160073597056
0.7209021345147	0.998160073597056
0.721304873137334	0.998160073597056
0.721707611759968	0.998160073597056
0.722110350382602	0.998160073597056
0.722513089005236	0.998160073597056
0.72291582762787	0.998160073597056
0.723318566250503	0.998160073597056
0.723721304873137	0.998160073597056
0.724124043495771	0.998160073597056
0.724526782118405	0.998160073597056
0.724929520741039	0.998160073597056
0.725332259363673	0.998160073597056
0.725734997986307	0.998160073597056
0.726137736608941	0.998160073597056
0.726540475231575	0.998160073597056
0.726943213854209	0.998160073597056
0.727345952476843	0.998160073597056
0.727748691099476	0.998160073597056
0.72815142972211	0.998160073597056
0.728554168344744	0.998160073597056
0.728956906967378	0.998160073597056
0.729359645590012	0.998160073597056
0.729762384212646	0.998160073597056
0.73016512283528	0.998160073597056
0.730567861457914	0.998160073597056
0.730970600080548	0.998160073597056
0.731373338703182	0.998160073597056
0.731776077325816	0.998160073597056
0.732178815948449	0.998160073597056
0.732581554571083	0.998160073597056
0.732984293193717	0.998160073597056
0.733387031816351	0.998160073597056
0.733789770438985	0.998160073597056
0.734192509061619	0.998160073597056
0.734595247684253	0.998160073597056
0.734997986306887	0.998160073597056
0.735400724929521	0.998160073597056
0.735803463552155	0.998160073597056
0.736206202174789	0.998160073597056
0.736608940797422	0.998160073597056
0.737011679420056	0.998160073597056
0.73741441804269	0.998160073597056
0.737817156665324	0.998160073597056
0.738219895287958	0.998160073597056
0.738622633910592	0.998160073597056
0.739025372533226	0.998160073597056
0.73942811115586	0.998160073597056
0.739830849778494	0.998160073597056
0.740233588401128	0.998160073597056
0.740636327023762	0.998160073597056
0.741039065646395	0.998160073597056
0.741441804269029	0.998160073597056
0.741844542891663	0.998160073597056
0.742247281514297	0.998160073597056
0.742650020136931	0.998160073597056
0.743052758759565	0.998160073597056
0.743455497382199	0.998160073597056
0.743858236004833	0.998160073597056
0.744260974627467	0.998160073597056
0.744663713250101	0.998160073597056
0.745066451872735	0.998160073597056
0.745469190495369	0.998160073597056
0.745871929118002	0.998160073597056
0.746274667740636	0.998160073597056
0.74667740636327	0.998160073597056
0.747080144985904	0.998160073597056
0.747482883608538	0.998160073597056
0.747885622231172	0.998160073597056
0.748288360853806	0.998160073597056
0.74869109947644	0.998160073597056
0.749093838099074	0.998160073597056
0.749496576721708	0.998160073597056
0.749899315344342	0.998160073597056
0.750302053966975	0.998160073597056
0.750704792589609	0.998160073597056
0.751107531212243	0.998160073597056
0.751510269834877	0.998160073597056
0.751913008457511	0.998160073597056
0.752315747080145	0.998160073597056
0.752718485702779	0.998160073597056
0.753121224325413	0.998160073597056
0.753523962948047	0.998160073597056
0.753926701570681	0.998160073597056
0.754329440193314	0.998160073597056
0.754732178815948	0.998160073597056
0.755134917438582	0.998160073597056
0.755537656061216	0.998160073597056
0.75594039468385	0.998160073597056
0.756343133306484	0.998160073597056
0.756745871929118	0.998160073597056
0.757148610551752	0.998160073597056
0.757551349174386	0.998160073597056
0.75795408779702	0.998160073597056
0.758356826419654	0.998160073597056
0.758759565042288	0.998160073597056
0.759162303664921	0.998160073597056
0.759565042287555	0.998160073597056
0.759967780910189	0.998160073597056
0.760370519532823	0.998160073597056
0.760773258155457	0.998160073597056
0.761175996778091	0.998160073597056
0.761578735400725	0.998160073597056
0.761981474023359	0.998160073597056
0.762384212645993	0.998160073597056
0.762786951268627	0.998160073597056
0.763189689891261	0.998160073597056
0.763592428513895	0.998160073597056
0.763995167136528	0.998160073597056
0.764397905759162	0.998160073597056
0.764800644381796	0.998160073597056
0.76520338300443	0.998160073597056
0.765606121627064	0.998160073597056
0.766008860249698	0.998160073597056
0.766411598872332	0.998160073597056
0.766814337494966	0.998160073597056
0.7672170761176	0.998160073597056
0.767619814740234	0.998160073597056
0.768022553362868	0.998160073597056
0.768425291985501	0.998160073597056
0.768828030608135	0.998160073597056
0.769230769230769	0.998160073597056
0.769633507853403	0.998160073597056
0.770036246476037	0.998160073597056
0.770438985098671	0.998160073597056
0.770841723721305	0.998160073597056
0.771244462343939	0.998160073597056
0.771647200966573	0.998160073597056
0.772049939589207	0.998160073597056
0.77245267821184	0.998160073597056
0.772855416834474	0.998160073597056
0.773258155457108	0.998160073597056
0.773660894079742	0.998160073597056
0.774063632702376	0.998160073597056
0.77446637132501	0.998160073597056
0.774869109947644	0.998160073597056
0.775271848570278	0.998160073597056
0.775674587192912	0.998160073597056
0.776077325815546	0.998160073597056
0.77648006443818	0.998160073597056
0.776882803060814	0.998160073597056
0.777285541683447	0.998160073597056
0.777688280306081	0.998160073597056
0.778091018928715	0.998160073597056
0.778493757551349	0.998160073597056
0.778896496173983	0.998160073597056
0.779299234796617	0.998160073597056
0.779701973419251	0.998160073597056
0.780104712041885	0.998160073597056
0.780507450664519	0.998160073597056
0.780910189287153	0.998160073597056
0.781312927909787	0.998160073597056
0.78171566653242	0.998160073597056
0.782118405155054	0.998160073597056
0.782521143777688	0.998160073597056
0.782923882400322	0.998160073597056
0.783326621022956	0.998160073597056
0.78372935964559	0.998160073597056
0.784132098268224	0.998160073597056
0.784534836890858	0.998160073597056
0.784937575513492	0.998160073597056
0.785340314136126	0.998160073597056
0.78574305275876	0.998160073597056
0.786145791381394	0.998160073597056
0.786548530004027	0.998160073597056
0.786951268626661	0.998160073597056
0.787354007249295	0.998160073597056
0.787756745871929	0.998160073597056
0.788159484494563	0.998160073597056
0.788562223117197	0.998160073597056
0.788964961739831	0.998160073597056
0.789367700362465	0.998160073597056
0.789770438985099	0.998160073597056
0.790173177607733	0.998160073597056
0.790575916230366	0.998160073597056
0.790978654853	0.998160073597056
0.791381393475634	0.998160073597056
0.791784132098268	0.998160073597056
0.792186870720902	0.998160073597056
0.792589609343536	0.998160073597056
0.79299234796617	0.998160073597056
0.793395086588804	0.998160073597056
0.793797825211438	0.998160073597056
0.794200563834072	0.998160073597056
0.794603302456706	0.998160073597056
0.795006041079339	0.998160073597056
0.795408779701973	0.998160073597056
0.795811518324607	0.998160073597056
0.796214256947241	0.998160073597056
0.796616995569875	0.998160073597056
0.797019734192509	0.998160073597056
0.797422472815143	0.998160073597056
0.797825211437777	0.998160073597056
0.798227950060411	0.998160073597056
0.798630688683045	0.998160073597056
0.799033427305679	0.998160073597056
0.799436165928313	0.998160073597056
0.799838904550946	0.998160073597056
0.80024164317358	0.998160073597056
0.800644381796214	0.998160073597056
0.801047120418848	0.998160073597056
0.801449859041482	0.998160073597056
0.801852597664116	0.998160073597056
0.80225533628675	0.998160073597056
0.802658074909384	0.998160073597056
0.803060813532018	0.998160073597056
0.803463552154652	0.998160073597056
0.803866290777286	0.998160073597056
0.804269029399919	0.998160073597056
0.804671768022553	0.998160073597056
0.805074506645187	0.998160073597056
0.805477245267821	0.998160073597056
0.805879983890455	0.998160073597056
0.806282722513089	0.998160073597056
0.806685461135723	0.998160073597056
0.807088199758357	0.998160073597056
0.807490938380991	0.998160073597056
0.807893677003625	0.998160073597056
0.808296415626259	0.998160073597056
0.808699154248892	0.998160073597056
0.809101892871526	0.998160073597056
0.80950463149416	0.998160073597056
0.809907370116794	0.998160073597056
0.810310108739428	0.998160073597056
0.810712847362062	0.998160073597056
0.811115585984696	0.998160073597056
0.81151832460733	0.998160073597056
0.811921063229964	0.998160073597056
0.812323801852598	0.998160073597056
0.812726540475232	0.998160073597056
0.813129279097865	0.998160073597056
0.813532017720499	0.998160073597056
0.813934756343133	0.998160073597056
0.814337494965767	0.998160073597056
0.814740233588401	0.998160073597056
0.815142972211035	0.998160073597056
0.815545710833669	0.998160073597056
0.815948449456303	0.998160073597056
0.816351188078937	0.998160073597056
0.816753926701571	0.998160073597056
0.817156665324205	0.998160073597056
0.817559403946838	0.998160073597056
0.817962142569472	0.998160073597056
0.818364881192106	0.998160073597056
0.81876761981474	0.998160073597056
0.819170358437374	0.998160073597056
0.819573097060008	0.998160073597056
0.819975835682642	0.998160073597056
0.820378574305276	0.998160073597056
0.82078131292791	0.998160073597056
0.821184051550544	0.998160073597056
0.821586790173178	0.998160073597056
0.821989528795812	0.998160073597056
0.822392267418445	0.998160073597056
0.822795006041079	0.998160073597056
0.823197744663713	0.998160073597056
0.823600483286347	0.998160073597056
0.824003221908981	0.998160073597056
0.824405960531615	0.998160073597056
0.824808699154249	0.998160073597056
0.825211437776883	0.998160073597056
0.825614176399517	0.998160073597056
0.826016915022151	0.998160073597056
0.826419653644785	0.998160073597056
0.826822392267418	0.998160073597056
0.827225130890052	0.998160073597056
0.827627869512686	0.998160073597056
0.82803060813532	0.998160073597056
0.828433346757954	0.998160073597056
0.828836085380588	0.998160073597056
0.829238824003222	0.998160073597056
0.829641562625856	0.998160073597056
0.83004430124849	0.998160073597056
0.830447039871124	0.998160073597056
0.830849778493758	0.998160073597056
0.831252517116391	0.998160073597056
0.831655255739025	0.998160073597056
0.832057994361659	0.998160073597056
0.832460732984293	0.998160073597056
0.832863471606927	0.998160073597056
0.833266210229561	0.998160073597056
0.833668948852195	0.998160073597056
0.834071687474829	0.998160073597056
0.834474426097463	0.998160073597056
0.834877164720097	0.998160073597056
0.835279903342731	0.998160073597056
0.835682641965364	0.998160073597056
0.836085380587998	0.998160073597056
0.836488119210632	0.998160073597056
0.836890857833266	0.998160073597056
0.8372935964559	0.998160073597056
0.837696335078534	0.998160073597056
0.838099073701168	0.998160073597056
0.838501812323802	0.998160073597056
0.838904550946436	0.998160073597056
0.83930728956907	0.998160073597056
0.839710028191704	0.998160073597056
0.840112766814337	0.998160073597056
0.840515505436971	0.998160073597056
0.840918244059605	0.998160073597056
0.841320982682239	0.998160073597056
0.841723721304873	0.998160073597056
0.842126459927507	0.998160073597056
0.842529198550141	0.998160073597056
0.842931937172775	0.998160073597056
0.843334675795409	0.998160073597056
0.843737414418043	0.998160073597056
0.844140153040677	0.998160073597056
0.844542891663311	0.998160073597056
0.844945630285944	0.998160073597056
0.845348368908578	0.998160073597056
0.845751107531212	0.998160073597056
0.846153846153846	0.998160073597056
0.84655658477648	0.998160073597056
0.846959323399114	0.998160073597056
0.847362062021748	0.998160073597056
0.847764800644382	0.998160073597056
0.848167539267016	0.998160073597056
0.84857027788965	0.998160073597056
0.848973016512284	0.998160073597056
0.849375755134917	0.998160073597056
0.849778493757551	0.998160073597056
0.850181232380185	0.998160073597056
0.850583971002819	0.998160073597056
0.850986709625453	0.998160073597056
0.851389448248087	0.998160073597056
0.851792186870721	0.998160073597056
0.852194925493355	0.998160073597056
0.852597664115989	0.998160073597056
0.853000402738623	0.998160073597056
0.853403141361257	0.998160073597056
0.85380587998389	0.998160073597056
0.854208618606524	0.998160073597056
0.854611357229158	0.998160073597056
0.855014095851792	0.998160073597056
0.855416834474426	0.998160073597056
0.85581957309706	0.998160073597056
0.856222311719694	0.998160073597056
0.856625050342328	0.998160073597056
0.857027788964962	0.998160073597056
0.857430527587596	0.998160073597056
0.85783326621023	0.998160073597056
0.858236004832863	0.998160073597056
0.858638743455497	0.998160073597056
0.859041482078131	0.998160073597056
0.859444220700765	0.998160073597056
0.859846959323399	0.998160073597056
0.860249697946033	0.998160073597056
0.860652436568667	0.998160073597056
0.861055175191301	0.998160073597056
0.861457913813935	0.998160073597056
0.861860652436569	0.998160073597056
0.862263391059203	0.998160073597056
0.862666129681837	0.998160073597056
0.86306886830447	0.998160073597056
0.863471606927104	0.998160073597056
0.863874345549738	0.998160073597056
0.864277084172372	0.998160073597056
0.864679822795006	0.998160073597056
0.86508256141764	0.998160073597056
0.865485300040274	0.998160073597056
0.865888038662908	0.998160073597056
0.866290777285542	0.998160073597056
0.866693515908176	0.998160073597056
0.86709625453081	0.998160073597056
0.867498993153443	0.998160073597056
0.867901731776077	0.998160073597056
0.868304470398711	0.998160073597056
0.868707209021345	0.998160073597056
0.869109947643979	0.998160073597056
0.869512686266613	0.998160073597056
0.869915424889247	0.998160073597056
0.870318163511881	0.998160073597056
0.870720902134515	0.998160073597056
0.871123640757149	0.998160073597056
0.871123640757149	0.999080036798528
0.871526379379783	0.999080036798528
0.871929118002416	0.999080036798528
0.87233185662505	0.999080036798528
0.872734595247684	0.999080036798528
0.873137333870318	0.999080036798528
0.873540072492952	0.999080036798528
0.873942811115586	0.999080036798528
0.87434554973822	0.999080036798528
0.874748288360854	0.999080036798528
0.875151026983488	0.999080036798528
0.875553765606122	0.999080036798528
0.875956504228755	0.999080036798528
0.876359242851389	0.999080036798528
0.876761981474023	0.999080036798528
0.877164720096657	0.999080036798528
0.877567458719291	0.999080036798528
0.877970197341925	0.999080036798528
0.878372935964559	0.999080036798528
0.878775674587193	0.999080036798528
0.879178413209827	0.999080036798528
0.879581151832461	0.999080036798528
0.879983890455095	0.999080036798528
0.880386629077729	0.999080036798528
0.880789367700362	0.999080036798528
0.881192106322996	0.999080036798528
0.88159484494563	0.999080036798528
0.881997583568264	0.999080036798528
0.882400322190898	0.999080036798528
0.882803060813532	0.999080036798528
0.883205799436166	0.999080036798528
0.8836085380588	0.999080036798528
0.884011276681434	0.999080036798528
0.884414015304068	0.999080036798528
0.884816753926702	0.999080036798528
0.885219492549336	0.999080036798528
0.885622231171969	0.999080036798528
0.886024969794603	0.999080036798528
0.886427708417237	0.999080036798528
0.886830447039871	0.999080036798528
0.887233185662505	0.999080036798528
0.887635924285139	0.999080036798528
0.888038662907773	0.999080036798528
0.888441401530407	0.999080036798528
0.888844140153041	0.999080036798528
0.889246878775675	0.999080036798528
0.889649617398309	0.999080036798528
0.889649617398309	1
0.890052356020942	1
0.890455094643576	1
0.89085783326621	1
0.891260571888844	1
0.891663310511478	1
0.892066049134112	1
0.892468787756746	1
0.89287152637938	1
0.893274265002014	1
0.893677003624648	1
0.894079742247281	1
0.894482480869915	1
0.894885219492549	1
0.895287958115183	1
0.895690696737817	1
0.896093435360451	1
0.896496173983085	1
0.896898912605719	1
0.897301651228353	1
0.897704389850987	1
0.898107128473621	1
0.898509867096255	1
0.898912605718888	1
0.899315344341522	1
0.899718082964156	1
0.90012082158679	1
0.900523560209424	1
0.900926298832058	1
0.901329037454692	1
0.901731776077326	1
0.90213451469996	1
0.902537253322594	1
0.902939991945228	1
0.903342730567861	1
0.903745469190495	1
0.904148207813129	1
0.904550946435763	1
0.904953685058397	1
0.905356423681031	1
0.905759162303665	1
0.906161900926299	1
0.906564639548933	1
0.906967378171567	1
0.907370116794201	1
0.907772855416835	1
0.908175594039468	1
0.908578332662102	1
0.908981071284736	1
0.90938380990737	1
0.909786548530004	1
0.910189287152638	1
0.910592025775272	1
0.910994764397906	1
0.91139750302054	1
0.911800241643174	1
0.912202980265807	1
0.912605718888441	1
0.913008457511075	1
0.913411196133709	1
0.913813934756343	1
0.914216673378977	1
0.914619412001611	1
0.915022150624245	1
0.915424889246879	1
0.915827627869513	1
0.916230366492147	1
0.91663310511478	1
0.917035843737414	1
0.917438582360048	1
0.917841320982682	1
0.918244059605316	1
0.91864679822795	1
0.919049536850584	1
0.919452275473218	1
0.919855014095852	1
0.920257752718486	1
0.92066049134112	1
0.921063229963754	1
0.921465968586387	1
0.921868707209021	1
0.922271445831655	1
0.922674184454289	1
0.923076923076923	1
0.923479661699557	1
0.923882400322191	1
0.924285138944825	1
0.924687877567459	1
0.925090616190093	1
0.925493354812727	1
0.925896093435361	1
0.926298832057994	1
0.926701570680628	1
0.927104309303262	1
0.927507047925896	1
0.92790978654853	1
0.928312525171164	1
0.928715263793798	1
0.929118002416432	1
0.929520741039066	1
0.9299234796617	1
0.930326218284333	1
0.930728956906967	1
0.931131695529601	1
0.931534434152235	1
0.931937172774869	1
0.932339911397503	1
0.932742650020137	1
0.933145388642771	1
0.933548127265405	1
0.933950865888039	1
0.934353604510673	1
0.934756343133306	1
0.93515908175594	1
0.935561820378574	1
0.935964559001208	1
0.936367297623842	1
0.936770036246476	1
0.93717277486911	1
0.937575513491744	1
0.937978252114378	1
0.938380990737012	1
0.938783729359646	1
0.939186467982279	1
0.939589206604913	1
0.939991945227547	1
0.940394683850181	1
0.940797422472815	1
0.941200161095449	1
0.941602899718083	1
0.942005638340717	1
0.942408376963351	1
0.942811115585985	1
0.943213854208619	1
0.943616592831253	1
0.944019331453886	1
0.94442207007652	1
0.944824808699154	1
0.945227547321788	1
0.945630285944422	1
0.946033024567056	1
0.94643576318969	1
0.946838501812324	1
0.947241240434958	1
0.947643979057592	1
0.948046717680226	1
0.948449456302859	1
0.948852194925493	1
0.949254933548127	1
0.949657672170761	1
0.950060410793395	1
0.950463149416029	1
0.950865888038663	1
0.951268626661297	1
0.951671365283931	1
0.952074103906565	1
0.952476842529199	1
0.952879581151832	1
0.953282319774466	1
0.9536850583971	1
0.954087797019734	1
0.954490535642368	1
0.954893274265002	1
0.955296012887636	1
0.95569875151027	1
0.956101490132904	1
0.956504228755538	1
0.956906967378172	1
0.957309706000805	1
0.957712444623439	1
0.958115183246073	1
0.958517921868707	1
0.958920660491341	1
0.959323399113975	1
0.959726137736609	1
0.960128876359243	1
0.960531614981877	1
0.960934353604511	1
0.961337092227145	1
0.961739830849779	1
0.962142569472412	1
0.962545308095046	1
0.96294804671768	1
0.963350785340314	1
0.963753523962948	1
0.964156262585582	1
0.964559001208216	1
0.96496173983085	1
0.965364478453484	1
0.965767217076118	1
0.966169955698752	1
0.966572694321385	1
0.966975432944019	1
0.967378171566653	1
0.967780910189287	1
0.968183648811921	1
0.968586387434555	1
0.968989126057189	1
0.969391864679823	1
0.969794603302457	1
0.970197341925091	1
0.970600080547725	1
0.971002819170358	1
0.971405557792992	1
0.971808296415626	1
0.97221103503826	1
0.972613773660894	1
0.973016512283528	1
0.973419250906162	1
0.973821989528796	1
0.97422472815143	1
0.974627466774064	1
0.975030205396697	1
0.975432944019331	1
0.975835682641965	1
0.976238421264599	1
0.976641159887233	1
0.977043898509867	1
0.977446637132501	1
0.977849375755135	1
0.978252114377769	1
0.978654853000403	1
0.979057591623037	1
0.979460330245671	1
0.979863068868304	1
0.980265807490938	1
0.980668546113572	1
0.981071284736206	1
0.98147402335884	1
0.981876761981474	1
0.982279500604108	1
0.982682239226742	1
0.983084977849376	1
0.98348771647201	1
0.983890455094644	1
0.984293193717278	1
0.984695932339911	1
0.985098670962545	1
0.985501409585179	1
0.985904148207813	1
0.986306886830447	1
0.986709625453081	1
0.987112364075715	1
0.987515102698349	1
0.987917841320983	1
0.988320579943617	1
0.988723318566251	1
0.989126057188884	1
0.989528795811518	1
0.989931534434152	1
0.990334273056786	1
0.99073701167942	1
0.991139750302054	1
0.991542488924688	1
0.991945227547322	1
0.992347966169956	1
0.99275070479259	1
0.993153443415223	1
0.993556182037857	1
0.993958920660491	1
0.994361659283125	1
0.994764397905759	1
0.995167136528393	1
0.995569875151027	1
0.995972613773661	1
0.996375352396295	1
0.996778091018929	1
0.997180829641563	1
0.997583568264197	1
0.99798630688683	1
0.998389045509464	1
0.998791784132098	1
0.999194522754732	1
0.999597261377366	1
1	1

==> source-figures/BossaNova-HueSIFT-ROC-fold0.txt <==
0	0
0	0.0006765899864682
0	0.0013531799729364
0	0.0020297699594046
0	0.0027063599458728
0	0.003382949932341
0	0.0040595399188092
0	0.0047361299052774
0	0.0054127198917456
0	0.0060893098782138
0	0.006765899864682
0	0.0074424898511502
0	0.0081190798376184
0	0.0087956698240866
0	0.0094722598105548
0	0.010148849797023
0	0.0108254397834912
0	0.0115020297699594
0	0.0121786197564276
0	0.0128552097428958
0	0.013531799729364
0	0.0142083897158322
0	0.0148849797023004
0	0.0155615696887686
0	0.0162381596752368
0	0.016914749661705
0	0.0175913396481732
0	0.0182679296346414
0	0.0189445196211096
0	0.0196211096075778
0	0.020297699594046
0	0.0209742895805142
0	0.0216508795669824
0	0.0223274695534506
0	0.0230040595399188
0	0.023680649526387
0	0.0243572395128552
0	0.0250338294993234
0	0.0257104194857916
0	0.0263870094722598
0	0.027063599458728
0	0.0277401894451962
0	0.0284167794316644
0	0.0290933694181326
0	0.0297699594046008
0	0.030446549391069
0	0.0311231393775372
0	0.0317997293640054
0	0.0324763193504736
0	0.0331529093369418
0	0.03382949932341
0	0.0345060893098782
0	0.0351826792963464
0	0.0358592692828146
0	0.0365358592692828
0	0.037212449255751
0	0.0378890392422192
0	0.0385656292286874
0	0.0392422192151556
0	0.0399188092016238
0	0.040595399188092
0	0.0412719891745602
0	0.0419485791610284
0	0.0426251691474966
0	0.0433017591339648
0	0.043978349120433
0	0.0446549391069012
0	0.0453315290933694
0	0.0460081190798376
0	0.0466847090663058
0	0.047361299052774
0	0.0480378890392422
0	0.0487144790257104
0	0.0493910690121786
0	0.0500676589986468
0	0.050744248985115
0	0.0514208389715832
0	0.0520974289580514
0	0.0527740189445196
0	0.0534506089309878
0	0.054127198917456
0	0.0548037889039242
0	0.0554803788903924
0	0.0561569688768606
0	0.0568335588633288
0	0.057510148849797
0	0.0581867388362652
0	0.0588633288227334
0	0.0595399188092016
0	0.0602165087956698
0	0.060893098782138
0	0.0615696887686062
0	0.0622462787550744
0	0.0629228687415426
0	0.0635994587280108
0	0.064276048714479
0	0.0649526387009472
0	0.0656292286874154
0	0.0663058186738836
0	0.0669824086603518
0	0.06765899864682
0	0.0683355886332882
0	0.0690121786197564
0	0.0696887686062246
0	0.0703653585926928
0	0.071041948579161
0	0.0717185385656292
0	0.0723951285520974
0	0.0730717185385656
0	0.0737483085250338
0	0.074424898511502
0	0.0751014884979702
0	0.0757780784844384
0	0.0764546684709066
0	0.0771312584573748
0	0.077807848443843
0	0.0784844384303112
0	0.0791610284167794
0	0.0798376184032476
0	0.0805142083897158
0	0.081190798376184
0	0.0818673883626522
0	0.0825439783491204
0	0.0832205683355886
0	0.0838971583220568
0	0.084573748308525
0	0.0852503382949932
0	0.0859269282814614
0	0.0866035182679296
0	0.0872801082543978
0	0.087956698240866
0	0.0886332882273342
0	0.0893098782138024
0	0.0899864682002706
0	0.0906630581867388
0	0.091339648173207
0	0.0920162381596752
0	0.0926928281461434
0	0.0933694181326116
0	0.0940460081190798
0	0.094722598105548
0	0.0953991880920162
0	0.0960757780784844
0	0.0967523680649526
0	0.0974289580514208
0	0.098105548037889
0	0.0987821380243572
0	0.0994587280108254
0	0.100135317997294
0	0.100811907983762
0	0.10148849797023
0	0.102165087956698
0	0.102841677943166
0	0.103518267929635
0	0.104194857916103
0	0.104871447902571
0	0.105548037889039
0	0.106224627875507
0	0.106901217861976
0	0.107577807848444
0	0.108254397834912
0	0.10893098782138
0	0.109607577807848
0	0.110284167794317
0	0.110960757780785
0	0.111637347767253
0	0.112313937753721
0	0.112990527740189
0	0.113667117726658
0	0.114343707713126
0	0.115020297699594
0	0.115696887686062
0	0.11637347767253
0	0.117050067658999
0	0.117726657645467
0	0.118403247631935
0	0.119079837618403
0	0.119756427604871
0	0.12043301759134
0	0.121109607577808
0	0.121786197564276
0	0.122462787550744
0	0.123139377537212
0	0.123815967523681
0	0.124492557510149
0	0.125169147496617
0	0.125845737483085
0.000465983224603914	0.125845737483085
0.000465983224603914	0.126522327469553
0.000465983224603914	0.127198917456022
0.000465983224603914	0.12787550744249
0.000465983224603914	0.128552097428958
0.000465983224603914	0.129228687415426
0.000465983224603914	0.129905277401894
0.000465983224603914	0.130581867388363
0.000465983224603914	0.131258457374831
0.000465983224603914	0.131935047361299
0.000465983224603914	0.132611637347767
0.000465983224603914	0.133288227334235
0.000465983224603914	0.133964817320704
0.000465983224603914	0.134641407307172
0.000465983224603914	0.13531799729364
0.000465983224603914	0.135994587280108
0.000465983224603914	0.136671177266576
0.000465983224603914	0.137347767253045
0.000465983224603914	0.138024357239513
0.000465983224603914	0.138700947225981
0.000465983224603914	0.139377537212449
0.000465983224603914	0.140054127198917
0.000465983224603914	0.140730717185386
0.000465983224603914	0.141407307171854
0.000465983224603914	0.142083897158322
0.000465983224603914	0.14276048714479
0.000465983224603914	0.143437077131258
0.000465983224603914	0.144113667117727
0.000465983224603914	0.144790257104195
0.000465983224603914	0.145466847090663
0.000465983224603914	0.146143437077131
0.000465983224603914	0.146820027063599
0.000465983224603914	0.147496617050068
0.000465983224603914	0.148173207036536
0.000465983224603914	0.148849797023004
0.000465983224603914	0.149526387009472
0.000465983224603914	0.15020297699594
0.000465983224603914	0.150879566982409
0.000465983224603914	0.151556156968877
0.000465983224603914	0.152232746955345
0.000465983224603914	0.152909336941813
0.000465983224603914	0.153585926928281
0.000465983224603914	0.15426251691475
0.000465983224603914	0.154939106901218
0.000465983224603914	0.155615696887686
0.000465983224603914	0.156292286874154
0.000465983224603914	0.156968876860622
0.000465983224603914	0.157645466847091
0.000465983224603914	0.158322056833559
0.000465983224603914	0.158998646820027
0.000465983224603914	0.159675236806495
0.000465983224603914	0.160351826792963
0.000465983224603914	0.161028416779432
0.000465983224603914	0.1617050067659
0.000465983224603914	0.162381596752368
0.000465983224603914	0.163058186738836
0.000465983224603914	0.163734776725304
0.000465983224603914	0.164411366711773
0.000465983224603914	0.165087956698241
0.000465983224603914	0.165764546684709
0.000465983224603914	0.166441136671177
0.000465983224603914	0.167117726657645
0.000465983224603914	0.167794316644114
0.000465983224603914	0.168470906630582
0.000465983224603914	0.16914749661705
0.000465983224603914	0.169824086603518
0.000465983224603914	0.170500676589986
0.000465983224603914	0.171177266576455
0.000465983224603914	0.171853856562923
0.000465983224603914	0.172530446549391
0.000465983224603914	0.173207036535859
0.000465983224603914	0.173883626522327
0.000465983224603914	0.174560216508796
0.000465983224603914	0.175236806495264
0.000465983224603914	0.175913396481732
0.000465983224603914	0.1765899864682
0.000465983224603914	0.177266576454668
0.000465983224603914	0.177943166441137
0.000465983224603914	0.178619756427605
0.000465983224603914	0.179296346414073
0.000465983224603914	0.179972936400541
0.000465983224603914	0.180649526387009
0.000931966449207828	0.180649526387009
0.000931966449207828	0.181326116373478
0.000931966449207828	0.182002706359946
0.000931966449207828	0.182679296346414
0.000931966449207828	0.183355886332882
0.000931966449207828	0.18403247631935
0.000931966449207828	0.184709066305819
0.000931966449207828	0.185385656292287
0.000931966449207828	0.186062246278755
0.000931966449207828	0.186738836265223
0.000931966449207828	0.187415426251691
0.000931966449207828	0.18809201623816
0.000931966449207828	0.188768606224628
0.000931966449207828	0.189445196211096
0.000931966449207828	0.190121786197564
0.000931966449207828	0.190798376184032
0.000931966449207828	0.191474966170501
0.000931966449207828	0.192151556156969
0.000931966449207828	0.192828146143437
0.000931966449207828	0.193504736129905
0.000931966449207828	0.194181326116373
0.000931966449207828	0.194857916102842
0.000931966449207828	0.19553450608931
0.000931966449207828	0.196211096075778
0.000931966449207828	0.196887686062246
0.000931966449207828	0.197564276048714
0.000931966449207828	0.198240866035183
0.000931966449207828	0.198917456021651
0.000931966449207828	0.199594046008119
0.000931966449207828	0.200270635994587
0.000931966449207828	0.200947225981055
0.000931966449207828	0.201623815967524
0.000931966449207828	0.202300405953992
0.000931966449207828	0.20297699594046
0.000931966449207828	0.203653585926928
0.000931966449207828	0.204330175913396
0.000931966449207828	0.205006765899865
0.000931966449207828	0.205683355886333
0.000931966449207828	0.206359945872801
0.000931966449207828	0.207036535859269
0.000931966449207828	0.207713125845737
0.000931966449207828	0.208389715832206
0.000931966449207828	0.209066305818674
0.000931966449207828	0.209742895805142
0.000931966449207828	0.21041948579161
0.000931966449207828	0.211096075778078
0.000931966449207828	0.211772665764547
0.000931966449207828	0.212449255751015
0.000931966449207828	0.213125845737483
0.000931966449207828	0.213802435723951
0.000931966449207828	0.214479025710419
0.000931966449207828	0.215155615696888
0.000931966449207828	0.215832205683356
0.000931966449207828	0.216508795669824
0.000931966449207828	0.217185385656292
0.000931966449207828	0.21786197564276
0.000931966449207828	0.218538565629229
0.000931966449207828	0.219215155615697
0.000931966449207828	0.219891745602165
0.000931966449207828	0.220568335588633
0.000931966449207828	0.221244925575101
0.000931966449207828	0.22192151556157
0.000931966449207828	0.222598105548038
0.000931966449207828	0.223274695534506
0.000931966449207828	0.223951285520974
0.000931966449207828	0.224627875507442
0.000931966449207828	0.225304465493911
0.000931966449207828	0.225981055480379
0.000931966449207828	0.226657645466847
0.000931966449207828	0.227334235453315
0.000931966449207828	0.228010825439783
0.000931966449207828	0.228687415426252
0.000931966449207828	0.22936400541272
0.000931966449207828	0.230040595399188
0.000931966449207828	0.230717185385656
0.000931966449207828	0.231393775372124
0.000931966449207828	0.232070365358593
0.000931966449207828	0.232746955345061
0.000931966449207828	0.233423545331529
0.000931966449207828	0.234100135317997
0.000931966449207828	0.234776725304466
0.000931966449207828	0.235453315290934
0.000931966449207828	0.236129905277402
0.000931966449207828	0.23680649526387
0.000931966449207828	0.237483085250338
0.000931966449207828	0.238159675236807
0.000931966449207828	0.238836265223275
0.000931966449207828	0.239512855209743
0.000931966449207828	0.240189445196211
0.000931966449207828	0.240866035182679
0.000931966449207828	0.241542625169147
0.000931966449207828	0.242219215155616
0.000931966449207828	0.242895805142084
0.000931966449207828	0.243572395128552
0.000931966449207828	0.24424898511502
0.000931966449207828	0.244925575101488
0.000931966449207828	0.245602165087957
0.000931966449207828	0.246278755074425
0.000931966449207828	0.246955345060893
0.000931966449207828	0.247631935047361
0.000931966449207828	0.248308525033829
0.000931966449207828	0.248985115020298
0.000931966449207828	0.249661705006766
0.000931966449207828	0.250338294993234
0.000931966449207828	0.251014884979702
0.000931966449207828	0.251691474966171
0.000931966449207828	0.252368064952639
0.000931966449207828	0.253044654939107
0.000931966449207828	0.253721244925575
0.000931966449207828	0.254397834912043
0.000931966449207828	0.255074424898512
0.000931966449207828	0.25575101488498
0.000931966449207828	0.256427604871448
0.000931966449207828	0.257104194857916
0.000931966449207828	0.257780784844384
0.000931966449207828	0.258457374830853
0.000931966449207828	0.259133964817321
0.00139794967381174	0.259133964817321
0.00139794967381174	0.259810554803789
0.00139794967381174	0.260487144790257
0.00139794967381174	0.261163734776725
0.00139794967381174	0.261840324763194
0.00139794967381174	0.262516914749662
0.00139794967381174	0.26319350473613
0.00139794967381174	0.263870094722598
0.00139794967381174	0.264546684709066
0.00139794967381174	0.265223274695535
0.00139794967381174	0.265899864682003
0.00139794967381174	0.266576454668471
0.00139794967381174	0.267253044654939
0.00139794967381174	0.267929634641407
0.00139794967381174	0.268606224627876
0.00139794967381174	0.269282814614344
0.00139794967381174	0.269959404600812
0.00139794967381174	0.27063599458728
0.00139794967381174	0.271312584573748
0.00139794967381174	0.271989174560216
0.00139794967381174	0.272665764546685
0.00139794967381174	0.273342354533153
0.00139794967381174	0.274018944519621
0.00139794967381174	0.274695534506089
0.00139794967381174	0.275372124492557
0.00139794967381174	0.276048714479026
0.00139794967381174	0.276725304465494
0.00139794967381174	0.277401894451962
0.00139794967381174	0.27807848443843
0.00139794967381174	0.278755074424898
0.00139794967381174	0.279431664411367
0.00139794967381174	0.280108254397835
0.00139794967381174	0.280784844384303
0.00139794967381174	0.281461434370771
0.00139794967381174	0.28213802435724
0.00139794967381174	0.282814614343708
0.00139794967381174	0.283491204330176
0.00139794967381174	0.284167794316644
0.00139794967381174	0.284844384303112
0.00139794967381174	0.285520974289581
0.00139794967381174	0.286197564276049
0.00139794967381174	0.286874154262517
0.00139794967381174	0.287550744248985
0.00139794967381174	0.288227334235453
0.00139794967381174	0.288903924221922
0.00139794967381174	0.28958051420839
0.00139794967381174	0.290257104194858
0.00139794967381174	0.290933694181326
0.00139794967381174	0.291610284167794
0.00139794967381174	0.292286874154263
0.00139794967381174	0.292963464140731
0.00139794967381174	0.293640054127199
0.00139794967381174	0.294316644113667
0.00139794967381174	0.294993234100135
0.00139794967381174	0.295669824086604
0.00139794967381174	0.296346414073072
0.00139794967381174	0.29702300405954
0.00139794967381174	0.297699594046008
0.00139794967381174	0.298376184032476
0.00139794967381174	0.299052774018945
0.00139794967381174	0.299729364005413
0.00139794967381174	0.300405953991881
0.00139794967381174	0.301082543978349
0.00139794967381174	0.301759133964817
0.00139794967381174	0.302435723951286
0.00139794967381174	0.303112313937754
0.00139794967381174	0.303788903924222
0.00139794967381174	0.30446549391069
0.00139794967381174	0.305142083897158
0.00139794967381174	0.305818673883627
0.00139794967381174	0.306495263870095
0.00139794967381174	0.307171853856563
0.00186393289841566	0.307171853856563
0.00186393289841566	0.307848443843031
0.00186393289841566	0.308525033829499
0.00186393289841566	0.309201623815967
0.00186393289841566	0.309878213802436
0.00186393289841566	0.310554803788904
0.00186393289841566	0.311231393775372
0.00186393289841566	0.31190798376184
0.00186393289841566	0.312584573748309
0.00186393289841566	0.313261163734777
0.00186393289841566	0.313937753721245
0.00186393289841566	0.314614343707713
0.00186393289841566	0.315290933694181
0.00186393289841566	0.31596752368065
0.00186393289841566	0.316644113667118
0.00186393289841566	0.317320703653586
0.00186393289841566	0.317997293640054
0.00186393289841566	0.318673883626522
0.00186393289841566	0.319350473612991
0.00186393289841566	0.320027063599459
0.00186393289841566	0.320703653585927
0.00186393289841566	0.321380243572395
0.00186393289841566	0.322056833558863
0.00186393289841566	0.322733423545332
0.00186393289841566	0.3234100135318
0.00186393289841566	0.324086603518268
0.00186393289841566	0.324763193504736
0.00186393289841566	0.325439783491204
0.00186393289841566	0.326116373477673
0.00232991612301957	0.326116373477673
0.00232991612301957	0.326792963464141
0.00232991612301957	0.327469553450609
0.00232991612301957	0.328146143437077
0.00232991612301957	0.328822733423545
0.00232991612301957	0.329499323410014
0.00232991612301957	0.330175913396482
0.00232991612301957	0.33085250338295
0.00232991612301957	0.331529093369418
0.00232991612301957	0.332205683355886
0.00232991612301957	0.332882273342355
0.00232991612301957	0.333558863328823
0.00232991612301957	0.334235453315291
0.00232991612301957	0.334912043301759
0.00232991612301957	0.335588633288227
0.00232991612301957	0.336265223274696
0.00232991612301957	0.336941813261164
0.00232991612301957	0.337618403247632
0.00232991612301957	0.3382949932341
0.00232991612301957	0.338971583220568
0.00232991612301957	0.339648173207037
0.00232991612301957	0.340324763193505
0.00232991612301957	0.341001353179973
0.00232991612301957	0.341677943166441
0.00232991612301957	0.342354533152909
0.00232991612301957	0.343031123139378
0.00232991612301957	0.343707713125846
0.00232991612301957	0.344384303112314
0.00232991612301957	0.345060893098782
0.00232991612301957	0.34573748308525
0.00232991612301957	0.346414073071719
0.00232991612301957	0.347090663058187
0.00232991612301957	0.347767253044655
0.00232991612301957	0.348443843031123
0.00232991612301957	0.349120433017591
0.00232991612301957	0.34979702300406
0.00232991612301957	0.350473612990528
0.00232991612301957	0.351150202976996
0.00232991612301957	0.351826792963464
0.00232991612301957	0.352503382949932
0.00232991612301957	0.353179972936401
0.00232991612301957	0.353856562922869
0.00232991612301957	0.354533152909337
0.00232991612301957	0.355209742895805
0.00232991612301957	0.355886332882273
0.00232991612301957	0.356562922868742
0.00232991612301957	0.35723951285521
0.00232991612301957	0.357916102841678
0.00232991612301957	0.358592692828146
0.00232991612301957	0.359269282814614
0.00232991612301957	0.359945872801083
0.00232991612301957	0.360622462787551
0.00232991612301957	0.361299052774019
0.00232991612301957	0.361975642760487
0.00232991612301957	0.362652232746955
0.00232991612301957	0.363328822733424
0.00232991612301957	0.364005412719892
0.00232991612301957	0.36468200270636
0.00232991612301957	0.365358592692828
0.00232991612301957	0.366035182679296
0.00232991612301957	0.366711772665765
0.00232991612301957	0.367388362652233
0.00232991612301957	0.368064952638701
0.00232991612301957	0.368741542625169
0.00232991612301957	0.369418132611637
0.00232991612301957	0.370094722598106
0.00232991612301957	0.370771312584574
0.00232991612301957	0.371447902571042
0.00232991612301957	0.37212449255751
0.00232991612301957	0.372801082543978
0.00232991612301957	0.373477672530447
0.00232991612301957	0.374154262516915
0.00232991612301957	0.374830852503383
0.00279589934762349	0.374830852503383
0.00279589934762349	0.375507442489851
0.00279589934762349	0.376184032476319
0.00279589934762349	0.376860622462788
0.00279589934762349	0.377537212449256
0.00279589934762349	0.378213802435724
0.00279589934762349	0.378890392422192
0.00279589934762349	0.37956698240866
0.00279589934762349	0.380243572395129
0.00279589934762349	0.380920162381597
0.00279589934762349	0.381596752368065
0.00279589934762349	0.382273342354533
0.00279589934762349	0.382949932341001
0.00279589934762349	0.38362652232747
0.00279589934762349	0.384303112313938
0.00279589934762349	0.384979702300406
0.00279589934762349	0.385656292286874
0.00279589934762349	0.386332882273342
0.00279589934762349	0.387009472259811
0.00279589934762349	0.387686062246279
0.00279589934762349	0.388362652232747
0.00279589934762349	0.389039242219215
0.00279589934762349	0.389715832205683
0.00279589934762349	0.390392422192152
0.00279589934762349	0.39106901217862
0.00279589934762349	0.391745602165088
0.00279589934762349	0.392422192151556
0.00279589934762349	0.393098782138024
0.00279589934762349	0.393775372124493
0.00279589934762349	0.394451962110961
0.00279589934762349	0.395128552097429
0.00279589934762349	0.395805142083897
0.00279589934762349	0.396481732070365
0.00279589934762349	0.397158322056834
0.00279589934762349	0.397834912043302
0.00279589934762349	0.39851150202977
0.00279589934762349	0.399188092016238
0.00279589934762349	0.399864682002706
0.00279589934762349	0.400541271989175
0.00279589934762349	0.401217861975643
0.00279589934762349	0.401894451962111
0.00279589934762349	0.402571041948579
0.00279589934762349	0.403247631935047
0.00279589934762349	0.403924221921516
0.00279589934762349	0.404600811907984
0.00279589934762349	0.405277401894452
0.00279589934762349	0.40595399188092
0.00279589934762349	0.406630581867388
0.00279589934762349	0.407307171853857
0.00279589934762349	0.407983761840325
0.00279589934762349	0.408660351826793
0.00279589934762349	0.409336941813261
0.00279589934762349	0.410013531799729
0.00279589934762349	0.410690121786198
0.00279589934762349	0.411366711772666
0.00279589934762349	0.412043301759134
0.00279589934762349	0.412719891745602
0.00279589934762349	0.41339648173207
0.00279589934762349	0.414073071718539
0.0032618825722274	0.414073071718539
0.00372786579683131	0.414073071718539
0.00372786579683131	0.414749661705007
0.00372786579683131	0.415426251691475
0.00372786579683131	0.416102841677943
0.00372786579683131	0.416779431664411
0.00372786579683131	0.41745602165088
0.00372786579683131	0.418132611637348
0.00419384902143523	0.418132611637348
0.00419384902143523	0.418809201623816
0.00419384902143523	0.419485791610284
0.00419384902143523	0.420162381596752
0.00419384902143523	0.420838971583221
0.00419384902143523	0.421515561569689
0.00419384902143523	0.422192151556157
0.00419384902143523	0.422868741542625
0.00419384902143523	0.423545331529093
0.00419384902143523	0.424221921515562
0.00419384902143523	0.42489851150203
0.00465983224603914	0.42489851150203
0.00465983224603914	0.425575101488498
0.00465983224603914	0.426251691474966
0.00465983224603914	0.426928281461434
0.00465983224603914	0.427604871447903
0.00465983224603914	0.428281461434371
0.00465983224603914	0.428958051420839
0.00465983224603914	0.429634641407307
0.00465983224603914	0.430311231393775
0.00465983224603914	0.430987821380244
0.00465983224603914	0.431664411366712
0.00512581547064306	0.431664411366712
0.00512581547064306	0.43234100135318
0.00512581547064306	0.433017591339648
0.00512581547064306	0.433694181326116
0.00512581547064306	0.434370771312585
0.00512581547064306	0.435047361299053
0.00512581547064306	0.435723951285521
0.00512581547064306	0.436400541271989
0.00512581547064306	0.437077131258457
0.00512581547064306	0.437753721244926
0.00512581547064306	0.438430311231394
0.00512581547064306	0.439106901217862
0.00512581547064306	0.43978349120433
0.00512581547064306	0.440460081190798
0.00512581547064306	0.441136671177267
0.00512581547064306	0.441813261163735
0.00512581547064306	0.442489851150203
0.00512581547064306	0.443166441136671
0.00512581547064306	0.443843031123139
0.00512581547064306	0.444519621109608
0.00512581547064306	0.445196211096076
0.00512581547064306	0.445872801082544
0.00512581547064306	0.446549391069012
0.00512581547064306	0.44722598105548
0.00512581547064306	0.447902571041949
0.00512581547064306	0.448579161028417
0.00512581547064306	0.449255751014885
0.00512581547064306	0.449932341001353
0.00512581547064306	0.450608930987821
0.00512581547064306	0.45128552097429
0.00512581547064306	0.451962110960758
0.00512581547064306	0.452638700947226
0.00512581547064306	0.453315290933694
0.00512581547064306	0.453991880920162
0.00512581547064306	0.454668470906631
0.00512581547064306	0.455345060893099
0.00512581547064306	0.456021650879567
0.00512581547064306	0.456698240866035
0.00512581547064306	0.457374830852503
0.00512581547064306	0.458051420838972
0.00512581547064306	0.45872801082544
0.00512581547064306	0.459404600811908
0.00512581547064306	0.460081190798376
0.00512581547064306	0.460757780784844
0.00512581547064306	0.461434370771313
0.00512581547064306	0.462110960757781
0.00512581547064306	0.462787550744249
0.00512581547064306	0.463464140730717
0.00512581547064306	0.464140730717185
0.00512581547064306	0.464817320703654
0.00512581547064306	0.465493910690122
0.00512581547064306	0.46617050067659
0.00512581547064306	0.466847090663058
0.00512581547064306	0.467523680649526
0.00512581547064306	0.468200270635995
0.00512581547064306	0.468876860622463
0.00512581547064306	0.469553450608931
0.00512581547064306	0.470230040595399
0.00512581547064306	0.470906630581867
0.00512581547064306	0.471583220568336
0.00512581547064306	0.472259810554804
0.00512581547064306	0.472936400541272
0.00559179869524697	0.472936400541272
0.00559179869524697	0.47361299052774
0.00559179869524697	0.474289580514208
0.00559179869524697	0.474966170500677
0.00559179869524697	0.475642760487145
0.00559179869524697	0.476319350473613
0.00559179869524697	0.476995940460081
0.00559179869524697	0.477672530446549
0.00559179869524697	0.478349120433018
0.00559179869524697	0.479025710419486
0.00559179869524697	0.479702300405954
0.00559179869524697	0.480378890392422
0.00559179869524697	0.48105548037889
0.00559179869524697	0.481732070365359
0.00559179869524697	0.482408660351827
0.00559179869524697	0.483085250338295
0.00559179869524697	0.483761840324763
0.00559179869524697	0.484438430311231
0.00559179869524697	0.4851150202977
0.00559179869524697	0.485791610284168
0.00559179869524697	0.486468200270636
0.00559179869524697	0.487144790257104
0.00559179869524697	0.487821380243572
0.00559179869524697	0.488497970230041
0.00559179869524697	0.489174560216509
0.00559179869524697	0.489851150202977
0.00559179869524697	0.490527740189445
0.00559179869524697	0.491204330175913
0.00559179869524697	0.491880920162382
0.00559179869524697	0.49255751014885
0.00559179869524697	0.493234100135318
0.00559179869524697	0.493910690121786
0.00559179869524697	0.494587280108254
0.00605778191985089	0.494587280108254
0.00605778191985089	0.495263870094723
0.00605778191985089	0.495940460081191
0.00605778191985089	0.496617050067659
0.00605778191985089	0.497293640054127
0.00605778191985089	0.497970230040595
0.00605778191985089	0.498646820027064
0.00605778191985089	0.499323410013532
0.00605778191985089	0.5
0.00605778191985089	0.500676589986468
0.00605778191985089	0.501353179972936
0.00605778191985089	0.502029769959405
0.00605778191985089	0.502706359945873
0.00605778191985089	0.503382949932341
0.00605778191985089	0.504059539918809
0.00605778191985089	0.504736129905277
0.00605778191985089	0.505412719891746
0.00605778191985089	0.506089309878214
0.00605778191985089	0.506765899864682
0.00605778191985089	0.50744248985115
0.00605778191985089	0.508119079837618
0.00605778191985089	0.508795669824087
0.00605778191985089	0.509472259810555
0.00605778191985089	0.510148849797023
0.00605778191985089	0.510825439783491
0.0065237651444548	0.510825439783491
0.00698974836905871	0.510825439783491
0.00698974836905871	0.511502029769959
0.00698974836905871	0.512178619756428
0.00698974836905871	0.512855209742896
0.00698974836905871	0.513531799729364
0.00698974836905871	0.514208389715832
0.00698974836905871	0.5148849797023
0.00698974836905871	0.515561569688769
0.00698974836905871	0.516238159675237
0.00698974836905871	0.516914749661705
0.00698974836905871	0.517591339648173
0.00745573159366263	0.517591339648173
0.00792171481826654	0.517591339648173
0.00792171481826654	0.518267929634641
0.00792171481826654	0.51894451962111
0.00792171481826654	0.519621109607578
0.00792171481826654	0.520297699594046
0.00792171481826654	0.520974289580514
0.00792171481826654	0.521650879566982
0.00792171481826654	0.522327469553451
0.00792171481826654	0.523004059539919
0.00792171481826654	0.523680649526387
0.00792171481826654	0.524357239512855
0.00792171481826654	0.525033829499323
0.00792171481826654	0.525710419485792
0.00792171481826654	0.52638700947226
0.00792171481826654	0.527063599458728
0.00792171481826654	0.527740189445196
0.00792171481826654	0.528416779431664
0.00792171481826654	0.529093369418133
0.00792171481826654	0.529769959404601
0.00792171481826654	0.530446549391069
0.00792171481826654	0.531123139377537
0.00792171481826654	0.531799729364005
0.00792171481826654	0.532476319350474
0.00792171481826654	0.533152909336942
0.00792171481826654	0.53382949932341
0.00792171481826654	0.534506089309878
0.00792171481826654	0.535182679296346
0.00792171481826654	0.535859269282815
0.00792171481826654	0.536535859269283
0.00792171481826654	0.537212449255751
0.00792171481826654	0.537889039242219
0.00792171481826654	0.538565629228687
0.00792171481826654	0.539242219215156
0.00792171481826654	0.539918809201624
0.00792171481826654	0.540595399188092
0.00792171481826654	0.54127198917456
0.00792171481826654	0.541948579161028
0.00792171481826654	0.542625169147497
0.00792171481826654	0.543301759133965
0.00792171481826654	0.543978349120433
0.00792171481826654	0.544654939106901
0.00792171481826654	0.545331529093369
0.00792171481826654	0.546008119079838
0.00792171481826654	0.546684709066306
0.00792171481826654	0.547361299052774
0.00792171481826654	0.548037889039242
0.00792171481826654	0.54871447902571
0.00792171481826654	0.549391069012179
0.00792171481826654	0.550067658998647
0.00792171481826654	0.550744248985115
0.00792171481826654	0.551420838971583
0.00792171481826654	0.552097428958051
0.00792171481826654	0.55277401894452
0.00792171481826654	0.553450608930988
0.00792171481826654	0.554127198917456
0.00792171481826654	0.554803788903924
0.00792171481826654	0.555480378890392
0.00792171481826654	0.556156968876861
0.00792171481826654	0.556833558863329
0.00792171481826654	0.557510148849797
0.00792171481826654	0.558186738836265
0.00792171481826654	0.558863328822733
0.00792171481826654	0.559539918809202
0.00838769804287046	0.559539918809202
0.00838769804287046	0.56021650879567
0.00838769804287046	0.560893098782138
0.00838769804287046	0.561569688768606
0.00838769804287046	0.562246278755074
0.00838769804287046	0.562922868741543
0.00838769804287046	0.563599458728011
0.00838769804287046	0.564276048714479
0.00838769804287046	0.564952638700947
0.00838769804287046	0.565629228687415
0.00838769804287046	0.566305818673884
0.00885368126747437	0.566305818673884
0.00885368126747437	0.566982408660352
0.00885368126747437	0.56765899864682
0.00885368126747437	0.568335588633288
0.00885368126747437	0.569012178619756
0.00885368126747437	0.569688768606225
0.00885368126747437	0.570365358592693
0.00885368126747437	0.571041948579161
0.00885368126747437	0.571718538565629
0.00885368126747437	0.572395128552097
0.00885368126747437	0.573071718538566
0.00885368126747437	0.573748308525034
0.00885368126747437	0.574424898511502
0.00885368126747437	0.57510148849797
0.00885368126747437	0.575778078484438
0.00885368126747437	0.576454668470907
0.00885368126747437	0.577131258457375
0.00885368126747437	0.577807848443843
0.00885368126747437	0.578484438430311
0.00885368126747437	0.579161028416779
0.00885368126747437	0.579837618403248
0.00885368126747437	0.580514208389716
0.00931966449207828	0.580514208389716
0.00931966449207828	0.581190798376184
0.00931966449207828	0.581867388362652
0.00931966449207828	0.58254397834912
0.00931966449207828	0.583220568335589
0.00931966449207828	0.583897158322057
0.0097856477166822	0.583897158322057
0.0097856477166822	0.584573748308525
0.0097856477166822	0.585250338294993
0.0097856477166822	0.585926928281461
0.0097856477166822	0.58660351826793
0.0097856477166822	0.587280108254398
0.0097856477166822	0.587956698240866
0.0097856477166822	0.588633288227334
0.0097856477166822	0.589309878213802
0.0097856477166822	0.589986468200271
0.0097856477166822	0.590663058186739
0.0097856477166822	0.591339648173207
0.0097856477166822	0.592016238159675
0.0097856477166822	0.592692828146143
0.0097856477166822	0.593369418132612
0.0097856477166822	0.59404600811908
0.0097856477166822	0.594722598105548
0.0097856477166822	0.595399188092016
0.0097856477166822	0.596075778078484
0.0097856477166822	0.596752368064953
0.0097856477166822	0.597428958051421
0.0102516309412861	0.597428958051421
0.0102516309412861	0.598105548037889
0.0102516309412861	0.598782138024357
0.0102516309412861	0.599458728010825
0.01071761416589	0.599458728010825
0.01071761416589	0.600135317997294
0.01071761416589	0.600811907983762
0.01071761416589	0.60148849797023
0.01071761416589	0.602165087956698
0.01071761416589	0.602841677943166
0.01071761416589	0.603518267929635
0.01071761416589	0.604194857916103
0.01071761416589	0.604871447902571
0.01071761416589	0.605548037889039
0.01071761416589	0.606224627875507
0.01071761416589	0.606901217861976
0.01071761416589	0.607577807848444
0.01071761416589	0.608254397834912
0.01071761416589	0.60893098782138
0.01071761416589	0.609607577807848
0.0111835973904939	0.609607577807848
0.0111835973904939	0.610284167794317
0.0111835973904939	0.610960757780785
0.0111835973904939	0.611637347767253
0.0111835973904939	0.612313937753721
0.0111835973904939	0.612990527740189
0.0111835973904939	0.613667117726658
0.0116495806150979	0.613667117726658
0.0116495806150979	0.614343707713126
0.0116495806150979	0.615020297699594
0.0116495806150979	0.615696887686062
0.0116495806150979	0.61637347767253
0.0116495806150979	0.617050067658999
0.0116495806150979	0.617726657645467
0.0116495806150979	0.618403247631935
0.0116495806150979	0.619079837618403
0.0116495806150979	0.619756427604871
0.0116495806150979	0.62043301759134
0.0116495806150979	0.626522327469553
0.0121155638397018	0.626522327469553
0.0125815470643057	0.626522327469553
0.0125815470643057	0.628552097428958
0.0167753960857409	0.629228687415426
0.0172413793103448	0.629228687415426
0.0191053122087605	0.629228687415426
0.0191053122087605	0.633288227334235
0.0195712954333644	0.633288227334235
0.0195712954333644	0.634641407307172
0.0195712954333644	0.63531799729364
0.0195712954333644	0.636671177266576
0.0195712954333644	0.637347767253045
0.0195712954333644	0.638024357239513
0.0195712954333644	0.638700947225981
0.0195712954333644	0.639377537212449
0.0195712954333644	0.640054127198917
0.0195712954333644	0.640730717185386
0.0195712954333644	0.641407307171854
0.0195712954333644	0.642083897158322
0.0195712954333644	0.64276048714479
0.0195712954333644	0.643437077131258
0.0195712954333644	0.644113667117727
0.0195712954333644	0.644790257104195
0.0195712954333644	0.645466847090663
0.0195712954333644	0.646143437077131
0.0200372786579683	0.646143437077131
0.0200372786579683	0.646820027063599
0.0200372786579683	0.647496617050068
0.0200372786579683	0.648173207036536
0.0200372786579683	0.648849797023004
0.0200372786579683	0.649526387009472
0.0200372786579683	0.65020297699594
0.0205032618825722	0.65020297699594
0.0205032618825722	0.650879566982409
0.0209692451071761	0.650879566982409
0.0209692451071761	0.651556156968877
0.0209692451071761	0.652232746955345
0.0209692451071761	0.652909336941813
0.0209692451071761	0.653585926928281
0.0209692451071761	0.65426251691475
0.0209692451071761	0.654939106901218
0.0209692451071761	0.655615696887686
0.0209692451071761	0.656292286874154
0.0209692451071761	0.656968876860622
0.0209692451071761	0.657645466847091
0.0209692451071761	0.658322056833559
0.0209692451071761	0.658998646820027
0.0209692451071761	0.659675236806495
0.0214352283317801	0.659675236806495
0.0214352283317801	0.660351826792963
0.0214352283317801	0.661028416779432
0.0214352283317801	0.6617050067659
0.0214352283317801	0.662381596752368
0.0214352283317801	0.663058186738836
0.0214352283317801	0.663734776725304
0.0214352283317801	0.664411366711773
0.0214352283317801	0.665087956698241
0.0214352283317801	0.665764546684709
0.0214352283317801	0.666441136671177
0.0214352283317801	0.667117726657645
0.0214352283317801	0.667794316644114
0.0214352283317801	0.668470906630582
0.0214352283317801	0.66914749661705
0.0214352283317801	0.669824086603518
0.0214352283317801	0.670500676589986
0.0214352283317801	0.671177266576455
0.0214352283317801	0.671853856562923
0.0214352283317801	0.672530446549391
0.0214352283317801	0.673207036535859
0.0214352283317801	0.673883626522327
0.0214352283317801	0.674560216508796
0.0214352283317801	0.675236806495264
0.0214352283317801	0.675913396481732
0.0214352283317801	0.6765899864682
0.0214352283317801	0.677266576454668
0.0214352283317801	0.677943166441137
0.0214352283317801	0.678619756427605
0.0214352283317801	0.679296346414073
0.0214352283317801	0.679972936400541
0.0214352283317801	0.680649526387009
0.0214352283317801	0.681326116373478
0.0214352283317801	0.682002706359946
0.0214352283317801	0.682679296346414
0.0214352283317801	0.683355886332882
0.0214352283317801	0.68403247631935
0.0214352283317801	0.684709066305819
0.0214352283317801	0.685385656292287
0.0214352283317801	0.686062246278755
0.0214352283317801	0.686738836265223
0.0214352283317801	0.687415426251691
0.0214352283317801	0.68809201623816
0.0214352283317801	0.688768606224628
0.0214352283317801	0.689445196211096
0.0214352283317801	0.690121786197564
0.0214352283317801	0.690798376184033
0.0214352283317801	0.691474966170501
0.0214352283317801	0.692151556156969
0.0214352283317801	0.692828146143437
0.0214352283317801	0.693504736129905
0.0214352283317801	0.694181326116374
0.0214352283317801	0.694857916102842
0.0214352283317801	0.69553450608931
0.0214352283317801	0.696211096075778
0.0214352283317801	0.696887686062246
0.0214352283317801	0.697564276048715
0.021901211556384	0.697564276048715
0.021901211556384	0.698240866035183
0.021901211556384	0.698917456021651
0.021901211556384	0.699594046008119
0.0223671947809879	0.699594046008119
0.0223671947809879	0.700270635994587
0.0223671947809879	0.700947225981056
0.0228331780055918	0.700947225981056
0.0228331780055918	0.701623815967524
0.0228331780055918	0.702300405953992
0.0228331780055918	0.70297699594046
0.0228331780055918	0.703653585926928
0.0228331780055918	0.704330175913397
0.0228331780055918	0.705006765899865
0.0228331780055918	0.705683355886333
0.0228331780055918	0.706359945872801
0.0228331780055918	0.707036535859269
0.0228331780055918	0.707713125845738
0.0228331780055918	0.708389715832206
0.0232991612301957	0.708389715832206
0.0232991612301957	0.709066305818674
0.0232991612301957	0.709742895805142
0.0232991612301957	0.71041948579161
0.0232991612301957	0.711096075778078
0.0232991612301957	0.711772665764547
0.0232991612301957	0.712449255751015
0.0232991612301957	0.713125845737483
0.0232991612301957	0.713802435723951
0.0232991612301957	0.714479025710419
0.0232991612301957	0.715155615696888
0.0237651444547996	0.715155615696888
0.0237651444547996	0.715832205683356
0.0237651444547996	0.716508795669824
0.0237651444547996	0.717185385656292
0.0237651444547996	0.71786197564276
0.0237651444547996	0.718538565629229
0.0237651444547996	0.719215155615697
0.0237651444547996	0.719891745602165
0.0237651444547996	0.720568335588633
0.0237651444547996	0.721244925575101
0.0237651444547996	0.72192151556157
0.0237651444547996	0.722598105548038
0.0237651444547996	0.723274695534506
0.0237651444547996	0.723951285520974
0.0237651444547996	0.724627875507442
0.0237651444547996	0.725304465493911
0.0237651444547996	0.725981055480379
0.0242311276794035	0.725981055480379
0.0242311276794035	0.726657645466847
0.0242311276794035	0.727334235453315
0.0242311276794035	0.728010825439783
0.0242311276794035	0.728687415426252
0.0242311276794035	0.72936400541272
0.0242311276794035	0.730040595399188
0.0242311276794035	0.730717185385656
0.0242311276794035	0.731393775372124
0.0242311276794035	0.732070365358593
0.0242311276794035	0.732746955345061
0.0242311276794035	0.733423545331529
0.0242311276794035	0.734100135317997
0.0242311276794035	0.734776725304465
0.0242311276794035	0.735453315290934
0.0242311276794035	0.736129905277402
0.0242311276794035	0.73680649526387
0.0242311276794035	0.737483085250338
0.0242311276794035	0.738159675236806
0.0242311276794035	0.738836265223275
0.0242311276794035	0.739512855209743
0.0242311276794035	0.740189445196211
0.0242311276794035	0.740866035182679
0.0242311276794035	0.741542625169147
0.0242311276794035	0.742219215155616
0.0242311276794035	0.742895805142084
0.0242311276794035	0.743572395128552
0.0242311276794035	0.74424898511502
0.0242311276794035	0.744925575101488
0.0242311276794035	0.745602165087957
0.0246971109040075	0.745602165087957
0.0246971109040075	0.746278755074425
0.0251630941286114	0.746278755074425
0.0251630941286114	0.746955345060893
0.0251630941286114	0.747631935047361
0.0251630941286114	0.748308525033829
0.0256290773532153	0.748308525033829
0.0256290773532153	0.748985115020298
0.0256290773532153	0.749661705006766
0.0256290773532153	0.750338294993234
0.0260950605778192	0.750338294993234
0.0260950605778192	0.751014884979702
0.0260950605778192	0.751691474966171
0.0260950605778192	0.752368064952639
0.0260950605778192	0.753044654939107
0.0260950605778192	0.753721244925575
0.0260950605778192	0.754397834912043
0.0260950605778192	0.755074424898512
0.0260950605778192	0.75575101488498
0.0265610438024231	0.75575101488498
0.0265610438024231	0.756427604871448
0.0265610438024231	0.757104194857916
0.027027027027027	0.757104194857916
0.027027027027027	0.757780784844384
0.027027027027027	0.758457374830853
0.027027027027027	0.759133964817321
0.027027027027027	0.759810554803789
0.0274930102516309	0.759810554803789
0.0274930102516309	0.760487144790257
0.0274930102516309	0.761163734776725
0.0274930102516309	0.761840324763194
0.0274930102516309	0.762516914749662
0.0274930102516309	0.76319350473613
0.0279589934762349	0.76319350473613
0.0279589934762349	0.763870094722598
0.0279589934762349	0.764546684709066
0.0284249767008388	0.764546684709066
0.0284249767008388	0.765223274695535
0.0284249767008388	0.765899864682003
0.0284249767008388	0.766576454668471
0.0284249767008388	0.767253044654939
0.0284249767008388	0.767929634641407
0.0284249767008388	0.768606224627876
0.0284249767008388	0.769282814614344
0.0284249767008388	0.769959404600812
0.0284249767008388	0.77063599458728
0.0284249767008388	0.771312584573748
0.0284249767008388	0.771989174560217
0.0288909599254427	0.771989174560217
0.0288909599254427	0.772665764546685
0.0293569431500466	0.772665764546685
0.0298229263746505	0.772665764546685
0.0298229263746505	0.773342354533153
0.0298229263746505	0.774018944519621
0.0298229263746505	0.774695534506089
0.0298229263746505	0.775372124492558
0.0298229263746505	0.776048714479026
0.0298229263746505	0.776725304465494
0.0298229263746505	0.777401894451962
0.0302889095992544	0.777401894451962
0.0302889095992544	0.77807848443843
0.0302889095992544	0.778755074424899
0.0302889095992544	0.779431664411367
0.0302889095992544	0.780108254397835
0.0302889095992544	0.780784844384303
0.0302889095992544	0.781461434370771
0.0302889095992544	0.78213802435724
0.0307548928238583	0.78213802435724
0.0307548928238583	0.782814614343708
0.0307548928238583	0.783491204330176
0.0312208760484623	0.783491204330176
0.0312208760484623	0.784167794316644
0.0312208760484623	0.784844384303112
0.0316868592730662	0.784844384303112
0.0316868592730662	0.785520974289581
0.0321528424976701	0.785520974289581
0.0321528424976701	0.786197564276049
0.0321528424976701	0.786874154262517
0.0321528424976701	0.787550744248985
0.0321528424976701	0.788227334235453
0.0321528424976701	0.788903924221922
0.0321528424976701	0.78958051420839
0.0321528424976701	0.790257104194858
0.0321528424976701	0.790933694181326
0.0321528424976701	0.791610284167794
0.0321528424976701	0.792286874154262
0.0321528424976701	0.792963464140731
0.0321528424976701	0.793640054127199
0.032618825722274	0.793640054127199
0.032618825722274	0.794316644113667
0.032618825722274	0.794993234100135
0.032618825722274	0.795669824086603
0.032618825722274	0.796346414073072
0.032618825722274	0.79702300405954
0.032618825722274	0.797699594046008
0.032618825722274	0.798376184032476
0.032618825722274	0.799052774018944
0.0330848089468779	0.799052774018944
0.0330848089468779	0.799729364005413
0.0330848089468779	0.800405953991881
0.0335507921714818	0.800405953991881
0.0335507921714818	0.801082543978349
0.0335507921714818	0.801759133964817
0.0335507921714818	0.802435723951285
0.0340167753960857	0.802435723951285
0.0340167753960857	0.803112313937754
0.0340167753960857	0.803788903924222
0.0340167753960857	0.80446549391069
0.0340167753960857	0.805142083897158
0.0340167753960857	0.805818673883626
0.0344827586206897	0.805818673883626
0.0344827586206897	0.806495263870095
0.0344827586206897	0.807171853856563
0.0344827586206897	0.807848443843031
0.0349487418452936	0.807848443843031
0.0354147250698975	0.807848443843031
0.0354147250698975	0.808525033829499
0.0358807082945014	0.808525033829499
0.0358807082945014	0.809201623815967
0.0358807082945014	0.809878213802436
0.0358807082945014	0.810554803788904
0.0363466915191053	0.810554803788904
0.0363466915191053	0.811231393775372
0.0363466915191053	0.81190798376184
0.0363466915191053	0.812584573748309
0.0363466915191053	0.813261163734777
0.0363466915191053	0.813937753721245
0.0363466915191053	0.814614343707713
0.0368126747437092	0.814614343707713
0.0368126747437092	0.815290933694181
0.0372786579683131	0.815290933694181
0.0372786579683131	0.81596752368065
0.0377446411929171	0.81596752368065
0.0377446411929171	0.816644113667118
0.0377446411929171	0.817320703653586
0.0377446411929171	0.817997293640054
0.0377446411929171	0.818673883626522
0.0377446411929171	0.819350473612991
0.0377446411929171	0.820027063599459
0.0377446411929171	0.820703653585927
0.0377446411929171	0.821380243572395
0.0377446411929171	0.822056833558863
0.0377446411929171	0.822733423545332
0.0377446411929171	0.8234100135318
0.0377446411929171	0.824086603518268
0.0377446411929171	0.824763193504736
0.038210624417521	0.824763193504736
0.038210624417521	0.825439783491204
0.038210624417521	0.826116373477673
0.038210624417521	0.826792963464141
0.038210624417521	0.827469553450609
0.038210624417521	0.828146143437077
0.038210624417521	0.828822733423545
0.0386766076421249	0.828822733423545
0.0386766076421249	0.829499323410014
0.0386766076421249	0.830175913396482
0.0386766076421249	0.83085250338295
0.0386766076421249	0.831529093369418
0.0386766076421249	0.832205683355886
0.0391425908667288	0.832205683355886
0.0396085740913327	0.832205683355886
0.0396085740913327	0.832882273342355
0.0396085740913327	0.833558863328823
0.0396085740913327	0.834235453315291
0.0396085740913327	0.834912043301759
0.0396085740913327	0.835588633288227
0.0400745573159366	0.835588633288227
0.0400745573159366	0.836265223274696
0.0400745573159366	0.836941813261164
0.0400745573159366	0.837618403247632
0.0400745573159366	0.8382949932341
0.0400745573159366	0.838971583220568
0.0405405405405405	0.838971583220568
0.0405405405405405	0.839648173207037
0.0410065237651445	0.839648173207037
0.0410065237651445	0.840324763193505
0.0414725069897484	0.840324763193505
0.0419384902143523	0.840324763193505
0.0419384902143523	0.841001353179973
0.0419384902143523	0.841677943166441
0.0419384902143523	0.842354533152909
0.0419384902143523	0.843031123139378
0.0419384902143523	0.843707713125846
0.0419384902143523	0.844384303112314
0.0424044734389562	0.844384303112314
0.0424044734389562	0.845060893098782
0.0424044734389562	0.84573748308525
0.0428704566635601	0.84573748308525
0.0428704566635601	0.846414073071719
0.0428704566635601	0.847090663058187
0.043336439888164	0.847090663058187
0.0438024231127679	0.847090663058187
0.0438024231127679	0.847767253044655
0.0442684063373719	0.847767253044655
0.0447343895619758	0.847767253044655
0.0447343895619758	0.848443843031123
0.0447343895619758	0.849120433017591
0.0447343895619758	0.84979702300406
0.0447343895619758	0.850473612990528
0.0447343895619758	0.851150202976996
0.0452003727865797	0.851150202976996
0.0452003727865797	0.851826792963464
0.0452003727865797	0.852503382949932
0.0452003727865797	0.853179972936401
0.0452003727865797	0.853856562922869
0.0456663560111836	0.853856562922869
0.0456663560111836	0.854533152909337
0.0456663560111836	0.855209742895805
0.0461323392357875	0.855209742895805
0.0461323392357875	0.855886332882273
0.0461323392357875	0.856562922868742
0.0465983224603914	0.856562922868742
0.0465983224603914	0.85723951285521
0.0465983224603914	0.857916102841678
0.0465983224603914	0.858592692828146
0.0470643056849953	0.858592692828146
0.0470643056849953	0.859269282814614
0.0470643056849953	0.859945872801083
0.0470643056849953	0.860622462787551
0.0475302889095993	0.860622462787551
0.0475302889095993	0.861299052774019
0.0475302889095993	0.861975642760487
0.0479962721342032	0.861975642760487
0.0484622553588071	0.861975642760487
0.0484622553588071	0.862652232746955
0.0484622553588071	0.863328822733424
0.0484622553588071	0.864005412719892
0.0484622553588071	0.86468200270636
0.0484622553588071	0.865358592692828
0.0484622553588071	0.866035182679296
0.048928238583411	0.866035182679296
0.0493942218080149	0.866035182679296
0.0493942218080149	0.866711772665765
0.0498602050326188	0.866711772665765
0.0503261882572227	0.866711772665765
0.0503261882572227	0.867388362652233
0.0507921714818267	0.867388362652233
0.0507921714818267	0.868064952638701
0.0507921714818267	0.868741542625169
0.0507921714818267	0.869418132611637
0.0512581547064306	0.869418132611637
0.0512581547064306	0.870094722598105
0.0517241379310345	0.870094722598105
0.0517241379310345	0.870771312584574
0.0517241379310345	0.871447902571042
0.0517241379310345	0.87212449255751
0.0517241379310345	0.872801082543978
0.0521901211556384	0.872801082543978
0.0521901211556384	0.873477672530447
0.0521901211556384	0.874154262516915
0.0521901211556384	0.874830852503383
0.0521901211556384	0.875507442489851
0.0526561043802423	0.875507442489851
0.0526561043802423	0.876184032476319
0.0531220876048462	0.876184032476319
0.0531220876048462	0.876860622462788
0.0531220876048462	0.877537212449256
0.0535880708294501	0.877537212449256
0.0535880708294501	0.878213802435724
0.0535880708294501	0.878890392422192
0.0535880708294501	0.87956698240866
0.0535880708294501	0.880243572395129
0.0540540540540541	0.880243572395129
0.054520037278658	0.880243572395129
0.054520037278658	0.880920162381597
0.0549860205032619	0.880920162381597
0.0554520037278658	0.880920162381597
0.0554520037278658	0.881596752368065
0.0554520037278658	0.882273342354533
0.0554520037278658	0.882949932341001
0.0559179869524697	0.882949932341001
0.0563839701770736	0.882949932341001
0.0563839701770736	0.88362652232747
0.0563839701770736	0.884303112313938
0.0568499534016775	0.884303112313938
0.0568499534016775	0.884979702300406
0.0568499534016775	0.885656292286874
0.0573159366262815	0.885656292286874
0.0573159366262815	0.886332882273342
0.0573159366262815	0.887009472259811
0.0573159366262815	0.887686062246279
0.0577819198508854	0.887686062246279
0.0577819198508854	0.888362652232747
0.0577819198508854	0.889039242219215
0.0582479030754893	0.889039242219215
0.0587138863000932	0.889039242219215
0.0587138863000932	0.889715832205683
0.0591798695246971	0.889715832205683
0.0591798695246971	0.890392422192152
0.059645852749301	0.890392422192152
0.0601118359739049	0.890392422192152
0.0601118359739049	0.89106901217862
0.0601118359739049	0.891745602165088
0.0601118359739049	0.892422192151556
0.0601118359739049	0.893098782138024
0.0605778191985089	0.893098782138024
0.0605778191985089	0.893775372124493
0.0605778191985089	0.894451962110961
0.0605778191985089	0.895128552097429
0.0610438024231128	0.895128552097429
0.0610438024231128	0.895805142083897
0.0615097856477167	0.895805142083897
0.0619757688723206	0.895805142083897
0.0619757688723206	0.896481732070365
0.0619757688723206	0.897158322056834
0.0619757688723206	0.897834912043302
0.0619757688723206	0.89851150202977
0.0619757688723206	0.899188092016238
0.0624417520969245	0.899188092016238
0.0629077353215284	0.899188092016238
0.0629077353215284	0.899864682002706
0.0629077353215284	0.900541271989175
0.0633737185461323	0.900541271989175
0.0633737185461323	0.901217861975643
0.0633737185461323	0.901894451962111
0.0633737185461323	0.902571041948579
0.0633737185461323	0.903247631935047
0.0638397017707363	0.903247631935047
0.0638397017707363	0.903924221921516
0.0643056849953402	0.903924221921516
0.0643056849953402	0.904600811907984
0.0647716682199441	0.904600811907984
0.065237651444548	0.904600811907984
0.0657036346691519	0.904600811907984
0.0661696178937558	0.904600811907984
0.0666356011183597	0.904600811907984
0.0666356011183597	0.905277401894452
0.0671015843429636	0.905277401894452
0.0675675675675676	0.905277401894452
0.0680335507921715	0.905277401894452
0.0680335507921715	0.90595399188092
0.0680335507921715	0.906630581867388
0.0680335507921715	0.907307171853857
0.0684995340167754	0.907307171853857
0.0684995340167754	0.907983761840325
0.0684995340167754	0.908660351826793
0.0689655172413793	0.908660351826793
0.0694315004659832	0.908660351826793
0.0698974836905871	0.908660351826793
0.070363466915191	0.908660351826793
0.070363466915191	0.909336941813261
0.070829450139795	0.909336941813261
0.070829450139795	0.910013531799729
0.0712954333643989	0.910013531799729
0.0712954333643989	0.910690121786198
0.0717614165890028	0.910690121786198
0.0717614165890028	0.911366711772666
0.0717614165890028	0.912043301759134
0.0722273998136067	0.912043301759134
0.0722273998136067	0.912719891745602
0.0722273998136067	0.91339648173207
0.0726933830382106	0.91339648173207
0.0726933830382106	0.914073071718539
0.0726933830382106	0.914749661705007
0.0731593662628145	0.914749661705007
0.0731593662628145	0.915426251691475
0.0731593662628145	0.916102841677943
0.0731593662628145	0.916779431664411
0.0731593662628145	0.91745602165088
0.0736253494874185	0.91745602165088
0.0736253494874185	0.918132611637348
0.0740913327120224	0.918132611637348
0.0745573159366263	0.918132611637348
0.0745573159366263	0.918809201623816
0.0745573159366263	0.919485791610284
0.0750232991612302	0.919485791610284
0.0750232991612302	0.920162381596752
0.0754892823858341	0.920162381596752
0.0754892823858341	0.920838971583221
0.075955265610438	0.920838971583221
0.075955265610438	0.921515561569689
0.075955265610438	0.922192151556157
0.0764212488350419	0.922192151556157
0.0764212488350419	0.922868741542625
0.0768872320596459	0.922868741542625
0.0768872320596459	0.923545331529093
0.0773532152842498	0.923545331529093
0.0773532152842498	0.924221921515562
0.0773532152842498	0.92489851150203
0.0773532152842498	0.925575101488498
0.0773532152842498	0.926251691474966
0.0773532152842498	0.926928281461434
0.0778191985088537	0.926928281461434
0.0782851817334576	0.926928281461434
0.0782851817334576	0.927604871447903
0.0787511649580615	0.927604871447903
0.0792171481826654	0.927604871447903
0.0796831314072693	0.927604871447903
0.0801491146318733	0.927604871447903
0.0801491146318733	0.928281461434371
0.0806150978564772	0.928281461434371
0.0810810810810811	0.928281461434371
0.0810810810810811	0.928958051420839
0.081547064305685	0.928958051420839
0.0820130475302889	0.928958051420839
0.0820130475302889	0.929634641407307
0.0820130475302889	0.930311231393775
0.0820130475302889	0.930987821380244
0.0824790307548928	0.930987821380244
0.0829450139794967	0.930987821380244
0.0829450139794967	0.931664411366712
0.0829450139794967	0.93234100135318
0.0829450139794967	0.933017591339648
0.0834109972041007	0.933017591339648
0.0834109972041007	0.933694181326116
0.0834109972041007	0.934370771312585
0.0834109972041007	0.935047361299053
0.0838769804287046	0.935047361299053
0.0843429636533085	0.935047361299053
0.0848089468779124	0.935047361299053
0.0848089468779124	0.935723951285521
0.0852749301025163	0.935723951285521
0.0852749301025163	0.936400541271989
0.0857409133271202	0.936400541271989
0.0862068965517241	0.936400541271989
0.0866728797763281	0.936400541271989
0.0866728797763281	0.937077131258457
0.087138863000932	0.937077131258457
0.087138863000932	0.937753721244926
0.0876048462255359	0.937753721244926
0.0880708294501398	0.937753721244926
0.0885368126747437	0.937753721244926
0.0885368126747437	0.938430311231394
0.0885368126747437	0.939106901217862
0.0890027958993476	0.939106901217862
0.0890027958993476	0.93978349120433
0.0894687791239515	0.93978349120433
0.0894687791239515	0.940460081190798
0.0899347623485554	0.940460081190798
0.0904007455731594	0.940460081190798
0.0904007455731594	0.941136671177267
0.0908667287977633	0.941136671177267
0.0908667287977633	0.941813261163735
0.0908667287977633	0.942489851150203
0.0913327120223672	0.942489851150203
0.0913327120223672	0.943166441136671
0.0917986952469711	0.943166441136671
0.092264678471575	0.943166441136671
0.092264678471575	0.943843031123139
0.0927306616961789	0.943843031123139
0.0931966449207828	0.943843031123139
0.0931966449207828	0.944519621109608
0.0936626281453868	0.944519621109608
0.0936626281453868	0.945196211096076
0.0941286113699907	0.945196211096076
0.0945945945945946	0.945196211096076
0.0950605778191985	0.945196211096076
0.0955265610438024	0.945196211096076
0.0959925442684063	0.945196211096076
0.0959925442684063	0.945872801082544
0.0964585274930102	0.945872801082544
0.0969245107176142	0.945872801082544
0.0973904939422181	0.945872801082544
0.0973904939422181	0.946549391069012
0.097856477166822	0.946549391069012
0.0983224603914259	0.946549391069012
0.0987884436160298	0.946549391069012
0.0992544268406337	0.946549391069012
0.0992544268406337	0.94722598105548
0.0992544268406337	0.947902571041949
0.0992544268406337	0.948579161028417
0.0992544268406337	0.949255751014885
0.0992544268406337	0.949932341001353
0.0997204100652377	0.949932341001353
0.100186393289842	0.949932341001353
0.100652376514445	0.949932341001353
0.101118359739049	0.949932341001353
0.101584342963653	0.949932341001353
0.102050326188257	0.949932341001353
0.102516309412861	0.949932341001353
0.102982292637465	0.949932341001353
0.103448275862069	0.949932341001353
0.103914259086673	0.949932341001353
0.103914259086673	0.950608930987821
0.104380242311277	0.950608930987821
0.104846225535881	0.950608930987821
0.105312208760485	0.950608930987821
0.105778191985089	0.950608930987821
0.105778191985089	0.95128552097429
0.105778191985089	0.951962110960758
0.106244175209692	0.951962110960758
0.106710158434296	0.951962110960758
0.1071761416589	0.951962110960758
0.107642124883504	0.951962110960758
0.108108108108108	0.951962110960758
0.108574091332712	0.951962110960758
0.109040074557316	0.951962110960758
0.10950605778192	0.951962110960758
0.109972041006524	0.951962110960758
0.109972041006524	0.952638700947226
0.110438024231128	0.952638700947226
0.110438024231128	0.953315290933694
0.110904007455732	0.953315290933694
0.111369990680336	0.953315290933694
0.111835973904939	0.953315290933694
0.112301957129543	0.953315290933694
0.112301957129543	0.953991880920162
0.112301957129543	0.954668470906631
0.112767940354147	0.954668470906631
0.112767940354147	0.955345060893099
0.113233923578751	0.955345060893099
0.113699906803355	0.955345060893099
0.114165890027959	0.955345060893099
0.114165890027959	0.956021650879567
0.114631873252563	0.956021650879567
0.114631873252563	0.956698240866035
0.114631873252563	0.957374830852503
0.115097856477167	0.957374830852503
0.115097856477167	0.958051420838972
0.115563839701771	0.958051420838972
0.116029822926375	0.958051420838972
0.116495806150979	0.958051420838972
0.116961789375582	0.958051420838972
0.117427772600186	0.958051420838972
0.11789375582479	0.958051420838972
0.118359739049394	0.958051420838972
0.118359739049394	0.95872801082544
0.118825722273998	0.95872801082544
0.119291705498602	0.95872801082544
0.119757688723206	0.95872801082544
0.12022367194781	0.95872801082544
0.120689655172414	0.95872801082544
0.121155638397018	0.95872801082544
0.121621621621622	0.95872801082544
0.122087604846226	0.95872801082544
0.122087604846226	0.959404600811908
0.122087604846226	0.960081190798376
0.122553588070829	0.960081190798376
0.122553588070829	0.960757780784844
0.123019571295433	0.960757780784844
0.123485554520037	0.960757780784844
0.123485554520037	0.961434370771313
0.123951537744641	0.961434370771313
0.123951537744641	0.962110960757781
0.124417520969245	0.962110960757781
0.124883504193849	0.962110960757781
0.125349487418453	0.962110960757781
0.125815470643057	0.962110960757781
0.126281453867661	0.962110960757781
0.126747437092265	0.962110960757781
0.126747437092265	0.962787550744249
0.126747437092265	0.963464140730717
0.127213420316869	0.963464140730717
0.127679403541473	0.963464140730717
0.128145386766076	0.963464140730717
0.12861136999068	0.963464140730717
0.12861136999068	0.964140730717185
0.129077353215284	0.964140730717185
0.129543336439888	0.964140730717185
0.130009319664492	0.964140730717185
0.130475302889096	0.964140730717185
0.1309412861137	0.964140730717185
0.131407269338304	0.964140730717185
0.131873252562908	0.964140730717185
0.132339235787512	0.964140730717185
0.132805219012116	0.964140730717185
0.133271202236719	0.964140730717185
0.133737185461323	0.964140730717185
0.134203168685927	0.964140730717185
0.134669151910531	0.964140730717185
0.135135135135135	0.964140730717185
0.135601118359739	0.964140730717185
0.136067101584343	0.964140730717185
0.136533084808947	0.964140730717185
0.136999068033551	0.964140730717185
0.137465051258155	0.964140730717185
0.137931034482759	0.964140730717185
0.138397017707363	0.964140730717185
0.138863000931966	0.964140730717185
0.13932898415657	0.964140730717185
0.13932898415657	0.964817320703654
0.139794967381174	0.964817320703654
0.139794967381174	0.965493910690122
0.140260950605778	0.965493910690122
0.140726933830382	0.965493910690122
0.140726933830382	0.96617050067659
0.141192917054986	0.96617050067659
0.14165890027959	0.96617050067659
0.142124883504194	0.96617050067659
0.142590866728798	0.96617050067659
0.143056849953402	0.96617050067659
0.143522833178006	0.96617050067659
0.143988816402609	0.96617050067659
0.144454799627213	0.96617050067659
0.144920782851817	0.96617050067659
0.144920782851817	0.966847090663058
0.145386766076421	0.966847090663058
0.145852749301025	0.966847090663058
0.146318732525629	0.966847090663058
0.146784715750233	0.966847090663058
0.147250698974837	0.966847090663058
0.147250698974837	0.967523680649526
0.147716682199441	0.967523680649526
0.148182665424045	0.967523680649526
0.148648648648649	0.967523680649526
0.149114631873253	0.967523680649526
0.149580615097856	0.967523680649526
0.15004659832246	0.967523680649526
0.150512581547064	0.967523680649526
0.150978564771668	0.967523680649526
0.151444547996272	0.967523680649526
0.151910531220876	0.967523680649526
0.15237651444548	0.967523680649526
0.152842497670084	0.967523680649526
0.153308480894688	0.967523680649526
0.153308480894688	0.968200270635995
0.153774464119292	0.968200270635995
0.154240447343896	0.968200270635995
0.1547064305685	0.968200270635995
0.155172413793103	0.968200270635995
0.155638397017707	0.968200270635995
0.156104380242311	0.968200270635995
0.156570363466915	0.968200270635995
0.157036346691519	0.968200270635995
0.157036346691519	0.968876860622463
0.157502329916123	0.968876860622463
0.157968313140727	0.968876860622463
0.158434296365331	0.968876860622463
0.158900279589935	0.968876860622463
0.158900279589935	0.969553450608931
0.158900279589935	0.970230040595399
0.159366262814539	0.970230040595399
0.159832246039143	0.970230040595399
0.160298229263747	0.970230040595399
0.16076421248835	0.970230040595399
0.161230195712954	0.970230040595399
0.161696178937558	0.970230040595399
0.162162162162162	0.970230040595399
0.162628145386766	0.970230040595399
0.16309412861137	0.970230040595399
0.163560111835974	0.970230040595399
0.164026095060578	0.970230040595399
0.164492078285182	0.970230040595399
0.164958061509786	0.970230040595399
0.16542404473439	0.970230040595399
0.165890027958993	0.970230040595399
0.166356011183597	0.970230040595399
0.166821994408201	0.970230040595399
0.167287977632805	0.970230040595399
0.167287977632805	0.970906630581867
0.167753960857409	0.970906630581867
0.168219944082013	0.970906630581867
0.168685927306617	0.970906630581867
0.168685927306617	0.971583220568336
0.169151910531221	0.971583220568336
0.169617893755825	0.971583220568336
0.170083876980429	0.971583220568336
0.170083876980429	0.972259810554804
0.170549860205033	0.972259810554804
0.171015843429637	0.972259810554804
0.17148182665424	0.972259810554804
0.171947809878844	0.972259810554804
0.172413793103448	0.972259810554804
0.172413793103448	0.972936400541272
0.172879776328052	0.972936400541272
0.172879776328052	0.97361299052774
0.173345759552656	0.97361299052774
0.17381174277726	0.97361299052774
0.174277726001864	0.97361299052774
0.174743709226468	0.97361299052774
0.175209692451072	0.97361299052774
0.175675675675676	0.97361299052774
0.17614165890028	0.97361299052774
0.176607642124884	0.97361299052774
0.177073625349487	0.97361299052774
0.177539608574091	0.97361299052774
0.178005591798695	0.97361299052774
0.178471575023299	0.97361299052774
0.178937558247903	0.97361299052774
0.179403541472507	0.97361299052774
0.179869524697111	0.97361299052774
0.180335507921715	0.97361299052774
0.180801491146319	0.97361299052774
0.181267474370923	0.97361299052774
0.181733457595527	0.97361299052774
0.18219944082013	0.97361299052774
0.182665424044734	0.97361299052774
0.183131407269338	0.97361299052774
0.183597390493942	0.97361299052774
0.184063373718546	0.97361299052774
0.18452935694315	0.97361299052774
0.184995340167754	0.97361299052774
0.185461323392358	0.97361299052774
0.185927306616962	0.97361299052774
0.185927306616962	0.974289580514208
0.186393289841566	0.974289580514208
0.18685927306617	0.974289580514208
0.18685927306617	0.974966170500677
0.187325256290774	0.974966170500677
0.187791239515377	0.974966170500677
0.188257222739981	0.974966170500677
0.188723205964585	0.974966170500677
0.189189189189189	0.974966170500677
0.189655172413793	0.974966170500677
0.190121155638397	0.974966170500677
0.190587138863001	0.974966170500677
0.191053122087605	0.974966170500677
0.191053122087605	0.975642760487145
0.191053122087605	0.976319350473613
0.191519105312209	0.976319350473613
0.191519105312209	0.976995940460081
0.191985088536813	0.976995940460081
0.192451071761417	0.976995940460081
0.19291705498602	0.976995940460081
0.193383038210624	0.976995940460081
0.193849021435228	0.976995940460081
0.194315004659832	0.976995940460081
0.194780987884436	0.976995940460081
0.19524697110904	0.976995940460081
0.195712954333644	0.976995940460081
0.196178937558248	0.976995940460081
0.196644920782852	0.976995940460081
0.197110904007456	0.976995940460081
0.19757688723206	0.976995940460081
0.198042870456664	0.976995940460081
0.198508853681267	0.976995940460081
0.198974836905871	0.976995940460081
0.199440820130475	0.976995940460081
0.199906803355079	0.976995940460081
0.200372786579683	0.976995940460081
0.200838769804287	0.976995940460081
0.201304753028891	0.976995940460081
0.201304753028891	0.977672530446549
0.201770736253495	0.977672530446549
0.201770736253495	0.978349120433018
0.202236719478099	0.978349120433018
0.202236719478099	0.979025710419486
0.202702702702703	0.979025710419486
0.203168685927307	0.979025710419486
0.203634669151911	0.979025710419486
0.204100652376514	0.979025710419486
0.204100652376514	0.979702300405954
0.204566635601118	0.979702300405954
0.205032618825722	0.979702300405954
0.205498602050326	0.979702300405954
0.20596458527493	0.979702300405954
0.206430568499534	0.979702300405954
0.206896551724138	0.979702300405954
0.207362534948742	0.979702300405954
0.207828518173346	0.979702300405954
0.207828518173346	0.980378890392422
0.20829450139795	0.980378890392422
0.208760484622554	0.980378890392422
0.209226467847158	0.980378890392422
0.209692451071761	0.980378890392422
0.210158434296365	0.980378890392422
0.210624417520969	0.980378890392422
0.211090400745573	0.980378890392422
0.211556383970177	0.980378890392422
0.211556383970177	0.98105548037889
0.212022367194781	0.98105548037889
0.212488350419385	0.98105548037889
0.212954333643989	0.98105548037889
0.213420316868593	0.98105548037889
0.213886300093197	0.98105548037889
0.214352283317801	0.98105548037889
0.214818266542404	0.98105548037889
0.214818266542404	0.981732070365359
0.215284249767008	0.981732070365359
0.215750232991612	0.981732070365359
0.216216216216216	0.981732070365359
0.21668219944082	0.981732070365359
0.217148182665424	0.981732070365359
0.217614165890028	0.981732070365359
0.218080149114632	0.981732070365359
0.218546132339236	0.981732070365359
0.21901211556384	0.981732070365359
0.219478098788444	0.981732070365359
0.219944082013048	0.981732070365359
0.220410065237651	0.981732070365359
0.220876048462255	0.981732070365359
0.221342031686859	0.981732070365359
0.221808014911463	0.981732070365359
0.222273998136067	0.981732070365359
0.222739981360671	0.981732070365359
0.222739981360671	0.982408660351827
0.223205964585275	0.982408660351827
0.223671947809879	0.982408660351827
0.224137931034483	0.982408660351827
0.224603914259087	0.982408660351827
0.225069897483691	0.982408660351827
0.225069897483691	0.983085250338295
0.225535880708295	0.983085250338295
0.226001863932898	0.983085250338295
0.226001863932898	0.983761840324763
0.226467847157502	0.983761840324763
0.226933830382106	0.983761840324763
0.22739981360671	0.983761840324763
0.22739981360671	0.984438430311231
0.227865796831314	0.984438430311231
0.228331780055918	0.984438430311231
0.228797763280522	0.984438430311231
0.229263746505126	0.984438430311231
0.22972972972973	0.984438430311231
0.230195712954334	0.984438430311231
0.230661696178938	0.984438430311231
0.231127679403541	0.984438430311231
0.231593662628145	0.984438430311231
0.232059645852749	0.984438430311231
0.232059645852749	0.9851150202977
0.232525629077353	0.9851150202977
0.232525629077353	0.985791610284168
0.232991612301957	0.985791610284168
0.233457595526561	0.985791610284168
0.233923578751165	0.985791610284168
0.234389561975769	0.985791610284168
0.234855545200373	0.985791610284168
0.235321528424977	0.985791610284168
0.235787511649581	0.985791610284168
0.236253494874185	0.985791610284168
0.236719478098788	0.985791610284168
0.237185461323392	0.985791610284168
0.237651444547996	0.985791610284168
0.2381174277726	0.985791610284168
0.238583410997204	0.985791610284168
0.239049394221808	0.985791610284168
0.239515377446412	0.985791610284168
0.239515377446412	0.986468200270636
0.239981360671016	0.986468200270636
0.24044734389562	0.986468200270636
0.240913327120224	0.986468200270636
0.241379310344828	0.986468200270636
0.241379310344828	0.987144790257104
0.241845293569431	0.987144790257104
0.242311276794035	0.987144790257104
0.242777260018639	0.987144790257104
0.243243243243243	0.987144790257104
0.243709226467847	0.987144790257104
0.244175209692451	0.987144790257104
0.244641192917055	0.987144790257104
0.245107176141659	0.987144790257104
0.245573159366263	0.987144790257104
0.246039142590867	0.987144790257104
0.246505125815471	0.987144790257104
0.246971109040075	0.987144790257104
0.247437092264678	0.987144790257104
0.247903075489282	0.987144790257104
0.248369058713886	0.987144790257104
0.24883504193849	0.987144790257104
0.249301025163094	0.987144790257104
0.249767008387698	0.987144790257104
0.250232991612302	0.987144790257104
0.250698974836906	0.987144790257104
0.25116495806151	0.987144790257104
0.251630941286114	0.987144790257104
0.252096924510718	0.987144790257104
0.252562907735322	0.987144790257104
0.253028890959925	0.987144790257104
0.253494874184529	0.987144790257104
0.253960857409133	0.987144790257104
0.254426840633737	0.987144790257104
0.254892823858341	0.987144790257104
0.255358807082945	0.987144790257104
0.255824790307549	0.987144790257104
0.256290773532153	0.987144790257104
0.256756756756757	0.987144790257104
0.257222739981361	0.987144790257104
0.257688723205965	0.987144790257104
0.258154706430568	0.987144790257104
0.258620689655172	0.987144790257104
0.258620689655172	0.987821380243572
0.259086672879776	0.987821380243572
0.25955265610438	0.987821380243572
0.260018639328984	0.987821380243572
0.260484622553588	0.987821380243572
0.260950605778192	0.987821380243572
0.261416589002796	0.987821380243572
0.2618825722274	0.987821380243572
0.262348555452004	0.987821380243572
0.262814538676608	0.987821380243572
0.263280521901212	0.987821380243572
0.263280521901212	0.988497970230041
0.263746505125815	0.988497970230041
0.264212488350419	0.988497970230041
0.264678471575023	0.988497970230041
0.265144454799627	0.988497970230041
0.265610438024231	0.988497970230041
0.266076421248835	0.988497970230041
0.266542404473439	0.988497970230041
0.267008387698043	0.988497970230041
0.267474370922647	0.988497970230041
0.267940354147251	0.988497970230041
0.268406337371855	0.988497970230041
0.268872320596459	0.988497970230041
0.269338303821062	0.988497970230041
0.269804287045666	0.988497970230041
0.27027027027027	0.988497970230041
0.270736253494874	0.988497970230041
0.271202236719478	0.988497970230041
0.271668219944082	0.988497970230041
0.272134203168686	0.988497970230041
0.27260018639329	0.988497970230041
0.273066169617894	0.988497970230041
0.273532152842498	0.988497970230041
0.273998136067102	0.988497970230041
0.274464119291705	0.988497970230041
0.274930102516309	0.988497970230041
0.275396085740913	0.988497970230041
0.275862068965517	0.988497970230041
0.276328052190121	0.988497970230041
0.276794035414725	0.988497970230041
0.277260018639329	0.988497970230041
0.277726001863933	0.988497970230041
0.278191985088537	0.988497970230041
0.278657968313141	0.988497970230041
0.279123951537745	0.988497970230041
0.279589934762349	0.988497970230041
0.280055917986952	0.988497970230041
0.280521901211556	0.988497970230041
0.28098788443616	0.988497970230041
0.281453867660764	0.988497970230041
0.281919850885368	0.988497970230041
0.282385834109972	0.988497970230041
0.282851817334576	0.988497970230041
0.28331780055918	0.988497970230041
0.283783783783784	0.988497970230041
0.284249767008388	0.988497970230041
0.284715750232992	0.988497970230041
0.285181733457596	0.988497970230041
0.285647716682199	0.988497970230041
0.286113699906803	0.988497970230041
0.286579683131407	0.988497970230041
0.287045666356011	0.988497970230041
0.287511649580615	0.988497970230041
0.287977632805219	0.988497970230041
0.288443616029823	0.988497970230041
0.288909599254427	0.988497970230041
0.288909599254427	0.989174560216509
0.289375582479031	0.989174560216509
0.289841565703635	0.989174560216509
0.290307548928239	0.989174560216509
0.290773532152843	0.989174560216509
0.291239515377446	0.989174560216509
0.29170549860205	0.989174560216509
0.292171481826654	0.989174560216509
0.292637465051258	0.989174560216509
0.293103448275862	0.989174560216509
0.293103448275862	0.989851150202977
0.293569431500466	0.989851150202977
0.293569431500466	0.990527740189445
0.29403541472507	0.990527740189445
0.294501397949674	0.990527740189445
0.294967381174278	0.990527740189445
0.295433364398882	0.990527740189445
0.295899347623486	0.990527740189445
0.296365330848089	0.990527740189445
0.296831314072693	0.990527740189445
0.297297297297297	0.990527740189445
0.297763280521901	0.990527740189445
0.298229263746505	0.990527740189445
0.298695246971109	0.990527740189445
0.299161230195713	0.990527740189445
0.299627213420317	0.990527740189445
0.300093196644921	0.990527740189445
0.300559179869525	0.990527740189445
0.301025163094129	0.990527740189445
0.301491146318733	0.990527740189445
0.301957129543336	0.990527740189445
0.301957129543336	0.991204330175913
0.30242311276794	0.991204330175913
0.302889095992544	0.991204330175913
0.303355079217148	0.991204330175913
0.303821062441752	0.991204330175913
0.304287045666356	0.991204330175913
0.30475302889096	0.991204330175913
0.305219012115564	0.991204330175913
0.305684995340168	0.991204330175913
0.306150978564772	0.991204330175913
0.306616961789376	0.991204330175913
0.307082945013979	0.991204330175913
0.307548928238583	0.991204330175913
0.308014911463187	0.991204330175913
0.308480894687791	0.991204330175913
0.308946877912395	0.991204330175913
0.309412861136999	0.991204330175913
0.309878844361603	0.991204330175913
0.310344827586207	0.991204330175913
0.310810810810811	0.991204330175913
0.311276794035415	0.991204330175913
0.311742777260019	0.991204330175913
0.312208760484623	0.991204330175913
0.312674743709226	0.991204330175913
0.31314072693383	0.991204330175913
0.313606710158434	0.991204330175913
0.314072693383038	0.991204330175913
0.314538676607642	0.991204330175913
0.315004659832246	0.991204330175913
0.31547064305685	0.991204330175913
0.315936626281454	0.991204330175913
0.316402609506058	0.991204330175913
0.316868592730662	0.991204330175913
0.317334575955266	0.991204330175913
0.31780055917987	0.991204330175913
0.318266542404473	0.991204330175913
0.318732525629077	0.991204330175913
0.319198508853681	0.991204330175913
0.319198508853681	0.991880920162382
0.319664492078285	0.991880920162382
0.320130475302889	0.991880920162382
0.320596458527493	0.991880920162382
0.321062441752097	0.991880920162382
0.321528424976701	0.991880920162382
0.321994408201305	0.991880920162382
0.322460391425909	0.991880920162382
0.322926374650513	0.991880920162382
0.323392357875116	0.991880920162382
0.32385834109972	0.991880920162382
0.324324324324324	0.991880920162382
0.324790307548928	0.991880920162382
0.325256290773532	0.991880920162382
0.325256290773532	0.99255751014885
0.325722273998136	0.99255751014885
0.32618825722274	0.99255751014885
0.32618825722274	0.993234100135318
0.326654240447344	0.993234100135318
0.327120223671948	0.993234100135318
0.327586206896552	0.993234100135318
0.328052190121156	0.993234100135318
0.32851817334576	0.993234100135318
0.328984156570363	0.993234100135318
0.329450139794967	0.993234100135318
0.329916123019571	0.993234100135318
0.330382106244175	0.993234100135318
0.330848089468779	0.993234100135318
0.331314072693383	0.993234100135318
0.331314072693383	0.993910690121786
0.331780055917987	0.993910690121786
0.332246039142591	0.993910690121786
0.332712022367195	0.993910690121786
0.333178005591799	0.993910690121786
0.333643988816403	0.993910690121786
0.334109972041007	0.993910690121786
0.33457595526561	0.993910690121786
0.335041938490214	0.993910690121786
0.335507921714818	0.993910690121786
0.335973904939422	0.993910690121786
0.336439888164026	0.993910690121786
0.33690587138863	0.993910690121786
0.337371854613234	0.993910690121786
0.337837837837838	0.993910690121786
0.338303821062442	0.993910690121786
0.338769804287046	0.993910690121786
0.33923578751165	0.993910690121786
0.339701770736254	0.993910690121786
0.340167753960857	0.993910690121786
0.340633737185461	0.993910690121786
0.341099720410065	0.993910690121786
0.341565703634669	0.993910690121786
0.342031686859273	0.993910690121786
0.342497670083877	0.993910690121786
0.342963653308481	0.993910690121786
0.343429636533085	0.993910690121786
0.343895619757689	0.993910690121786
0.344361602982293	0.993910690121786
0.344827586206897	0.993910690121786
0.3452935694315	0.993910690121786
0.345759552656104	0.993910690121786
0.346225535880708	0.993910690121786
0.346691519105312	0.993910690121786
0.347157502329916	0.993910690121786
0.34762348555452	0.993910690121786
0.348089468779124	0.993910690121786
0.348555452003728	0.993910690121786
0.349021435228332	0.993910690121786
0.349487418452936	0.993910690121786
0.34995340167754	0.993910690121786
0.350419384902144	0.993910690121786
0.350885368126747	0.993910690121786
0.351351351351351	0.993910690121786
0.351817334575955	0.993910690121786
0.352283317800559	0.993910690121786
0.352749301025163	0.993910690121786
0.353215284249767	0.993910690121786
0.353681267474371	0.993910690121786
0.354147250698975	0.993910690121786
0.354613233923579	0.993910690121786
0.355079217148183	0.993910690121786
0.355545200372787	0.993910690121786
0.35601118359739	0.993910690121786
0.356477166821994	0.993910690121786
0.356943150046598	0.993910690121786
0.357409133271202	0.993910690121786
0.357875116495806	0.993910690121786
0.35834109972041	0.993910690121786
0.358807082945014	0.993910690121786
0.359273066169618	0.993910690121786
0.359739049394222	0.993910690121786
0.360205032618826	0.993910690121786
0.36067101584343	0.993910690121786
0.361136999068034	0.993910690121786
0.361602982292637	0.993910690121786
0.362068965517241	0.993910690121786
0.362534948741845	0.993910690121786
0.363000931966449	0.993910690121786
0.363466915191053	0.993910690121786
0.363932898415657	0.993910690121786
0.364398881640261	0.993910690121786
0.364864864864865	0.993910690121786
0.365330848089469	0.993910690121786
0.365796831314073	0.993910690121786
0.366262814538677	0.993910690121786
0.366728797763281	0.993910690121786
0.367194780987884	0.993910690121786
0.367660764212488	0.993910690121786
0.368126747437092	0.993910690121786
0.368592730661696	0.993910690121786
0.3690587138863	0.993910690121786
0.369524697110904	0.993910690121786
0.369990680335508	0.993910690121786
0.370456663560112	0.993910690121786
0.370456663560112	0.994587280108254
0.370922646784716	0.994587280108254
0.37138863000932	0.994587280108254
0.371854613233924	0.994587280108254
0.371854613233924	0.995263870094723
0.372320596458527	0.995263870094723
0.372786579683131	0.995263870094723
0.373252562907735	0.995263870094723
0.373718546132339	0.995263870094723
0.374184529356943	0.995263870094723
0.374650512581547	0.995263870094723
0.375116495806151	0.995263870094723
0.375582479030755	0.995263870094723
0.376048462255359	0.995263870094723
0.376514445479963	0.995263870094723
0.376980428704567	0.995263870094723
0.377446411929171	0.995263870094723
0.377912395153774	0.995263870094723
0.378378378378378	0.995263870094723
0.378844361602982	0.995263870094723
0.379310344827586	0.995263870094723
0.37977632805219	0.995263870094723
0.380242311276794	0.995263870094723
0.380708294501398	0.995263870094723
0.381174277726002	0.995263870094723
0.381640260950606	0.995263870094723
0.38210624417521	0.995263870094723
0.382572227399814	0.995263870094723
0.383038210624418	0.995263870094723
0.383504193849021	0.995263870094723
0.383970177073625	0.995263870094723
0.384436160298229	0.995263870094723
0.384902143522833	0.995263870094723
0.384902143522833	0.995940460081191
0.385368126747437	0.995940460081191
0.385834109972041	0.995940460081191
0.386300093196645	0.995940460081191
0.386766076421249	0.995940460081191
0.387232059645853	0.995940460081191
0.387698042870457	0.995940460081191
0.388164026095061	0.995940460081191
0.388630009319665	0.995940460081191
0.389095992544268	0.995940460081191
0.389561975768872	0.995940460081191
0.390027958993476	0.995940460081191
0.39049394221808	0.995940460081191
0.390959925442684	0.995940460081191
0.391425908667288	0.995940460081191
0.391891891891892	0.995940460081191
0.392357875116496	0.995940460081191
0.3928238583411	0.995940460081191
0.393289841565704	0.995940460081191
0.393755824790308	0.995940460081191
0.394221808014911	0.995940460081191
0.394687791239515	0.995940460081191
0.395153774464119	0.995940460081191
0.395619757688723	0.995940460081191
0.396085740913327	0.995940460081191
0.396551724137931	0.995940460081191
0.397017707362535	0.995940460081191
0.397483690587139	0.995940460081191
0.397949673811743	0.995940460081191
0.398415657036347	0.995940460081191
0.398881640260951	0.995940460081191
0.399347623485555	0.995940460081191
0.399813606710158	0.995940460081191
0.400279589934762	0.995940460081191
0.400745573159366	0.995940460081191
0.40121155638397	0.995940460081191
0.401677539608574	0.995940460081191
0.402143522833178	0.995940460081191
0.402609506057782	0.995940460081191
0.403075489282386	0.995940460081191
0.40354147250699	0.995940460081191
0.404007455731594	0.995940460081191
0.404473438956198	0.995940460081191
0.404939422180801	0.995940460081191
0.405405405405405	0.995940460081191
0.405871388630009	0.995940460081191
0.406337371854613	0.995940460081191
0.406803355079217	0.995940460081191
0.407269338303821	0.995940460081191
0.407735321528425	0.995940460081191
0.408201304753029	0.995940460081191
0.408667287977633	0.995940460081191
0.409133271202237	0.995940460081191
0.409599254426841	0.995940460081191
0.410065237651445	0.995940460081191
0.410531220876048	0.995940460081191
0.410997204100652	0.995940460081191
0.411463187325256	0.995940460081191
0.41192917054986	0.995940460081191
0.412395153774464	0.995940460081191
0.412861136999068	0.995940460081191
0.413327120223672	0.995940460081191
0.413793103448276	0.995940460081191
0.41425908667288	0.995940460081191
0.414725069897484	0.995940460081191
0.415191053122088	0.995940460081191
0.415657036346692	0.995940460081191
0.416123019571295	0.995940460081191
0.416589002795899	0.995940460081191
0.417054986020503	0.995940460081191
0.417520969245107	0.995940460081191
0.417986952469711	0.995940460081191
0.418452935694315	0.995940460081191
0.418918918918919	0.995940460081191
0.419384902143523	0.995940460081191
0.419850885368127	0.995940460081191
0.420316868592731	0.995940460081191
0.420782851817335	0.995940460081191
0.421248835041938	0.995940460081191
0.421714818266542	0.995940460081191
0.422180801491146	0.995940460081191
0.42264678471575	0.995940460081191
0.423112767940354	0.995940460081191
0.423578751164958	0.995940460081191
0.424044734389562	0.995940460081191
0.424510717614166	0.995940460081191
0.42497670083877	0.995940460081191
0.425442684063374	0.995940460081191
0.425908667287978	0.995940460081191
0.426374650512582	0.995940460081191
0.426840633737185	0.995940460081191
0.427306616961789	0.995940460081191
0.427772600186393	0.995940460081191
0.428238583410997	0.995940460081191
0.428704566635601	0.995940460081191
0.429170549860205	0.995940460081191
0.429636533084809	0.995940460081191
0.430102516309413	0.995940460081191
0.430568499534017	0.995940460081191
0.431034482758621	0.995940460081191
0.431500465983225	0.995940460081191
0.431966449207829	0.995940460081191
0.432432432432432	0.995940460081191
0.432898415657036	0.995940460081191
0.43336439888164	0.995940460081191
0.433830382106244	0.995940460081191
0.434296365330848	0.995940460081191
0.434762348555452	0.995940460081191
0.435228331780056	0.995940460081191
0.43569431500466	0.995940460081191
0.436160298229264	0.995940460081191
0.436626281453868	0.995940460081191
0.437092264678472	0.995940460081191
0.437558247903076	0.995940460081191
0.438024231127679	0.995940460081191
0.438490214352283	0.995940460081191
0.438956197576887	0.995940460081191
0.439422180801491	0.995940460081191
0.439888164026095	0.995940460081191
0.440354147250699	0.995940460081191
0.440820130475303	0.995940460081191
0.441286113699907	0.995940460081191
0.441752096924511	0.995940460081191
0.442218080149115	0.995940460081191
0.442684063373719	0.995940460081191
0.443150046598322	0.995940460081191
0.443616029822926	0.995940460081191
0.44408201304753	0.995940460081191
0.444547996272134	0.995940460081191
0.445013979496738	0.995940460081191
0.445479962721342	0.995940460081191
0.445945945945946	0.995940460081191
0.44641192917055	0.995940460081191
0.446877912395154	0.995940460081191
0.447343895619758	0.995940460081191
0.447809878844362	0.995940460081191
0.448275862068966	0.995940460081191
0.448741845293569	0.995940460081191
0.449207828518173	0.995940460081191
0.449673811742777	0.995940460081191
0.450139794967381	0.995940460081191
0.450605778191985	0.995940460081191
0.451071761416589	0.995940460081191
0.451537744641193	0.995940460081191
0.452003727865797	0.995940460081191
0.452469711090401	0.995940460081191
0.452935694315005	0.995940460081191
0.453401677539609	0.995940460081191
0.453867660764212	0.995940460081191
0.454333643988816	0.995940460081191
0.45479962721342	0.995940460081191
0.455265610438024	0.995940460081191
0.455731593662628	0.995940460081191
0.456197576887232	0.995940460081191
0.456663560111836	0.995940460081191
0.45712954333644	0.995940460081191
0.457595526561044	0.995940460081191
0.458061509785648	0.995940460081191
0.458527493010252	0.995940460081191
0.458993476234856	0.995940460081191
0.459459459459459	0.995940460081191
0.459925442684063	0.995940460081191
0.460391425908667	0.995940460081191
0.460857409133271	0.995940460081191
0.461323392357875	0.995940460081191
0.461789375582479	0.995940460081191
0.462255358807083	0.995940460081191
0.462721342031687	0.995940460081191
0.463187325256291	0.995940460081191
0.463653308480895	0.995940460081191
0.464119291705499	0.995940460081191
0.464585274930103	0.995940460081191
0.465051258154706	0.995940460081191
0.46551724137931	0.995940460081191
0.465983224603914	0.995940460081191
0.466449207828518	0.995940460081191
0.466915191053122	0.995940460081191
0.467381174277726	0.995940460081191
0.46784715750233	0.995940460081191
0.468313140726934	0.995940460081191
0.468779123951538	0.995940460081191
0.469245107176142	0.995940460081191
0.469711090400746	0.995940460081191
0.470177073625349	0.995940460081191
0.470643056849953	0.995940460081191
0.471109040074557	0.995940460081191
0.471575023299161	0.995940460081191
0.472041006523765	0.995940460081191
0.472506989748369	0.995940460081191
0.472972972972973	0.995940460081191
0.473438956197577	0.995940460081191
0.473904939422181	0.995940460081191
0.474370922646785	0.995940460081191
0.474836905871389	0.995940460081191
0.475302889095993	0.995940460081191
0.475768872320596	0.995940460081191
0.4762348555452	0.995940460081191
0.476700838769804	0.995940460081191
0.477166821994408	0.995940460081191
0.477632805219012	0.995940460081191
0.478098788443616	0.995940460081191
0.47856477166822	0.995940460081191
0.479030754892824	0.995940460081191
0.479496738117428	0.995940460081191
0.479962721342032	0.995940460081191
0.480428704566636	0.995940460081191
0.48089468779124	0.995940460081191
0.481360671015843	0.995940460081191
0.481826654240447	0.995940460081191
0.482292637465051	0.995940460081191
0.482758620689655	0.995940460081191
0.483224603914259	0.995940460081191
0.483690587138863	0.995940460081191
0.484156570363467	0.995940460081191
0.484622553588071	0.995940460081191
0.485088536812675	0.995940460081191
0.485554520037279	0.995940460081191
0.486020503261883	0.995940460081191
0.486020503261883	0.996617050067659
0.486486486486487	0.996617050067659
0.48695246971109	0.996617050067659
0.487418452935694	0.996617050067659
0.487884436160298	0.996617050067659
0.488350419384902	0.996617050067659
0.488816402609506	0.996617050067659
0.48928238583411	0.996617050067659
0.489748369058714	0.996617050067659
0.490214352283318	0.996617050067659
0.490680335507922	0.996617050067659
0.491146318732526	0.996617050067659
0.49161230195713	0.996617050067659
0.492078285181733	0.996617050067659
0.492544268406337	0.996617050067659
0.493010251630941	0.996617050067659
0.493476234855545	0.996617050067659
0.493942218080149	0.996617050067659
0.494408201304753	0.996617050067659
0.494874184529357	0.996617050067659
0.495340167753961	0.996617050067659
0.495806150978565	0.996617050067659
0.496272134203169	0.996617050067659
0.496738117427773	0.996617050067659
0.497204100652377	0.996617050067659
0.49767008387698	0.996617050067659
0.498136067101584	0.996617050067659
0.498602050326188	0.996617050067659
0.499068033550792	0.996617050067659
0.499534016775396	0.996617050067659
0.5	0.996617050067659
0.500465983224604	0.996617050067659
0.500931966449208	0.996617050067659
0.501397949673812	0.996617050067659
0.501863932898416	0.996617050067659
0.50232991612302	0.996617050067659
0.502795899347623	0.996617050067659
0.503261882572227	0.996617050067659
0.503727865796831	0.996617050067659
0.504193849021435	0.996617050067659
0.504659832246039	0.996617050067659
0.505125815470643	0.996617050067659
0.505591798695247	0.996617050067659
0.506057781919851	0.996617050067659
0.506523765144455	0.996617050067659
0.506989748369059	0.996617050067659
0.507455731593663	0.996617050067659
0.507921714818267	0.996617050067659
0.50838769804287	0.996617050067659
0.508853681267474	0.996617050067659
0.509319664492078	0.996617050067659
0.509785647716682	0.996617050067659
0.510251630941286	0.996617050067659
0.51071761416589	0.996617050067659
0.511183597390494	0.996617050067659
0.511649580615098	0.996617050067659
0.512115563839702	0.996617050067659
0.512581547064306	0.996617050067659
0.51304753028891	0.996617050067659
0.513513513513513	0.996617050067659
0.513979496738117	0.996617050067659
0.514445479962721	0.996617050067659
0.514911463187325	0.996617050067659
0.514911463187325	0.997293640054127
0.515377446411929	0.997293640054127
0.515843429636533	0.997293640054127
0.516309412861137	0.997293640054127
0.516775396085741	0.997293640054127
0.517241379310345	0.997293640054127
0.517707362534949	0.997293640054127
0.518173345759553	0.997293640054127
0.518639328984157	0.997293640054127
0.51910531220876	0.997293640054127
0.519571295433364	0.997293640054127
0.520037278657968	0.997293640054127
0.520503261882572	0.997293640054127
0.520969245107176	0.997293640054127
0.52143522833178	0.997293640054127
0.521901211556384	0.997293640054127
0.522367194780988	0.997293640054127
0.522833178005592	0.997293640054127
0.523299161230196	0.997293640054127
0.5237651444548	0.997293640054127
0.524231127679403	0.997293640054127
0.524697110904008	0.997293640054127
0.525163094128611	0.997293640054127
0.525629077353215	0.997293640054127
0.526095060577819	0.997293640054127
0.526561043802423	0.997293640054127
0.527027027027027	0.997293640054127
0.527493010251631	0.997293640054127
0.527958993476235	0.997293640054127
0.528424976700839	0.997293640054127
0.528890959925443	0.997293640054127
0.529356943150047	0.997293640054127
0.529822926374651	0.997293640054127
0.530288909599254	0.997293640054127
0.530754892823858	0.997293640054127
0.531220876048462	0.997293640054127
0.531686859273066	0.997293640054127
0.53215284249767	0.997293640054127
0.532618825722274	0.997293640054127
0.533084808946878	0.997293640054127
0.533550792171482	0.997293640054127
0.534016775396086	0.997293640054127
0.53448275862069	0.997293640054127
0.534948741845294	0.997293640054127
0.535414725069898	0.997293640054127
0.535880708294501	0.997293640054127
0.536346691519105	0.997293640054127
0.536812674743709	0.997293640054127
0.537278657968313	0.997293640054127
0.537744641192917	0.997293640054127
0.538210624417521	0.997293640054127
0.538676607642125	0.997293640054127
0.539142590866729	0.997293640054127
0.539608574091333	0.997293640054127
0.540074557315937	0.997293640054127
0.540540540540541	0.997293640054127
0.541006523765144	0.997293640054127
0.541472506989748	0.997293640054127
0.541938490214352	0.997293640054127
0.542404473438956	0.997293640054127
0.54287045666356	0.997293640054127
0.543336439888164	0.997293640054127
0.543336439888164	0.997970230040595
0.543802423112768	0.997970230040595
0.544268406337372	0.997970230040595
0.544734389561976	0.997970230040595
0.54520037278658	0.997970230040595
0.545666356011184	0.997970230040595
0.546132339235788	0.997970230040595
0.546598322460391	0.997970230040595
0.547064305684995	0.997970230040595
0.547530288909599	0.997970230040595
0.547996272134203	0.997970230040595
0.548462255358807	0.997970230040595
0.548928238583411	0.997970230040595
0.549394221808015	0.997970230040595
0.549860205032619	0.997970230040595
0.550326188257223	0.997970230040595
0.550792171481827	0.997970230040595
0.551258154706431	0.997970230040595
0.551724137931034	0.997970230040595
0.552190121155638	0.997970230040595
0.552656104380242	0.997970230040595
0.553122087604846	0.997970230040595
0.55358807082945	0.997970230040595
0.554054054054054	0.997970230040595
0.554520037278658	0.997970230040595
0.554986020503262	0.997970230040595
0.555452003727866	0.997970230040595
0.55591798695247	0.997970230040595
0.556383970177074	0.997970230040595
0.556849953401678	0.997970230040595
0.557315936626281	0.997970230040595
0.557781919850885	0.997970230040595
0.558247903075489	0.997970230040595
0.558713886300093	0.997970230040595
0.559179869524697	0.997970230040595
0.559645852749301	0.997970230040595
0.560111835973905	0.997970230040595
0.560577819198509	0.997970230040595
0.561043802423113	0.997970230040595
0.561509785647717	0.997970230040595
0.561975768872321	0.997970230040595
0.562441752096924	0.997970230040595
0.562907735321528	0.997970230040595
0.563373718546132	0.997970230040595
0.563839701770736	0.997970230040595
0.56430568499534	0.997970230040595
0.564771668219944	0.997970230040595
0.565237651444548	0.997970230040595
0.565703634669152	0.997970230040595
0.566169617893756	0.997970230040595
0.56663560111836	0.997970230040595
0.567101584342964	0.997970230040595
0.567567567567568	0.997970230040595
0.568033550792171	0.997970230040595
0.568499534016775	0.997970230040595
0.568965517241379	0.997970230040595
0.569431500465983	0.997970230040595
0.569897483690587	0.997970230040595
0.570363466915191	0.997970230040595
0.570829450139795	0.997970230040595
0.571295433364399	0.997970230040595
0.571761416589003	0.997970230040595
0.572227399813607	0.997970230040595
0.572693383038211	0.997970230040595
0.573159366262814	0.997970230040595
0.573625349487419	0.997970230040595
0.574091332712022	0.997970230040595
0.574557315936626	0.997970230040595
0.57502329916123	0.997970230040595
0.575489282385834	0.997970230040595
0.575955265610438	0.997970230040595
0.576421248835042	0.997970230040595
0.576887232059646	0.997970230040595
0.57735321528425	0.997970230040595
0.577819198508854	0.997970230040595
0.578285181733458	0.997970230040595
0.578751164958062	0.997970230040595
0.579217148182665	0.997970230040595
0.579683131407269	0.997970230040595
0.580149114631873	0.997970230040595
0.580615097856477	0.997970230040595
0.581081081081081	0.997970230040595
0.581547064305685	0.997970230040595
0.582013047530289	0.997970230040595
0.582479030754893	0.997970230040595
0.582945013979497	0.997970230040595
0.583410997204101	0.997970230040595
0.583876980428705	0.997970230040595
0.584342963653309	0.997970230040595
0.584808946877912	0.997970230040595
0.585274930102516	0.997970230040595
0.58574091332712	0.997970230040595
0.586206896551724	0.997970230040595
0.586672879776328	0.997970230040595
0.587138863000932	0.997970230040595
0.587604846225536	0.997970230040595
0.58807082945014	0.997970230040595
0.588536812674744	0.997970230040595
0.589002795899348	0.997970230040595
0.589468779123952	0.997970230040595
0.589934762348555	0.997970230040595
0.590400745573159	0.997970230040595
0.590866728797763	0.997970230040595
0.591332712022367	0.997970230040595
0.591798695246971	0.997970230040595
0.592264678471575	0.997970230040595
0.592730661696179	0.997970230040595
0.593196644920783	0.997970230040595
0.593662628145387	0.997970230040595
0.594128611369991	0.997970230040595
0.594594594594595	0.997970230040595
0.595060577819199	0.997970230040595
0.595526561043802	0.997970230040595
0.595992544268406	0.997970230040595
0.59645852749301	0.997970230040595
0.596924510717614	0.997970230040595
0.597390493942218	0.997970230040595
0.597856477166822	0.997970230040595
0.598322460391426	0.997970230040595
0.59878844361603	0.997970230040595
0.599254426840634	0.997970230040595
0.599720410065238	0.997970230040595
0.600186393289842	0.997970230040595
0.600652376514445	0.997970230040595
0.601118359739049	0.997970230040595
0.601584342963653	0.997970230040595
0.602050326188257	0.997970230040595
0.602516309412861	0.997970230040595
0.602982292637465	0.997970230040595
0.603448275862069	0.997970230040595
0.603914259086673	0.997970230040595
0.604380242311277	0.997970230040595
0.604846225535881	0.997970230040595
0.605312208760485	0.997970230040595
0.605778191985089	0.997970230040595
0.606244175209692	0.997970230040595
0.606710158434296	0.997970230040595
0.6071761416589	0.997970230040595
0.607642124883504	0.997970230040595
0.608108108108108	0.997970230040595
0.608574091332712	0.997970230040595
0.609040074557316	0.997970230040595
0.60950605778192	0.997970230040595
0.609972041006524	0.997970230040595
0.610438024231128	0.997970230040595
0.610904007455732	0.997970230040595
0.611369990680335	0.997970230040595
0.611835973904939	0.997970230040595
0.612301957129543	0.997970230040595
0.612767940354147	0.997970230040595
0.613233923578751	0.997970230040595
0.613699906803355	0.997970230040595
0.614165890027959	0.997970230040595
0.614631873252563	0.997970230040595
0.615097856477167	0.997970230040595
0.615563839701771	0.997970230040595
0.616029822926375	0.997970230040595
0.616495806150979	0.997970230040595
0.616961789375582	0.997970230040595
0.617427772600186	0.997970230040595
0.61789375582479	0.997970230040595
0.618359739049394	0.997970230040595
0.618825722273998	0.997970230040595
0.619291705498602	0.997970230040595
0.619757688723206	0.997970230040595
0.62022367194781	0.997970230040595
0.620689655172414	0.997970230040595
0.621155638397018	0.997970230040595
0.621621621621622	0.997970230040595
0.622087604846225	0.997970230040595
0.62255358807083	0.997970230040595
0.623019571295433	0.997970230040595
0.623485554520037	0.997970230040595
0.623951537744641	0.997970230040595
0.624417520969245	0.997970230040595
0.624883504193849	0.997970230040595
0.625349487418453	0.997970230040595
0.625815470643057	0.997970230040595
0.626281453867661	0.997970230040595
0.626747437092265	0.997970230040595
0.627213420316869	0.997970230040595
0.627679403541473	0.997970230040595
0.628145386766076	0.997970230040595
0.62861136999068	0.997970230040595
0.629077353215284	0.997970230040595
0.629543336439888	0.997970230040595
0.630009319664492	0.997970230040595
0.630475302889096	0.997970230040595
0.6309412861137	0.997970230040595
0.631407269338304	0.997970230040595
0.631873252562908	0.997970230040595
0.632339235787512	0.997970230040595
0.632805219012116	0.997970230040595
0.63327120223672	0.997970230040595
0.633737185461323	0.997970230040595
0.634203168685927	0.997970230040595
0.634669151910531	0.997970230040595
0.635135135135135	0.997970230040595
0.635601118359739	0.997970230040595
0.636067101584343	0.997970230040595
0.636533084808947	0.997970230040595
0.636999068033551	0.997970230040595
0.637465051258155	0.997970230040595
0.637931034482759	0.997970230040595
0.638397017707363	0.997970230040595
0.638863000931966	0.997970230040595
0.63932898415657	0.997970230040595
0.639794967381174	0.997970230040595
0.640260950605778	0.997970230040595
0.640726933830382	0.997970230040595
0.641192917054986	0.997970230040595
0.64165890027959	0.997970230040595
0.642124883504194	0.997970230040595
0.642590866728798	0.997970230040595
0.643056849953402	0.997970230040595
0.643056849953402	0.998646820027064
0.643522833178006	0.998646820027064
0.64398881640261	0.998646820027064
0.644454799627213	0.998646820027064
0.644920782851817	0.998646820027064
0.644920782851817	0.999323410013532
0.645386766076421	0.999323410013532
0.645852749301025	0.999323410013532
0.646318732525629	0.999323410013532
0.646784715750233	0.999323410013532
0.647250698974837	0.999323410013532
0.647716682199441	0.999323410013532
0.648182665424045	0.999323410013532
0.648648648648649	0.999323410013532
0.649114631873253	0.999323410013532
0.649580615097856	0.999323410013532
0.65004659832246	0.999323410013532
0.650512581547064	0.999323410013532
0.650978564771668	0.999323410013532
0.651444547996272	0.999323410013532
0.651910531220876	0.999323410013532
0.65237651444548	0.999323410013532
0.652842497670084	0.999323410013532
0.653308480894688	0.999323410013532
0.653774464119292	0.999323410013532
0.654240447343896	0.999323410013532
0.6547064305685	0.999323410013532
0.655172413793103	0.999323410013532
0.655638397017707	0.999323410013532
0.656104380242311	0.999323410013532
0.656570363466915	0.999323410013532
0.657036346691519	0.999323410013532
0.657502329916123	0.999323410013532
0.657968313140727	0.999323410013532
0.658434296365331	0.999323410013532
0.658900279589935	0.999323410013532
0.659366262814539	0.999323410013532
0.659832246039143	0.999323410013532
0.660298229263746	0.999323410013532
0.66076421248835	0.999323410013532
0.661230195712954	0.999323410013532
0.661696178937558	0.999323410013532
0.662162162162162	0.999323410013532
0.662628145386766	0.999323410013532
0.66309412861137	0.999323410013532
0.663560111835974	0.999323410013532
0.664026095060578	0.999323410013532
0.664492078285182	0.999323410013532
0.664958061509786	0.999323410013532
0.66542404473439	0.999323410013532
0.665890027958993	0.999323410013532
0.666356011183597	0.999323410013532
0.666821994408201	0.999323410013532
0.667287977632805	0.999323410013532
0.667753960857409	0.999323410013532
0.668219944082013	0.999323410013532
0.668685927306617	0.999323410013532
0.669151910531221	0.999323410013532
0.669617893755825	0.999323410013532
0.670083876980429	0.999323410013532
0.670549860205033	0.999323410013532
0.671015843429636	0.999323410013532
0.67148182665424	0.999323410013532
0.671947809878844	0.999323410013532
0.672413793103448	0.999323410013532
0.672879776328052	0.999323410013532
0.673345759552656	0.999323410013532
0.67381174277726	0.999323410013532
0.674277726001864	0.999323410013532
0.674743709226468	0.999323410013532
0.675209692451072	0.999323410013532
0.675675675675676	0.999323410013532
0.67614165890028	0.999323410013532
0.676607642124884	0.999323410013532
0.677073625349487	0.999323410013532
0.677539608574091	0.999323410013532
0.678005591798695	0.999323410013532
0.678471575023299	0.999323410013532
0.678937558247903	0.999323410013532
0.679403541472507	0.999323410013532
0.679869524697111	0.999323410013532
0.680335507921715	0.999323410013532
0.680801491146319	0.999323410013532
0.681267474370923	0.999323410013532
0.681733457595527	0.999323410013532
0.682199440820131	0.999323410013532
0.682665424044734	0.999323410013532
0.683131407269338	0.999323410013532
0.683597390493942	0.999323410013532
0.684063373718546	0.999323410013532
0.68452935694315	0.999323410013532
0.684995340167754	0.999323410013532
0.685461323392358	0.999323410013532
0.685927306616962	0.999323410013532
0.686393289841566	0.999323410013532
0.68685927306617	0.999323410013532
0.687325256290774	0.999323410013532
0.687791239515377	0.999323410013532
0.688257222739981	0.999323410013532
0.688723205964585	0.999323410013532
0.689189189189189	0.999323410013532
0.689655172413793	0.999323410013532
0.690121155638397	0.999323410013532
0.690587138863001	0.999323410013532
0.691053122087605	0.999323410013532
0.691519105312209	0.999323410013532
0.691985088536813	0.999323410013532
0.692451071761417	0.999323410013532
0.692917054986021	0.999323410013532
0.693383038210624	0.999323410013532
0.693849021435228	0.999323410013532
0.694315004659832	0.999323410013532
0.694780987884436	0.999323410013532
0.69524697110904	0.999323410013532
0.695712954333644	0.999323410013532
0.696178937558248	0.999323410013532
0.696644920782852	0.999323410013532
0.697110904007456	0.999323410013532
0.69757688723206	0.999323410013532
0.698042870456664	0.999323410013532
0.698508853681267	0.999323410013532
0.698974836905871	0.999323410013532
0.699440820130475	0.999323410013532
0.699906803355079	0.999323410013532
0.700372786579683	0.999323410013532
0.700838769804287	0.999323410013532
0.701304753028891	0.999323410013532
0.701770736253495	0.999323410013532
0.702236719478099	0.999323410013532
0.702702702702703	0.999323410013532
0.703168685927307	0.999323410013532
0.703634669151911	0.999323410013532
0.704100652376514	0.999323410013532
0.704566635601118	0.999323410013532
0.705032618825722	0.999323410013532
0.705498602050326	0.999323410013532
0.70596458527493	0.999323410013532
0.706430568499534	0.999323410013532
0.706896551724138	0.999323410013532
0.707362534948742	0.999323410013532
0.707828518173346	0.999323410013532
0.70829450139795	0.999323410013532
0.708760484622554	0.999323410013532
0.709226467847157	0.999323410013532
0.709692451071761	0.999323410013532
0.710158434296365	0.999323410013532
0.710624417520969	0.999323410013532
0.711090400745573	0.999323410013532
0.711556383970177	0.999323410013532
0.712022367194781	0.999323410013532
0.712488350419385	0.999323410013532
0.712954333643989	0.999323410013532
0.713420316868593	0.999323410013532
0.713886300093197	0.999323410013532
0.714352283317801	0.999323410013532
0.714818266542404	0.999323410013532
0.715284249767008	0.999323410013532
0.715750232991612	0.999323410013532
0.716216216216216	0.999323410013532
0.71668219944082	0.999323410013532
0.717148182665424	0.999323410013532
0.717614165890028	0.999323410013532
0.718080149114632	0.999323410013532
0.718546132339236	0.999323410013532
0.71901211556384	0.999323410013532
0.719478098788444	0.999323410013532
0.719944082013047	0.999323410013532
0.720410065237651	0.999323410013532
0.720876048462255	0.999323410013532
0.721342031686859	0.999323410013532
0.721808014911463	0.999323410013532
0.722273998136067	0.999323410013532
0.722739981360671	0.999323410013532
0.723205964585275	0.999323410013532
0.723671947809879	0.999323410013532
0.724137931034483	0.999323410013532
0.724603914259087	0.999323410013532
0.725069897483691	0.999323410013532
0.725535880708295	0.999323410013532
0.726001863932898	0.999323410013532
0.726467847157502	0.999323410013532
0.726933830382106	0.999323410013532
0.72739981360671	0.999323410013532
0.727865796831314	0.999323410013532
0.728331780055918	0.999323410013532
0.728797763280522	0.999323410013532
0.729263746505126	0.999323410013532
0.72972972972973	0.999323410013532
0.730195712954334	0.999323410013532
0.730661696178938	0.999323410013532
0.731127679403542	0.999323410013532
0.731593662628145	0.999323410013532
0.732059645852749	0.999323410013532
0.732525629077353	0.999323410013532
0.732991612301957	0.999323410013532
0.733457595526561	0.999323410013532
0.733923578751165	0.999323410013532
0.734389561975769	0.999323410013532
0.734855545200373	0.999323410013532
0.735321528424977	0.999323410013532
0.735787511649581	0.999323410013532
0.736253494874185	0.999323410013532
0.736719478098788	0.999323410013532
0.737185461323392	0.999323410013532
0.737651444547996	0.999323410013532
0.7381174277726	0.999323410013532
0.738583410997204	0.999323410013532
0.739049394221808	0.999323410013532
0.739515377446412	0.999323410013532
0.739981360671016	0.999323410013532
0.74044734389562	0.999323410013532
0.740913327120224	0.999323410013532
0.741379310344828	0.999323410013532
0.741845293569432	0.999323410013532
0.742311276794035	0.999323410013532
0.742777260018639	0.999323410013532
0.743243243243243	0.999323410013532
0.743709226467847	0.999323410013532
0.744175209692451	0.999323410013532
0.744641192917055	0.999323410013532
0.745107176141659	0.999323410013532
0.745573159366263	0.999323410013532
0.746039142590867	0.999323410013532
0.746505125815471	0.999323410013532
0.746971109040075	0.999323410013532
0.747437092264678	0.999323410013532
0.747903075489282	0.999323410013532
0.748369058713886	0.999323410013532
0.74883504193849	0.999323410013532
0.749301025163094	0.999323410013532
0.749767008387698	0.999323410013532
0.750232991612302	0.999323410013532
0.750698974836906	0.999323410013532
0.75116495806151	0.999323410013532
0.751630941286114	0.999323410013532
0.752096924510718	0.999323410013532
0.752562907735322	0.999323410013532
0.753028890959925	0.999323410013532
0.753494874184529	0.999323410013532
0.753960857409133	0.999323410013532
0.754426840633737	0.999323410013532
0.754892823858341	0.999323410013532
0.755358807082945	0.999323410013532
0.755824790307549	0.999323410013532
0.756290773532153	0.999323410013532
0.756756756756757	0.999323410013532
0.757222739981361	0.999323410013532
0.757688723205965	0.999323410013532
0.758154706430568	0.999323410013532
0.758620689655172	0.999323410013532
0.759086672879776	0.999323410013532
0.75955265610438	0.999323410013532
0.760018639328984	0.999323410013532
0.760484622553588	0.999323410013532
0.760950605778192	0.999323410013532
0.761416589002796	0.999323410013532
0.7618825722274	0.999323410013532
0.762348555452004	0.999323410013532
0.762814538676608	0.999323410013532
0.763280521901212	0.999323410013532
0.763746505125815	0.999323410013532
0.764212488350419	0.999323410013532
0.764678471575023	0.999323410013532
0.765144454799627	0.999323410013532
0.765610438024231	0.999323410013532
0.766076421248835	0.999323410013532
0.766542404473439	0.999323410013532
0.767008387698043	0.999323410013532
0.767474370922647	0.999323410013532
0.767940354147251	0.999323410013532
0.768406337371855	0.999323410013532
0.768872320596458	0.999323410013532
0.769338303821062	0.999323410013532
0.769804287045666	0.999323410013532
0.77027027027027	0.999323410013532
0.770736253494874	0.999323410013532
0.771202236719478	0.999323410013532
0.771668219944082	0.999323410013532
0.772134203168686	0.999323410013532
0.77260018639329	0.999323410013532
0.773066169617894	0.999323410013532
0.773532152842498	0.999323410013532
0.773998136067102	0.999323410013532
0.774464119291705	0.999323410013532
0.774930102516309	0.999323410013532
0.775396085740913	0.999323410013532
0.775862068965517	0.999323410013532
0.776328052190121	0.999323410013532
0.776794035414725	0.999323410013532
0.777260018639329	0.999323410013532
0.777726001863933	0.999323410013532
0.778191985088537	0.999323410013532
0.778657968313141	0.999323410013532
0.779123951537745	0.999323410013532
0.779589934762349	0.999323410013532
0.780055917986953	0.999323410013532
0.780521901211556	0.999323410013532
0.78098788443616	0.999323410013532
0.781453867660764	0.999323410013532
0.781919850885368	0.999323410013532
0.782385834109972	0.999323410013532
0.782851817334576	0.999323410013532
0.78331780055918	0.999323410013532
0.783783783783784	0.999323410013532
0.784249767008388	0.999323410013532
0.784715750232992	0.999323410013532
0.785181733457596	0.999323410013532
0.785647716682199	0.999323410013532
0.786113699906803	0.999323410013532
0.786579683131407	0.999323410013532
0.787045666356011	0.999323410013532
0.787511649580615	0.999323410013532
0.787977632805219	0.999323410013532
0.788443616029823	0.999323410013532
0.788909599254427	0.999323410013532
0.789375582479031	0.999323410013532
0.789841565703635	0.999323410013532
0.790307548928239	0.999323410013532
0.790773532152843	0.999323410013532
0.791239515377446	0.999323410013532
0.79170549860205	0.999323410013532
0.792171481826654	0.999323410013532
0.792637465051258	0.999323410013532
0.793103448275862	0.999323410013532
0.793569431500466	0.999323410013532
0.79403541472507	0.999323410013532
0.794501397949674	0.999323410013532
0.794967381174278	0.999323410013532
0.795433364398882	0.999323410013532
0.795899347623486	0.999323410013532
0.796365330848089	0.999323410013532
0.796831314072693	0.999323410013532
0.797297297297297	0.999323410013532
0.797763280521901	0.999323410013532
0.798229263746505	0.999323410013532
0.798695246971109	0.999323410013532
0.799161230195713	0.999323410013532
0.799627213420317	0.999323410013532
0.800093196644921	0.999323410013532
0.800559179869525	0.999323410013532
0.801025163094129	0.999323410013532
0.801491146318733	0.999323410013532
0.801957129543336	0.999323410013532
0.80242311276794	0.999323410013532
0.802889095992544	0.999323410013532
0.803355079217148	0.999323410013532
0.803821062441752	0.999323410013532
0.804287045666356	0.999323410013532
0.80475302889096	0.999323410013532
0.805219012115564	0.999323410013532
0.805684995340168	0.999323410013532
0.806150978564772	0.999323410013532
0.806616961789376	0.999323410013532
0.807082945013979	0.999323410013532
0.807548928238583	0.999323410013532
0.808014911463187	0.999323410013532
0.808480894687791	0.999323410013532
0.808946877912395	0.999323410013532
0.809412861136999	0.999323410013532
0.809878844361603	0.999323410013532
0.810344827586207	0.999323410013532
0.810810810810811	0.999323410013532
0.811276794035415	0.999323410013532
0.811742777260019	0.999323410013532
0.812208760484623	0.999323410013532
0.812674743709226	0.999323410013532
0.81314072693383	0.999323410013532
0.813606710158434	0.999323410013532
0.814072693383038	0.999323410013532
0.814538676607642	0.999323410013532
0.815004659832246	0.999323410013532
0.81547064305685	0.999323410013532
0.815936626281454	0.999323410013532
0.816402609506058	0.999323410013532
0.816868592730662	0.999323410013532
0.817334575955266	0.999323410013532
0.817800559179869	0.999323410013532
0.818266542404473	0.999323410013532
0.818732525629077	0.999323410013532
0.819198508853681	0.999323410013532
0.819664492078285	0.999323410013532
0.820130475302889	0.999323410013532
0.820596458527493	0.999323410013532
0.821062441752097	0.999323410013532
0.821528424976701	0.999323410013532
0.821994408201305	0.999323410013532
0.822460391425909	0.999323410013532
0.822926374650513	0.999323410013532
0.823392357875116	0.999323410013532
0.82385834109972	0.999323410013532
0.824324324324324	0.999323410013532
0.824790307548928	0.999323410013532
0.825256290773532	0.999323410013532
0.825722273998136	0.999323410013532
0.82618825722274	0.999323410013532
0.826654240447344	0.999323410013532
0.827120223671948	0.999323410013532
0.827586206896552	0.999323410013532
0.828052190121156	0.999323410013532
0.82851817334576	0.999323410013532
0.828984156570364	0.999323410013532
0.829450139794967	0.999323410013532
0.829916123019571	0.999323410013532
0.830382106244175	0.999323410013532
0.830848089468779	0.999323410013532
0.831314072693383	0.999323410013532
0.831780055917987	0.999323410013532
0.832246039142591	0.999323410013532
0.832712022367195	0.999323410013532
0.833178005591799	0.999323410013532
0.833643988816403	0.999323410013532
0.834109972041007	0.999323410013532
0.83457595526561	0.999323410013532
0.835041938490214	0.999323410013532
0.835507921714818	0.999323410013532
0.835973904939422	0.999323410013532
0.836439888164026	0.999323410013532
0.83690587138863	0.999323410013532
0.837371854613234	0.999323410013532
0.837837837837838	0.999323410013532
0.838303821062442	0.999323410013532
0.838769804287046	0.999323410013532
0.83923578751165	0.999323410013532
0.839701770736254	0.999323410013532
0.840167753960857	0.999323410013532
0.840633737185461	0.999323410013532
0.841099720410065	0.999323410013532
0.841565703634669	0.999323410013532
0.842031686859273	0.999323410013532
0.842497670083877	0.999323410013532
0.842963653308481	0.999323410013532
0.843429636533085	0.999323410013532
0.843895619757689	0.999323410013532
0.844361602982293	0.999323410013532
0.844827586206897	0.999323410013532
0.8452935694315	0.999323410013532
0.845759552656104	0.999323410013532
0.846225535880708	0.999323410013532
0.846691519105312	0.999323410013532
0.847157502329916	0.999323410013532
0.84762348555452	0.999323410013532
0.848089468779124	0.999323410013532
0.848555452003728	0.999323410013532
0.849021435228332	0.999323410013532
0.849487418452936	0.999323410013532
0.84995340167754	0.999323410013532
0.850419384902144	0.999323410013532
0.850885368126747	0.999323410013532
0.851351351351351	0.999323410013532
0.851817334575955	0.999323410013532
0.852283317800559	0.999323410013532
0.852749301025163	0.999323410013532
0.853215284249767	0.999323410013532
0.853681267474371	0.999323410013532
0.854147250698975	0.999323410013532
0.854613233923579	0.999323410013532
0.855079217148183	0.999323410013532
0.855545200372787	0.999323410013532
0.85601118359739	0.999323410013532
0.856477166821994	0.999323410013532
0.856943150046598	0.999323410013532
0.857409133271202	0.999323410013532
0.857875116495806	0.999323410013532
0.85834109972041	0.999323410013532
0.858807082945014	0.999323410013532
0.859273066169618	0.999323410013532
0.859739049394222	0.999323410013532
0.860205032618826	0.999323410013532
0.86067101584343	0.999323410013532
0.861136999068034	0.999323410013532
0.861602982292637	0.999323410013532
0.862068965517241	0.999323410013532
0.862534948741845	0.999323410013532
0.863000931966449	0.999323410013532
0.863466915191053	0.999323410013532
0.863932898415657	0.999323410013532
0.864398881640261	0.999323410013532
0.864864864864865	0.999323410013532
0.865330848089469	0.999323410013532
0.865796831314073	0.999323410013532
0.866262814538677	0.999323410013532
0.86672879776328	0.999323410013532
0.867194780987884	0.999323410013532
0.867660764212488	0.999323410013532
0.868126747437092	0.999323410013532
0.868592730661696	0.999323410013532
0.8690587138863	0.999323410013532
0.869524697110904	0.999323410013532
0.869990680335508	0.999323410013532
0.870456663560112	0.999323410013532
0.870922646784716	0.999323410013532
0.87138863000932	0.999323410013532
0.871854613233924	0.999323410013532
0.872320596458527	0.999323410013532
0.872786579683131	0.999323410013532
0.873252562907735	0.999323410013532
0.873718546132339	0.999323410013532
0.874184529356943	0.999323410013532
0.874650512581547	0.999323410013532
0.875116495806151	0.999323410013532
0.875582479030755	0.999323410013532
0.876048462255359	0.999323410013532
0.876514445479963	0.999323410013532
0.876980428704567	0.999323410013532
0.87744641192917	0.999323410013532
0.877912395153775	0.999323410013532
0.878378378378378	0.999323410013532
0.878844361602982	0.999323410013532
0.879310344827586	0.999323410013532
0.87977632805219	0.999323410013532
0.880242311276794	0.999323410013532
0.880708294501398	0.999323410013532
0.881174277726002	0.999323410013532
0.881640260950606	0.999323410013532
0.88210624417521	0.999323410013532
0.882572227399814	0.999323410013532
0.883038210624418	0.999323410013532
0.883504193849021	0.999323410013532
0.883970177073625	0.999323410013532
0.884436160298229	0.999323410013532
0.884902143522833	0.999323410013532
0.885368126747437	0.999323410013532
0.885834109972041	0.999323410013532
0.886300093196645	0.999323410013532
0.886766076421249	0.999323410013532
0.887232059645853	0.999323410013532
0.887698042870457	0.999323410013532
0.888164026095061	0.999323410013532
0.888630009319665	0.999323410013532
0.889095992544268	0.999323410013532
0.889561975768872	0.999323410013532
0.890027958993476	0.999323410013532
0.89049394221808	0.999323410013532
0.890959925442684	0.999323410013532
0.891425908667288	0.999323410013532
0.891891891891892	0.999323410013532
0.892357875116496	0.999323410013532
0.8928238583411	0.999323410013532
0.893289841565704	0.999323410013532
0.893755824790308	0.999323410013532
0.894221808014911	0.999323410013532
0.894687791239515	0.999323410013532
0.895153774464119	0.999323410013532
0.895619757688723	0.999323410013532
0.896085740913327	0.999323410013532
0.896551724137931	0.999323410013532
0.897017707362535	0.999323410013532
0.897483690587139	0.999323410013532
0.897949673811743	0.999323410013532
0.898415657036347	0.999323410013532
0.898881640260951	0.999323410013532
0.899347623485555	0.999323410013532
0.899813606710158	0.999323410013532
0.900279589934762	0.999323410013532
0.900745573159366	0.999323410013532
0.90121155638397	0.999323410013532
0.901677539608574	0.999323410013532
0.902143522833178	0.999323410013532
0.902609506057782	0.999323410013532
0.903075489282386	0.999323410013532
0.90354147250699	0.999323410013532
0.904007455731594	0.999323410013532
0.904473438956198	0.999323410013532
0.904939422180801	0.999323410013532
0.905405405405405	0.999323410013532
0.905871388630009	0.999323410013532
0.906337371854613	0.999323410013532
0.906803355079217	0.999323410013532
0.907269338303821	0.999323410013532
0.907735321528425	0.999323410013532
0.908201304753029	0.999323410013532
0.908667287977633	0.999323410013532
0.909133271202237	0.999323410013532
0.909599254426841	0.999323410013532
0.910065237651445	0.999323410013532
0.910531220876048	0.999323410013532
0.910997204100652	0.999323410013532
0.911463187325256	0.999323410013532
0.91192917054986	0.999323410013532
0.912395153774464	0.999323410013532
0.912861136999068	0.999323410013532
0.913327120223672	0.999323410013532
0.913793103448276	0.999323410013532
0.91425908667288	0.999323410013532
0.914725069897484	0.999323410013532
0.915191053122088	0.999323410013532
0.915657036346691	0.999323410013532
0.916123019571295	0.999323410013532
0.916589002795899	0.999323410013532
0.917054986020503	0.999323410013532
0.917520969245107	0.999323410013532
0.917986952469711	0.999323410013532
0.918452935694315	0.999323410013532
0.918918918918919	0.999323410013532
0.919384902143523	0.999323410013532
0.919850885368127	0.999323410013532
0.920316868592731	0.999323410013532
0.920782851817335	0.999323410013532
0.921248835041938	0.999323410013532
0.921714818266542	0.999323410013532
0.922180801491146	0.999323410013532
0.92264678471575	0.999323410013532
0.923112767940354	0.999323410013532
0.923578751164958	0.999323410013532
0.924044734389562	0.999323410013532
0.924510717614166	0.999323410013532
0.92497670083877	0.999323410013532
0.925442684063374	0.999323410013532
0.925908667287978	0.999323410013532
0.926374650512581	0.999323410013532
0.926840633737186	0.999323410013532
0.927306616961789	0.999323410013532
0.927772600186393	0.999323410013532
0.928238583410997	0.999323410013532
0.928704566635601	0.999323410013532
0.929170549860205	0.999323410013532
0.929636533084809	0.999323410013532
0.930102516309413	0.999323410013532
0.930568499534017	0.999323410013532
0.931034482758621	0.999323410013532
0.931500465983225	0.999323410013532
0.931966449207829	0.999323410013532
0.932432432432432	0.999323410013532
0.932898415657036	0.999323410013532
0.93336439888164	0.999323410013532
0.933830382106244	0.999323410013532
0.934296365330848	0.999323410013532
0.934762348555452	0.999323410013532
0.935228331780056	0.999323410013532
0.93569431500466	0.999323410013532
0.936160298229264	0.999323410013532
0.936626281453868	0.999323410013532
0.937092264678472	0.999323410013532
0.937558247903076	0.999323410013532
0.938024231127679	0.999323410013532
0.938490214352283	0.999323410013532
0.938956197576887	0.999323410013532
0.939422180801491	0.999323410013532
0.939888164026095	0.999323410013532
0.940354147250699	0.999323410013532
0.940820130475303	0.999323410013532
0.941286113699907	0.999323410013532
0.941752096924511	0.999323410013532
0.942218080149115	0.999323410013532
0.942684063373719	0.999323410013532
0.943150046598322	0.999323410013532
0.943616029822926	0.999323410013532
0.94408201304753	0.999323410013532
0.944547996272134	0.999323410013532
0.945013979496738	0.999323410013532
0.945479962721342	0.999323410013532
0.945945945945946	0.999323410013532
0.94641192917055	0.999323410013532
0.946877912395154	0.999323410013532
0.947343895619758	0.999323410013532
0.947809878844362	0.999323410013532
0.948275862068966	0.999323410013532
0.948741845293569	0.999323410013532
0.949207828518173	0.999323410013532
0.949673811742777	0.999323410013532
0.950139794967381	0.999323410013532
0.950605778191985	0.999323410013532
0.951071761416589	0.999323410013532
0.951537744641193	0.999323410013532
0.952003727865797	0.999323410013532
0.952469711090401	0.999323410013532
0.952935694315005	0.999323410013532
0.953401677539609	0.999323410013532
0.953867660764212	0.999323410013532
0.954333643988816	0.999323410013532
0.95479962721342	0.999323410013532
0.955265610438024	0.999323410013532
0.955731593662628	0.999323410013532
0.956197576887232	0.999323410013532
0.956663560111836	0.999323410013532
0.95712954333644	0.999323410013532
0.957595526561044	0.999323410013532
0.958061509785648	0.999323410013532
0.958527493010252	0.999323410013532
0.958993476234856	0.999323410013532
0.959459459459459	0.999323410013532
0.959925442684063	0.999323410013532
0.960391425908667	0.999323410013532
0.960857409133271	0.999323410013532
0.961323392357875	0.999323410013532
0.961789375582479	0.999323410013532
0.962255358807083	0.999323410013532
0.962721342031687	0.999323410013532
0.963187325256291	0.999323410013532
0.963653308480895	0.999323410013532
0.964119291705499	0.999323410013532
0.964585274930102	0.999323410013532
0.965051258154706	0.999323410013532
0.96551724137931	0.999323410013532
0.965983224603914	0.999323410013532
0.966449207828518	0.999323410013532
0.966915191053122	0.999323410013532
0.967381174277726	0.999323410013532
0.96784715750233	0.999323410013532
0.968313140726934	0.999323410013532
0.968779123951538	0.999323410013532
0.969245107176142	0.999323410013532
0.969711090400746	0.999323410013532
0.970177073625349	0.999323410013532
0.970643056849953	0.999323410013532
0.971109040074557	0.999323410013532
0.971575023299161	0.999323410013532
0.972041006523765	0.999323410013532
0.972506989748369	0.999323410013532
0.972972972972973	0.999323410013532
0.973438956197577	0.999323410013532
0.973904939422181	0.999323410013532
0.974370922646785	0.999323410013532
0.974836905871389	0.999323410013532
0.975302889095992	0.999323410013532
0.975768872320597	0.999323410013532
0.9762348555452	0.999323410013532
0.976700838769804	0.999323410013532
0.977166821994408	0.999323410013532
0.977632805219012	0.999323410013532
0.978098788443616	0.999323410013532
0.97856477166822	0.999323410013532
0.979030754892824	0.999323410013532
0.979496738117428	0.999323410013532
0.979962721342032	0.999323410013532
0.980428704566636	0.999323410013532
0.98089468779124	0.999323410013532
0.981360671015843	0.999323410013532
0.981826654240447	0.999323410013532
0.982292637465051	0.999323410013532
0.982758620689655	0.999323410013532
0.983224603914259	0.999323410013532
0.983690587138863	0.999323410013532
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/BossaNova-HueSIFT-ROC-fold1.txt <==
0	0
0	0.000687757909215956
0	0.00137551581843191
0	0.00206327372764787
0	0.00275103163686382
0.000539956803455724	0.00275103163686382
0.000539956803455724	0.00343878954607978
0.000539956803455724	0.00412654745529574
0.000539956803455724	0.00481430536451169
0.000539956803455724	0.00550206327372765
0.000539956803455724	0.0061898211829436
0.000539956803455724	0.00687757909215956
0.000539956803455724	0.00756533700137552
0.000539956803455724	0.00825309491059147
0.000539956803455724	0.00894085281980743
0.000539956803455724	0.00962861072902338
0.000539956803455724	0.0103163686382393
0.000539956803455724	0.0110041265474553
0.000539956803455724	0.0116918844566713
0.000539956803455724	0.0123796423658872
0.000539956803455724	0.0130674002751032
0.000539956803455724	0.0137551581843191
0.000539956803455724	0.0144429160935351
0.000539956803455724	0.015130674002751
0.000539956803455724	0.015818431911967
0.000539956803455724	0.0165061898211829
0.000539956803455724	0.0171939477303989
0.000539956803455724	0.0178817056396149
0.000539956803455724	0.0185694635488308
0.000539956803455724	0.0192572214580468
0.000539956803455724	0.0199449793672627
0.000539956803455724	0.0206327372764787
0.000539956803455724	0.0213204951856946
0.000539956803455724	0.0220082530949106
0.000539956803455724	0.0226960110041265
0.000539956803455724	0.0233837689133425
0.000539956803455724	0.0240715268225585
0.000539956803455724	0.0247592847317744
0.000539956803455724	0.0254470426409904
0.000539956803455724	0.0261348005502063
0.000539956803455724	0.0268225584594223
0.000539956803455724	0.0275103163686382
0.000539956803455724	0.0281980742778542
0.000539956803455724	0.0288858321870702
0.000539956803455724	0.0295735900962861
0.000539956803455724	0.0302613480055021
0.000539956803455724	0.030949105914718
0.000539956803455724	0.031636863823934
0.000539956803455724	0.0323246217331499
0.000539956803455724	0.0330123796423659
0.000539956803455724	0.0337001375515818
0.000539956803455724	0.0343878954607978
0.000539956803455724	0.0350756533700138
0.000539956803455724	0.0357634112792297
0.000539956803455724	0.0364511691884457
0.000539956803455724	0.0371389270976616
0.000539956803455724	0.0378266850068776
0.000539956803455724	0.0385144429160935
0.000539956803455724	0.0392022008253095
0.000539956803455724	0.0398899587345254
0.000539956803455724	0.0405777166437414
0.000539956803455724	0.0412654745529574
0.000539956803455724	0.0419532324621733
0.000539956803455724	0.0426409903713893
0.000539956803455724	0.0433287482806052
0.000539956803455724	0.0440165061898212
0.000539956803455724	0.0447042640990371
0.000539956803455724	0.0453920220082531
0.000539956803455724	0.0460797799174691
0.000539956803455724	0.046767537826685
0.000539956803455724	0.047455295735901
0.000539956803455724	0.0481430536451169
0.000539956803455724	0.0488308115543329
0.000539956803455724	0.0495185694635488
0.000539956803455724	0.0502063273727648
0.000539956803455724	0.0508940852819807
0.000539956803455724	0.0515818431911967
0.000539956803455724	0.0522696011004127
0.000539956803455724	0.0529573590096286
0.000539956803455724	0.0536451169188446
0.000539956803455724	0.0543328748280605
0.000539956803455724	0.0550206327372765
0.000539956803455724	0.0557083906464924
0.000539956803455724	0.0563961485557084
0.000539956803455724	0.0570839064649243
0.000539956803455724	0.0577716643741403
0.000539956803455724	0.0584594222833563
0.00107991360691145	0.0584594222833563
0.00107991360691145	0.0591471801925722
0.00107991360691145	0.0598349381017882
0.00107991360691145	0.0605226960110041
0.00107991360691145	0.0612104539202201
0.00107991360691145	0.061898211829436
0.00107991360691145	0.062585969738652
0.00107991360691145	0.063273727647868
0.00107991360691145	0.0639614855570839
0.00107991360691145	0.0646492434662999
0.00107991360691145	0.0653370013755158
0.00107991360691145	0.0660247592847318
0.00107991360691145	0.0667125171939477
0.00107991360691145	0.0674002751031637
0.00107991360691145	0.0680880330123796
0.00107991360691145	0.0687757909215956
0.00107991360691145	0.0694635488308116
0.00107991360691145	0.0701513067400275
0.00107991360691145	0.0708390646492435
0.00107991360691145	0.0715268225584594
0.00107991360691145	0.0722145804676754
0.00107991360691145	0.0729023383768913
0.00107991360691145	0.0735900962861073
0.00107991360691145	0.0742778541953232
0.00107991360691145	0.0749656121045392
0.00107991360691145	0.0756533700137552
0.00107991360691145	0.0763411279229711
0.00107991360691145	0.0770288858321871
0.00107991360691145	0.077716643741403
0.00107991360691145	0.078404401650619
0.00107991360691145	0.0790921595598349
0.00107991360691145	0.0797799174690509
0.00107991360691145	0.0804676753782669
0.00107991360691145	0.0811554332874828
0.00107991360691145	0.0818431911966988
0.00107991360691145	0.0825309491059147
0.00107991360691145	0.0832187070151307
0.00107991360691145	0.0839064649243466
0.00107991360691145	0.0845942228335626
0.00107991360691145	0.0852819807427785
0.00107991360691145	0.0859697386519945
0.00107991360691145	0.0866574965612105
0.00107991360691145	0.0873452544704264
0.00107991360691145	0.0880330123796424
0.00107991360691145	0.0887207702888583
0.00107991360691145	0.0894085281980743
0.00107991360691145	0.0900962861072902
0.00107991360691145	0.0907840440165062
0.00107991360691145	0.0914718019257221
0.00107991360691145	0.0921595598349381
0.00107991360691145	0.0928473177441541
0.00107991360691145	0.09353507565337
0.00107991360691145	0.094222833562586
0.00107991360691145	0.0949105914718019
0.00107991360691145	0.0955983493810179
0.00107991360691145	0.0962861072902338
0.00107991360691145	0.0969738651994498
0.00107991360691145	0.0976616231086657
0.00107991360691145	0.0983493810178817
0.00107991360691145	0.0990371389270977
0.00107991360691145	0.0997248968363136
0.00107991360691145	0.10041265474553
0.00107991360691145	0.101100412654746
0.00107991360691145	0.101788170563961
0.00107991360691145	0.102475928473177
0.00107991360691145	0.103163686382393
0.00107991360691145	0.103851444291609
0.00107991360691145	0.104539202200825
0.00107991360691145	0.105226960110041
0.00107991360691145	0.105914718019257
0.00161987041036717	0.105914718019257
0.00161987041036717	0.106602475928473
0.00161987041036717	0.107290233837689
0.00161987041036717	0.107977991746905
0.00161987041036717	0.108665749656121
0.00161987041036717	0.109353507565337
0.00161987041036717	0.110041265474553
0.00161987041036717	0.110729023383769
0.00161987041036717	0.111416781292985
0.00161987041036717	0.112104539202201
0.00161987041036717	0.112792297111417
0.00161987041036717	0.113480055020633
0.00161987041036717	0.114167812929849
0.00161987041036717	0.114855570839065
0.00161987041036717	0.115543328748281
0.00161987041036717	0.116231086657497
0.00161987041036717	0.116918844566713
0.00161987041036717	0.117606602475928
0.00161987041036717	0.118294360385144
0.00161987041036717	0.11898211829436
0.00161987041036717	0.119669876203576
0.00161987041036717	0.120357634112792
0.00161987041036717	0.121045392022008
0.00161987041036717	0.121733149931224
0.00161987041036717	0.12242090784044
0.00161987041036717	0.123108665749656
0.00161987041036717	0.123796423658872
0.00161987041036717	0.124484181568088
0.00161987041036717	0.125171939477304
0.00161987041036717	0.12585969738652
0.00161987041036717	0.126547455295736
0.00161987041036717	0.127235213204952
0.00161987041036717	0.127922971114168
0.00161987041036717	0.128610729023384
0.00161987041036717	0.1292984869326
0.00215982721382289	0.1292984869326
0.00215982721382289	0.129986244841816
0.00215982721382289	0.130674002751032
0.00215982721382289	0.131361760660248
0.00215982721382289	0.132049518569464
0.00215982721382289	0.13273727647868
0.00215982721382289	0.133425034387895
0.00215982721382289	0.134112792297111
0.00215982721382289	0.134800550206327
0.00215982721382289	0.135488308115543
0.00215982721382289	0.136176066024759
0.00215982721382289	0.136863823933975
0.00215982721382289	0.137551581843191
0.00215982721382289	0.138239339752407
0.00215982721382289	0.138927097661623
0.00215982721382289	0.139614855570839
0.00215982721382289	0.140302613480055
0.00215982721382289	0.140990371389271
0.00215982721382289	0.141678129298487
0.00215982721382289	0.142365887207703
0.00215982721382289	0.143053645116919
0.00215982721382289	0.143741403026135
0.00215982721382289	0.144429160935351
0.00215982721382289	0.145116918844567
0.00215982721382289	0.145804676753783
0.00215982721382289	0.146492434662999
0.00215982721382289	0.147180192572215
0.00215982721382289	0.147867950481431
0.00215982721382289	0.148555708390646
0.00215982721382289	0.149243466299862
0.00215982721382289	0.149931224209078
0.00215982721382289	0.150618982118294
0.00215982721382289	0.15130674002751
0.00215982721382289	0.151994497936726
0.00215982721382289	0.152682255845942
0.00215982721382289	0.153370013755158
0.00215982721382289	0.154057771664374
0.00215982721382289	0.15474552957359
0.00215982721382289	0.155433287482806
0.00215982721382289	0.156121045392022
0.00215982721382289	0.156808803301238
0.00215982721382289	0.157496561210454
0.00215982721382289	0.15818431911967
0.00215982721382289	0.158872077028886
0.00215982721382289	0.159559834938102
0.00215982721382289	0.160247592847318
0.00215982721382289	0.160935350756534
0.00215982721382289	0.16162310866575
0.00215982721382289	0.162310866574966
0.00215982721382289	0.162998624484182
0.00215982721382289	0.163686382393398
0.00215982721382289	0.164374140302613
0.00215982721382289	0.165061898211829
0.00215982721382289	0.165749656121045
0.00215982721382289	0.166437414030261
0.00215982721382289	0.167125171939477
0.00215982721382289	0.167812929848693
0.00215982721382289	0.168500687757909
0.00215982721382289	0.169188445667125
0.00215982721382289	0.169876203576341
0.00215982721382289	0.170563961485557
0.00215982721382289	0.171251719394773
0.00215982721382289	0.171939477303989
0.00215982721382289	0.172627235213205
0.00215982721382289	0.173314993122421
0.00215982721382289	0.174002751031637
0.00215982721382289	0.174690508940853
0.00215982721382289	0.175378266850069
0.00215982721382289	0.176066024759285
0.00215982721382289	0.176753782668501
0.00215982721382289	0.177441540577717
0.00215982721382289	0.178129298486933
0.00215982721382289	0.178817056396149
0.00215982721382289	0.179504814305365
0.00215982721382289	0.18019257221458
0.00215982721382289	0.180880330123796
0.00215982721382289	0.181568088033012
0.00215982721382289	0.182255845942228
0.00215982721382289	0.182943603851444
0.00215982721382289	0.18363136176066
0.00215982721382289	0.184319119669876
0.00215982721382289	0.185006877579092
0.00215982721382289	0.185694635488308
0.00215982721382289	0.186382393397524
0.00215982721382289	0.18707015130674
0.00215982721382289	0.187757909215956
0.00215982721382289	0.188445667125172
0.00215982721382289	0.189133425034388
0.00215982721382289	0.189821182943604
0.00215982721382289	0.19050894085282
0.00215982721382289	0.191196698762036
0.00215982721382289	0.191884456671252
0.00215982721382289	0.192572214580468
0.00215982721382289	0.193259972489684
0.00215982721382289	0.1939477303989
0.00215982721382289	0.194635488308116
0.00215982721382289	0.195323246217331
0.00215982721382289	0.196011004126547
0.00215982721382289	0.196698762035763
0.00215982721382289	0.197386519944979
0.00215982721382289	0.198074277854195
0.00215982721382289	0.198762035763411
0.00215982721382289	0.199449793672627
0.00215982721382289	0.200137551581843
0.00215982721382289	0.200825309491059
0.00215982721382289	0.201513067400275
0.00215982721382289	0.202200825309491
0.00215982721382289	0.202888583218707
0.00215982721382289	0.203576341127923
0.00215982721382289	0.204264099037139
0.00215982721382289	0.204951856946355
0.00215982721382289	0.205639614855571
0.00215982721382289	0.206327372764787
0.00215982721382289	0.207015130674003
0.00215982721382289	0.207702888583219
0.00215982721382289	0.208390646492435
0.00215982721382289	0.209078404401651
0.00215982721382289	0.209766162310867
0.00215982721382289	0.210453920220083
0.00215982721382289	0.211141678129298
0.00215982721382289	0.211829436038514
0.00215982721382289	0.21251719394773
0.00215982721382289	0.213204951856946
0.00215982721382289	0.213892709766162
0.00215982721382289	0.214580467675378
0.00215982721382289	0.215268225584594
0.00215982721382289	0.21595598349381
0.00215982721382289	0.216643741403026
0.00215982721382289	0.217331499312242
0.00215982721382289	0.218019257221458
0.00215982721382289	0.218707015130674
0.00215982721382289	0.21939477303989
0.00215982721382289	0.220082530949106
0.00215982721382289	0.220770288858322
0.00215982721382289	0.221458046767538
0.00215982721382289	0.222145804676754
0.00215982721382289	0.22283356258597
0.00215982721382289	0.223521320495186
0.00215982721382289	0.224209078404402
0.00215982721382289	0.224896836313618
0.00215982721382289	0.225584594222834
0.00215982721382289	0.22627235213205
0.00215982721382289	0.226960110041265
0.00215982721382289	0.227647867950481
0.00215982721382289	0.228335625859697
0.00215982721382289	0.229023383768913
0.00215982721382289	0.229711141678129
0.00215982721382289	0.230398899587345
0.00215982721382289	0.231086657496561
0.00215982721382289	0.231774415405777
0.00215982721382289	0.232462173314993
0.00215982721382289	0.233149931224209
0.00215982721382289	0.233837689133425
0.00215982721382289	0.234525447042641
0.00215982721382289	0.235213204951857
0.00215982721382289	0.235900962861073
0.00215982721382289	0.236588720770289
0.00215982721382289	0.237276478679505
0.00215982721382289	0.237964236588721
0.00215982721382289	0.238651994497937
0.00215982721382289	0.239339752407153
0.00215982721382289	0.240027510316369
0.00215982721382289	0.240715268225585
0.00269978401727862	0.240715268225585
0.00269978401727862	0.241403026134801
0.00269978401727862	0.242090784044017
0.00269978401727862	0.242778541953232
0.00269978401727862	0.243466299862448
0.00269978401727862	0.244154057771664
0.00269978401727862	0.24484181568088
0.00269978401727862	0.245529573590096
0.00269978401727862	0.246217331499312
0.00269978401727862	0.246905089408528
0.00269978401727862	0.247592847317744
0.00269978401727862	0.24828060522696
0.00269978401727862	0.248968363136176
0.00269978401727862	0.249656121045392
0.00269978401727862	0.250343878954608
0.00269978401727862	0.251031636863824
0.00269978401727862	0.25171939477304
0.00323974082073434	0.25171939477304
0.00323974082073434	0.252407152682256
0.00323974082073434	0.253094910591472
0.00323974082073434	0.253782668500688
0.00323974082073434	0.254470426409904
0.00323974082073434	0.25515818431912
0.00323974082073434	0.255845942228336
0.00323974082073434	0.256533700137552
0.00323974082073434	0.257221458046768
0.00323974082073434	0.257909215955983
0.00323974082073434	0.258596973865199
0.00323974082073434	0.259284731774415
0.00323974082073434	0.259972489683631
0.00323974082073434	0.260660247592847
0.00377969762419006	0.260660247592847
0.00377969762419006	0.261348005502063
0.00431965442764579	0.261348005502063
0.00431965442764579	0.262035763411279
0.00431965442764579	0.262723521320495
0.00431965442764579	0.263411279229711
0.00431965442764579	0.264099037138927
0.00431965442764579	0.264786795048143
0.00431965442764579	0.265474552957359
0.00431965442764579	0.266162310866575
0.00431965442764579	0.266850068775791
0.00431965442764579	0.267537826685007
0.00431965442764579	0.268225584594223
0.00431965442764579	0.268913342503439
0.00431965442764579	0.269601100412655
0.00431965442764579	0.270288858321871
0.00431965442764579	0.270976616231087
0.00431965442764579	0.271664374140303
0.00431965442764579	0.272352132049519
0.00431965442764579	0.273039889958735
0.00431965442764579	0.273727647867951
0.00431965442764579	0.274415405777166
0.00431965442764579	0.275103163686382
0.00431965442764579	0.275790921595598
0.00431965442764579	0.276478679504814
0.00431965442764579	0.27716643741403
0.00431965442764579	0.277854195323246
0.00431965442764579	0.278541953232462
0.00431965442764579	0.279229711141678
0.00431965442764579	0.279917469050894
0.00431965442764579	0.28060522696011
0.00431965442764579	0.281292984869326
0.00431965442764579	0.281980742778542
0.00431965442764579	0.282668500687758
0.00431965442764579	0.283356258596974
0.00431965442764579	0.28404401650619
0.00431965442764579	0.284731774415406
0.00431965442764579	0.285419532324622
0.00431965442764579	0.286107290233838
0.00431965442764579	0.286795048143054
0.00431965442764579	0.28748280605227
0.00431965442764579	0.288170563961486
0.00431965442764579	0.288858321870702
0.00485961123110151	0.288858321870702
0.00485961123110151	0.289546079779917
0.00485961123110151	0.290233837689133
0.00485961123110151	0.290921595598349
0.00485961123110151	0.291609353507565
0.00485961123110151	0.292297111416781
0.00485961123110151	0.292984869325997
0.00485961123110151	0.293672627235213
0.00485961123110151	0.294360385144429
0.00485961123110151	0.295048143053645
0.00485961123110151	0.295735900962861
0.00485961123110151	0.296423658872077
0.00485961123110151	0.297111416781293
0.00485961123110151	0.297799174690509
0.00485961123110151	0.298486932599725
0.00485961123110151	0.299174690508941
0.00485961123110151	0.299862448418157
0.00485961123110151	0.300550206327373
0.00485961123110151	0.301237964236589
0.00485961123110151	0.301925722145805
0.00485961123110151	0.302613480055021
0.00485961123110151	0.303301237964237
0.00485961123110151	0.303988995873453
0.00485961123110151	0.304676753782669
0.00485961123110151	0.305364511691884
0.00485961123110151	0.3060522696011
0.00485961123110151	0.306740027510316
0.00485961123110151	0.307427785419532
0.00485961123110151	0.308115543328748
0.00485961123110151	0.308803301237964
0.00485961123110151	0.30949105914718
0.00485961123110151	0.310178817056396
0.00485961123110151	0.310866574965612
0.00485961123110151	0.311554332874828
0.00485961123110151	0.312242090784044
0.00485961123110151	0.31292984869326
0.00485961123110151	0.313617606602476
0.00485961123110151	0.314305364511692
0.00485961123110151	0.314993122420908
0.00485961123110151	0.315680880330124
0.00485961123110151	0.31636863823934
0.00485961123110151	0.317056396148556
0.00485961123110151	0.317744154057772
0.00485961123110151	0.318431911966988
0.00485961123110151	0.319119669876204
0.00485961123110151	0.31980742778542
0.00539956803455724	0.31980742778542
0.00539956803455724	0.320495185694635
0.00539956803455724	0.321182943603851
0.00539956803455724	0.321870701513067
0.00539956803455724	0.322558459422283
0.00539956803455724	0.323246217331499
0.00539956803455724	0.323933975240715
0.00539956803455724	0.324621733149931
0.00539956803455724	0.325309491059147
0.00539956803455724	0.325997248968363
0.00539956803455724	0.326685006877579
0.00539956803455724	0.327372764786795
0.00539956803455724	0.328060522696011
0.00539956803455724	0.328748280605227
0.00539956803455724	0.329436038514443
0.00539956803455724	0.330123796423659
0.00539956803455724	0.330811554332875
0.00593952483801296	0.330811554332875
0.00593952483801296	0.331499312242091
0.00593952483801296	0.332187070151307
0.00593952483801296	0.332874828060523
0.00593952483801296	0.333562585969739
0.00593952483801296	0.334250343878955
0.00593952483801296	0.334938101788171
0.00593952483801296	0.335625859697387
0.00593952483801296	0.336313617606602
0.00593952483801296	0.337001375515818
0.00593952483801296	0.337689133425034
0.00593952483801296	0.33837689133425
0.00647948164146868	0.33837689133425
0.00647948164146868	0.339064649243466
0.00647948164146868	0.339752407152682
0.00647948164146868	0.340440165061898
0.00647948164146868	0.341127922971114
0.00647948164146868	0.34181568088033
0.00647948164146868	0.342503438789546
0.00647948164146868	0.343191196698762
0.00647948164146868	0.343878954607978
0.00647948164146868	0.344566712517194
0.00647948164146868	0.34525447042641
0.00647948164146868	0.345942228335626
0.00647948164146868	0.346629986244842
0.00647948164146868	0.347317744154058
0.00647948164146868	0.348005502063274
0.00647948164146868	0.34869325997249
0.00647948164146868	0.349381017881706
0.00647948164146868	0.350068775790922
0.00647948164146868	0.350756533700138
0.00647948164146868	0.351444291609354
0.00647948164146868	0.352132049518569
0.00647948164146868	0.352819807427785
0.00701943844492441	0.352819807427785
0.00701943844492441	0.353507565337001
0.00701943844492441	0.354195323246217
0.00701943844492441	0.354883081155433
0.00701943844492441	0.355570839064649
0.00701943844492441	0.356258596973865
0.00701943844492441	0.356946354883081
0.00701943844492441	0.357634112792297
0.00701943844492441	0.358321870701513
0.00701943844492441	0.359009628610729
0.00701943844492441	0.359697386519945
0.00701943844492441	0.360385144429161
0.00701943844492441	0.361072902338377
0.00701943844492441	0.361760660247593
0.00701943844492441	0.362448418156809
0.00701943844492441	0.363136176066025
0.00701943844492441	0.363823933975241
0.00701943844492441	0.364511691884457
0.00701943844492441	0.365199449793673
0.00701943844492441	0.365887207702889
0.00701943844492441	0.366574965612105
0.00701943844492441	0.36726272352132
0.00701943844492441	0.367950481430536
0.00755939524838013	0.367950481430536
0.00755939524838013	0.368638239339752
0.00755939524838013	0.369325997248968
0.00755939524838013	0.370013755158184
0.00755939524838013	0.3707015130674
0.00755939524838013	0.371389270976616
0.00755939524838013	0.372077028885832
0.00755939524838013	0.372764786795048
0.00755939524838013	0.373452544704264
0.00755939524838013	0.37414030261348
0.00755939524838013	0.374828060522696
0.00755939524838013	0.375515818431912
0.00755939524838013	0.376203576341128
0.00755939524838013	0.376891334250344
0.00755939524838013	0.37757909215956
0.00755939524838013	0.378266850068776
0.00755939524838013	0.378954607977992
0.00755939524838013	0.379642365887208
0.00809935205183585	0.379642365887208
0.00809935205183585	0.380330123796424
0.00809935205183585	0.38101788170564
0.00809935205183585	0.381705639614856
0.00809935205183585	0.382393397524072
0.00863930885529158	0.382393397524072
0.00863930885529158	0.383081155433287
0.00863930885529158	0.383768913342503
0.00863930885529158	0.384456671251719
0.00863930885529158	0.385144429160935
0.0091792656587473	0.385144429160935
0.0091792656587473	0.385832187070151
0.0091792656587473	0.386519944979367
0.00971922246220302	0.386519944979367
0.00971922246220302	0.387207702888583
0.00971922246220302	0.387895460797799
0.00971922246220302	0.388583218707015
0.00971922246220302	0.389270976616231
0.00971922246220302	0.389958734525447
0.00971922246220302	0.390646492434663
0.00971922246220302	0.391334250343879
0.00971922246220302	0.392022008253095
0.00971922246220302	0.392709766162311
0.00971922246220302	0.393397524071527
0.00971922246220302	0.394085281980743
0.00971922246220302	0.394773039889959
0.00971922246220302	0.395460797799175
0.00971922246220302	0.396148555708391
0.00971922246220302	0.396836313617607
0.00971922246220302	0.397524071526823
0.00971922246220302	0.398211829436039
0.00971922246220302	0.398899587345254
0.00971922246220302	0.39958734525447
0.00971922246220302	0.400275103163686
0.00971922246220302	0.400962861072902
0.00971922246220302	0.401650618982118
0.00971922246220302	0.402338376891334
0.0102591792656587	0.402338376891334
0.0102591792656587	0.40302613480055
0.0107991360691145	0.40302613480055
0.0107991360691145	0.403713892709766
0.0107991360691145	0.404401650618982
0.0107991360691145	0.405089408528198
0.0113390928725702	0.405089408528198
0.0113390928725702	0.405777166437414
0.0113390928725702	0.40646492434663
0.0113390928725702	0.407152682255846
0.0118790496760259	0.407152682255846
0.0118790496760259	0.407840440165062
0.0118790496760259	0.408528198074278
0.0118790496760259	0.409215955983494
0.0118790496760259	0.40990371389271
0.0118790496760259	0.410591471801926
0.0118790496760259	0.411279229711142
0.0118790496760259	0.411966987620358
0.0118790496760259	0.412654745529574
0.0124190064794816	0.412654745529574
0.0124190064794816	0.41334250343879
0.0124190064794816	0.414030261348006
0.0124190064794816	0.414718019257221
0.0124190064794816	0.415405777166437
0.0124190064794816	0.416093535075653
0.0124190064794816	0.416781292984869
0.0129589632829374	0.416781292984869
0.0129589632829374	0.417469050894085
0.0129589632829374	0.418156808803301
0.0134989200863931	0.418156808803301
0.0134989200863931	0.418844566712517
0.0134989200863931	0.419532324621733
0.0134989200863931	0.420220082530949
0.0134989200863931	0.420907840440165
0.0134989200863931	0.421595598349381
0.0134989200863931	0.422283356258597
0.0134989200863931	0.422971114167813
0.0140388768898488	0.422971114167813
0.0140388768898488	0.423658872077029
0.0140388768898488	0.424346629986245
0.0140388768898488	0.425034387895461
0.0140388768898488	0.425722145804677
0.0140388768898488	0.426409903713893
0.0140388768898488	0.427097661623109
0.0140388768898488	0.427785419532325
0.0145788336933045	0.427785419532325
0.0145788336933045	0.428473177441541
0.0145788336933045	0.429160935350757
0.0145788336933045	0.429848693259972
0.0145788336933045	0.430536451169188
0.0145788336933045	0.431224209078404
0.0145788336933045	0.43191196698762
0.0145788336933045	0.432599724896836
0.0145788336933045	0.433287482806052
0.0145788336933045	0.433975240715268
0.0145788336933045	0.434662998624484
0.0151187904967603	0.434662998624484
0.0151187904967603	0.4353507565337
0.015658747300216	0.4353507565337
0.015658747300216	0.436038514442916
0.015658747300216	0.436726272352132
0.015658747300216	0.437414030261348
0.015658747300216	0.438101788170564
0.015658747300216	0.43878954607978
0.0161987041036717	0.43878954607978
0.0161987041036717	0.439477303988996
0.0161987041036717	0.440165061898212
0.0161987041036717	0.440852819807428
0.0161987041036717	0.441540577716644
0.0161987041036717	0.44222833562586
0.0161987041036717	0.442916093535076
0.0161987041036717	0.443603851444292
0.0161987041036717	0.444291609353508
0.0161987041036717	0.444979367262724
0.0167386609071274	0.444979367262724
0.0167386609071274	0.445667125171939
0.0167386609071274	0.446354883081155
0.0167386609071274	0.447042640990371
0.0167386609071274	0.447730398899587
0.0167386609071274	0.448418156808803
0.0167386609071274	0.449105914718019
0.0167386609071274	0.449793672627235
0.0167386609071274	0.450481430536451
0.0172786177105832	0.450481430536451
0.0172786177105832	0.451169188445667
0.0172786177105832	0.451856946354883
0.0172786177105832	0.452544704264099
0.0172786177105832	0.453232462173315
0.0172786177105832	0.453920220082531
0.0172786177105832	0.454607977991747
0.0172786177105832	0.455295735900963
0.0172786177105832	0.455983493810179
0.0172786177105832	0.456671251719395
0.0172786177105832	0.457359009628611
0.0172786177105832	0.458046767537827
0.0172786177105832	0.458734525447043
0.0178185745140389	0.458734525447043
0.0178185745140389	0.459422283356259
0.0178185745140389	0.460110041265475
0.0178185745140389	0.46079779917469
0.0178185745140389	0.461485557083906
0.0178185745140389	0.462173314993122
0.0178185745140389	0.462861072902338
0.0178185745140389	0.463548830811554
0.0178185745140389	0.46423658872077
0.0178185745140389	0.464924346629986
0.0178185745140389	0.465612104539202
0.0178185745140389	0.466299862448418
0.0183585313174946	0.466299862448418
0.0183585313174946	0.466987620357634
0.0183585313174946	0.46767537826685
0.0183585313174946	0.468363136176066
0.0183585313174946	0.469050894085282
0.0183585313174946	0.469738651994498
0.0183585313174946	0.470426409903714
0.0183585313174946	0.47111416781293
0.0183585313174946	0.471801925722146
0.0183585313174946	0.472489683631362
0.0183585313174946	0.473177441540578
0.0183585313174946	0.473865199449794
0.0183585313174946	0.47455295735901
0.0183585313174946	0.475240715268226
0.0183585313174946	0.475928473177442
0.0183585313174946	0.476616231086658
0.0183585313174946	0.477303988995873
0.0183585313174946	0.477991746905089
0.0183585313174946	0.478679504814305
0.0183585313174946	0.479367262723521
0.0183585313174946	0.480055020632737
0.0183585313174946	0.480742778541953
0.0183585313174946	0.481430536451169
0.0183585313174946	0.482118294360385
0.0183585313174946	0.482806052269601
0.0183585313174946	0.483493810178817
0.0183585313174946	0.484181568088033
0.0183585313174946	0.484869325997249
0.0183585313174946	0.485557083906465
0.0183585313174946	0.486244841815681
0.019438444924406	0.488995873452545
0.019438444924406	0.489683631361761
0.0199784017278618	0.490371389270977
0.0205183585313175	0.490371389270977
0.0210583153347732	0.490371389270977
0.0215982721382289	0.490371389270977
0.0232181425485961	0.491746905089409
0.0242980561555076	0.491746905089409
0.0242980561555076	0.495185694635488
0.0242980561555076	0.49656121045392
0.0248380129589633	0.49656121045392
0.0248380129589633	0.497248968363136
0.025377969762419	0.498624484181568
0.025377969762419	0.5
0.025377969762419	0.502063273727648
0.025377969762419	0.502751031636864
0.025377969762419	0.50343878954608
0.025377969762419	0.504126547455296
0.025377969762419	0.504814305364512
0.025377969762419	0.505502063273728
0.025377969762419	0.506189821182944
0.025377969762419	0.50687757909216
0.025377969762419	0.507565337001376
0.025377969762419	0.508253094910591
0.025377969762419	0.508940852819807
0.025377969762419	0.509628610729023
0.025377969762419	0.510316368638239
0.025377969762419	0.511004126547455
0.025377969762419	0.511691884456671
0.025377969762419	0.512379642365887
0.025377969762419	0.513067400275103
0.0259179265658747	0.513067400275103
0.0259179265658747	0.513755158184319
0.0259179265658747	0.514442916093535
0.0259179265658747	0.515130674002751
0.0259179265658747	0.515818431911967
0.0259179265658747	0.516506189821183
0.0259179265658747	0.517193947730399
0.0259179265658747	0.517881705639615
0.0259179265658747	0.518569463548831
0.0259179265658747	0.519257221458047
0.0259179265658747	0.519944979367263
0.0264578833693305	0.519944979367263
0.0264578833693305	0.520632737276479
0.0264578833693305	0.521320495185695
0.0264578833693305	0.522008253094911
0.0264578833693305	0.522696011004127
0.0264578833693305	0.523383768913342
0.0264578833693305	0.524071526822558
0.0264578833693305	0.524759284731774
0.0264578833693305	0.52544704264099
0.0264578833693305	0.526134800550206
0.0269978401727862	0.526134800550206
0.0269978401727862	0.526822558459422
0.0269978401727862	0.527510316368638
0.0269978401727862	0.528198074277854
0.0269978401727862	0.52888583218707
0.0269978401727862	0.529573590096286
0.0269978401727862	0.530261348005502
0.0269978401727862	0.530949105914718
0.0269978401727862	0.531636863823934
0.0275377969762419	0.531636863823934
0.0280777537796976	0.531636863823934
0.0280777537796976	0.53232462173315
0.0280777537796976	0.533012379642366
0.0280777537796976	0.533700137551582
0.0280777537796976	0.534387895460798
0.0280777537796976	0.535075653370014
0.0280777537796976	0.53576341127923
0.0280777537796976	0.536451169188446
0.0286177105831533	0.536451169188446
0.0286177105831533	0.537138927097662
0.0286177105831533	0.537826685006878
0.0286177105831533	0.538514442916094
0.0286177105831533	0.539202200825309
0.0286177105831533	0.539889958734525
0.0291576673866091	0.539889958734525
0.0291576673866091	0.540577716643741
0.0291576673866091	0.541265474552957
0.0291576673866091	0.541953232462173
0.0291576673866091	0.542640990371389
0.0291576673866091	0.543328748280605
0.0296976241900648	0.543328748280605
0.0296976241900648	0.544016506189821
0.0302375809935205	0.544016506189821
0.0302375809935205	0.544704264099037
0.0302375809935205	0.545392022008253
0.0302375809935205	0.546079779917469
0.0302375809935205	0.546767537826685
0.0307775377969762	0.546767537826685
0.0307775377969762	0.547455295735901
0.031317494600432	0.547455295735901
0.031317494600432	0.548143053645117
0.0318574514038877	0.548143053645117
0.0318574514038877	0.548830811554333
0.0318574514038877	0.549518569463549
0.0318574514038877	0.550206327372765
0.0318574514038877	0.550894085281981
0.0318574514038877	0.551581843191197
0.0318574514038877	0.552269601100413
0.0318574514038877	0.552957359009629
0.0318574514038877	0.553645116918845
0.0318574514038877	0.55433287482806
0.0318574514038877	0.555020632737277
0.0318574514038877	0.555708390646492
0.0318574514038877	0.556396148555708
0.0323974082073434	0.556396148555708
0.0323974082073434	0.557083906464924
0.0323974082073434	0.55777166437414
0.0323974082073434	0.558459422283356
0.0323974082073434	0.559147180192572
0.0329373650107991	0.559147180192572
0.0329373650107991	0.559834938101788
0.0329373650107991	0.560522696011004
0.0329373650107991	0.56121045392022
0.0329373650107991	0.561898211829436
0.0329373650107991	0.562585969738652
0.0329373650107991	0.563273727647868
0.0329373650107991	0.563961485557084
0.0334773218142549	0.563961485557084
0.0340172786177106	0.563961485557084
0.0340172786177106	0.5646492434663
0.0340172786177106	0.565337001375516
0.0340172786177106	0.566024759284732
0.0345572354211663	0.566024759284732
0.0345572354211663	0.566712517193948
0.0345572354211663	0.567400275103164
0.0345572354211663	0.56808803301238
0.0345572354211663	0.568775790921596
0.0345572354211663	0.569463548830812
0.0345572354211663	0.570151306740028
0.0345572354211663	0.570839064649243
0.035097192224622	0.570839064649243
0.035097192224622	0.571526822558459
0.035097192224622	0.572214580467675
0.035097192224622	0.572902338376891
0.035097192224622	0.573590096286107
0.035097192224622	0.574277854195323
0.035097192224622	0.574965612104539
0.035097192224622	0.575653370013755
0.035097192224622	0.576341127922971
0.035097192224622	0.577028885832187
0.0356371490280778	0.577028885832187
0.0356371490280778	0.577716643741403
0.0356371490280778	0.578404401650619
0.0361771058315335	0.578404401650619
0.0361771058315335	0.579092159559835
0.0361771058315335	0.579779917469051
0.0361771058315335	0.580467675378267
0.0361771058315335	0.581155433287483
0.0361771058315335	0.581843191196699
0.0361771058315335	0.582530949105915
0.0361771058315335	0.583218707015131
0.0367170626349892	0.583218707015131
0.0367170626349892	0.583906464924347
0.0372570194384449	0.583906464924347
0.0372570194384449	0.584594222833563
0.0377969762419006	0.584594222833563
0.0377969762419006	0.585281980742779
0.0377969762419006	0.585969738651995
0.0377969762419006	0.58665749656121
0.0377969762419006	0.587345254470426
0.0377969762419006	0.588033012379642
0.0383369330453564	0.588033012379642
0.0383369330453564	0.588720770288858
0.0383369330453564	0.589408528198074
0.0383369330453564	0.59009628610729
0.0388768898488121	0.59009628610729
0.0388768898488121	0.590784044016506
0.0388768898488121	0.591471801925722
0.0394168466522678	0.591471801925722
0.0394168466522678	0.592159559834938
0.0394168466522678	0.592847317744154
0.0399568034557235	0.592847317744154
0.0399568034557235	0.59353507565337
0.0399568034557235	0.594222833562586
0.0399568034557235	0.594910591471802
0.0399568034557235	0.595598349381018
0.0399568034557235	0.596286107290234
0.0404967602591793	0.596286107290234
0.0404967602591793	0.59697386519945
0.0404967602591793	0.597661623108666
0.041036717062635	0.597661623108666
0.0415766738660907	0.597661623108666
0.0415766738660907	0.598349381017882
0.0415766738660907	0.599037138927098
0.0415766738660907	0.599724896836314
0.0415766738660907	0.60041265474553
0.0415766738660907	0.601100412654746
0.0415766738660907	0.601788170563961
0.0415766738660907	0.602475928473177
0.0421166306695464	0.602475928473177
0.0421166306695464	0.603163686382393
0.0421166306695464	0.603851444291609
0.0421166306695464	0.604539202200825
0.0426565874730022	0.604539202200825
0.0431965442764579	0.604539202200825
0.0437365010799136	0.604539202200825
0.0437365010799136	0.605226960110041
0.0437365010799136	0.605914718019257
0.0437365010799136	0.606602475928473
0.0437365010799136	0.607290233837689
0.0437365010799136	0.607977991746905
0.0437365010799136	0.608665749656121
0.0437365010799136	0.609353507565337
0.0442764578833693	0.609353507565337
0.0442764578833693	0.610041265474553
0.0448164146868251	0.610041265474553
0.0448164146868251	0.610729023383769
0.0453563714902808	0.610729023383769
0.0453563714902808	0.611416781292985
0.0453563714902808	0.612104539202201
0.0453563714902808	0.612792297111417
0.0453563714902808	0.613480055020633
0.0458963282937365	0.613480055020633
0.0458963282937365	0.614167812929849
0.0458963282937365	0.614855570839065
0.0458963282937365	0.615543328748281
0.0458963282937365	0.616231086657497
0.0458963282937365	0.616918844566713
0.0458963282937365	0.617606602475928
0.0458963282937365	0.618294360385144
0.0458963282937365	0.61898211829436
0.0458963282937365	0.619669876203576
0.0458963282937365	0.620357634112792
0.0464362850971922	0.620357634112792
0.0464362850971922	0.621045392022008
0.0464362850971922	0.621733149931224
0.0464362850971922	0.62242090784044
0.0464362850971922	0.623108665749656
0.0464362850971922	0.623796423658872
0.0464362850971922	0.624484181568088
0.0464362850971922	0.625171939477304
0.0464362850971922	0.62585969738652
0.0464362850971922	0.626547455295736
0.0464362850971922	0.627235213204952
0.0469762419006479	0.627235213204952
0.0469762419006479	0.627922971114168
0.0469762419006479	0.628610729023384
0.0469762419006479	0.6292984869326
0.0469762419006479	0.629986244841816
0.0469762419006479	0.630674002751032
0.0469762419006479	0.631361760660248
0.0469762419006479	0.632049518569464
0.0469762419006479	0.63273727647868
0.0469762419006479	0.633425034387895
0.0469762419006479	0.634112792297111
0.0475161987041037	0.634112792297111
0.0475161987041037	0.634800550206327
0.0480561555075594	0.634800550206327
0.0480561555075594	0.635488308115543
0.0480561555075594	0.636176066024759
0.0480561555075594	0.636863823933975
0.0480561555075594	0.637551581843191
0.0480561555075594	0.638239339752407
0.0480561555075594	0.638927097661623
0.0480561555075594	0.639614855570839
0.0480561555075594	0.640302613480055
0.0480561555075594	0.640990371389271
0.0485961123110151	0.640990371389271
0.0485961123110151	0.641678129298487
0.0485961123110151	0.642365887207703
0.0485961123110151	0.643053645116919
0.0485961123110151	0.643741403026135
0.0485961123110151	0.644429160935351
0.0485961123110151	0.645116918844567
0.0485961123110151	0.645804676753783
0.0485961123110151	0.646492434662999
0.0485961123110151	0.647180192572215
0.0491360691144708	0.647180192572215
0.0491360691144708	0.647867950481431
0.0491360691144708	0.648555708390646
0.0491360691144708	0.649243466299862
0.0496760259179266	0.649243466299862
0.0496760259179266	0.649931224209078
0.0496760259179266	0.650618982118294
0.0502159827213823	0.650618982118294
0.0502159827213823	0.65130674002751
0.0502159827213823	0.651994497936726
0.0502159827213823	0.652682255845942
0.0502159827213823	0.653370013755158
0.0502159827213823	0.654057771664374
0.050755939524838	0.654057771664374
0.050755939524838	0.65474552957359
0.050755939524838	0.655433287482806
0.050755939524838	0.656121045392022
0.050755939524838	0.656808803301238
0.050755939524838	0.657496561210454
0.050755939524838	0.65818431911967
0.050755939524838	0.658872077028886
0.0512958963282937	0.658872077028886
0.0512958963282937	0.659559834938102
0.0512958963282937	0.660247592847318
0.0518358531317495	0.660247592847318
0.0523758099352052	0.660247592847318
0.0529157667386609	0.660247592847318
0.0529157667386609	0.660935350756534
0.0529157667386609	0.66162310866575
0.0529157667386609	0.662310866574966
0.0529157667386609	0.662998624484182
0.0534557235421166	0.662998624484182
0.0534557235421166	0.663686382393398
0.0534557235421166	0.664374140302613
0.0534557235421166	0.665061898211829
0.0534557235421166	0.665749656121045
0.0534557235421166	0.666437414030261
0.0534557235421166	0.667125171939477
0.0534557235421166	0.667812929848693
0.0539956803455724	0.667812929848693
0.0545356371490281	0.667812929848693
0.0550755939524838	0.667812929848693
0.0550755939524838	0.668500687757909
0.0550755939524838	0.669188445667125
0.0550755939524838	0.669876203576341
0.0550755939524838	0.670563961485557
0.0550755939524838	0.671251719394773
0.0550755939524838	0.671939477303989
0.0550755939524838	0.672627235213205
0.0550755939524838	0.673314993122421
0.0550755939524838	0.674002751031637
0.0556155507559395	0.674002751031637
0.0556155507559395	0.674690508940853
0.0556155507559395	0.675378266850069
0.0561555075593952	0.675378266850069
0.056695464362851	0.675378266850069
0.0572354211663067	0.675378266850069
0.0572354211663067	0.676066024759285
0.0572354211663067	0.676753782668501
0.0572354211663067	0.677441540577717
0.0572354211663067	0.678129298486933
0.0577753779697624	0.678129298486933
0.0577753779697624	0.678817056396149
0.0577753779697624	0.679504814305364
0.0577753779697624	0.680192572214581
0.0577753779697624	0.680880330123796
0.0577753779697624	0.681568088033012
0.0577753779697624	0.682255845942228
0.0577753779697624	0.682943603851444
0.0577753779697624	0.68363136176066
0.0577753779697624	0.684319119669876
0.0577753779697624	0.685006877579092
0.0577753779697624	0.685694635488308
0.0583153347732181	0.685694635488308
0.0583153347732181	0.686382393397524
0.0583153347732181	0.68707015130674
0.0583153347732181	0.687757909215956
0.0583153347732181	0.688445667125172
0.0583153347732181	0.689133425034388
0.0583153347732181	0.689821182943604
0.0583153347732181	0.69050894085282
0.0583153347732181	0.691196698762036
0.0583153347732181	0.691884456671252
0.0583153347732181	0.692572214580468
0.0583153347732181	0.693259972489684
0.0583153347732181	0.6939477303989
0.0583153347732181	0.694635488308116
0.0583153347732181	0.695323246217332
0.0583153347732181	0.696011004126547
0.0588552915766739	0.696011004126547
0.0588552915766739	0.696698762035763
0.0588552915766739	0.697386519944979
0.0588552915766739	0.698074277854195
0.0588552915766739	0.698762035763411
0.0593952483801296	0.698762035763411
0.0593952483801296	0.699449793672627
0.0599352051835853	0.699449793672627
0.0599352051835853	0.700137551581843
0.0599352051835853	0.700825309491059
0.060475161987041	0.700825309491059
0.0610151187904968	0.700825309491059
0.0610151187904968	0.701513067400275
0.0610151187904968	0.702200825309491
0.0615550755939525	0.702200825309491
0.0615550755939525	0.702888583218707
0.0615550755939525	0.703576341127923
0.0615550755939525	0.704264099037139
0.0615550755939525	0.704951856946355
0.0615550755939525	0.705639614855571
0.0620950323974082	0.705639614855571
0.0620950323974082	0.706327372764787
0.0620950323974082	0.707015130674003
0.0620950323974082	0.707702888583219
0.0620950323974082	0.708390646492435
0.0626349892008639	0.708390646492435
0.0626349892008639	0.709078404401651
0.0626349892008639	0.709766162310867
0.0626349892008639	0.710453920220083
0.0626349892008639	0.711141678129299
0.0626349892008639	0.711829436038514
0.0626349892008639	0.71251719394773
0.0626349892008639	0.713204951856946
0.0626349892008639	0.713892709766162
0.0631749460043197	0.713892709766162
0.0631749460043197	0.714580467675378
0.0631749460043197	0.715268225584594
0.0631749460043197	0.71595598349381
0.0631749460043197	0.716643741403026
0.0631749460043197	0.717331499312242
0.0631749460043197	0.718019257221458
0.0631749460043197	0.718707015130674
0.0631749460043197	0.71939477303989
0.0631749460043197	0.720082530949106
0.0637149028077754	0.720082530949106
0.0637149028077754	0.720770288858322
0.0642548596112311	0.720770288858322
0.0642548596112311	0.721458046767538
0.0642548596112311	0.722145804676754
0.0647948164146868	0.722145804676754
0.0653347732181425	0.722145804676754
0.0653347732181425	0.72283356258597
0.0653347732181425	0.723521320495186
0.0653347732181425	0.724209078404402
0.0653347732181425	0.724896836313618
0.0653347732181425	0.725584594222834
0.0658747300215983	0.725584594222834
0.066414686825054	0.725584594222834
0.066414686825054	0.72627235213205
0.066414686825054	0.726960110041265
0.066414686825054	0.727647867950481
0.066414686825054	0.728335625859697
0.066414686825054	0.729023383768913
0.066414686825054	0.729711141678129
0.066414686825054	0.730398899587345
0.066414686825054	0.731086657496561
0.066414686825054	0.731774415405777
0.0669546436285097	0.731774415405777
0.0674946004319654	0.731774415405777
0.0674946004319654	0.732462173314993
0.0674946004319654	0.733149931224209
0.0674946004319654	0.733837689133425
0.0674946004319654	0.734525447042641
0.0680345572354212	0.734525447042641
0.0685745140388769	0.734525447042641
0.0685745140388769	0.735213204951857
0.0685745140388769	0.735900962861073
0.0691144708423326	0.735900962861073
0.0696544276457883	0.735900962861073
0.0696544276457883	0.736588720770289
0.0701943844492441	0.736588720770289
0.0701943844492441	0.737276478679505
0.0701943844492441	0.737964236588721
0.0707343412526998	0.737964236588721
0.0707343412526998	0.738651994497937
0.0712742980561555	0.738651994497937
0.0712742980561555	0.739339752407153
0.0718142548596112	0.739339752407153
0.0718142548596112	0.740027510316369
0.0718142548596112	0.740715268225585
0.0718142548596112	0.741403026134801
0.0718142548596112	0.742090784044017
0.0718142548596112	0.742778541953232
0.0718142548596112	0.743466299862448
0.072354211663067	0.743466299862448
0.0728941684665227	0.743466299862448
0.0728941684665227	0.744154057771664
0.0728941684665227	0.74484181568088
0.0728941684665227	0.745529573590096
0.0728941684665227	0.746217331499312
0.0728941684665227	0.746905089408528
0.0728941684665227	0.747592847317744
0.0728941684665227	0.74828060522696
0.0728941684665227	0.748968363136176
0.0728941684665227	0.749656121045392
0.0734341252699784	0.749656121045392
0.0734341252699784	0.750343878954608
0.0734341252699784	0.751031636863824
0.0734341252699784	0.75171939477304
0.0739740820734341	0.75171939477304
0.0739740820734341	0.752407152682256
0.0745140388768898	0.752407152682256
0.0745140388768898	0.753094910591472
0.0750539956803456	0.753094910591472
0.0755939524838013	0.753094910591472
0.0755939524838013	0.753782668500688
0.0755939524838013	0.754470426409904
0.076133909287257	0.754470426409904
0.0766738660907127	0.754470426409904
0.0766738660907127	0.75515818431912
0.0772138228941685	0.75515818431912
0.0772138228941685	0.755845942228336
0.0772138228941685	0.756533700137552
0.0777537796976242	0.756533700137552
0.0777537796976242	0.757221458046768
0.0777537796976242	0.757909215955983
0.0777537796976242	0.758596973865199
0.0777537796976242	0.759284731774415
0.0777537796976242	0.759972489683631
0.0782937365010799	0.759972489683631
0.0782937365010799	0.760660247592847
0.0782937365010799	0.761348005502063
0.0788336933045356	0.761348005502063
0.0788336933045356	0.762035763411279
0.0788336933045356	0.762723521320495
0.0793736501079914	0.762723521320495
0.0799136069114471	0.762723521320495
0.0799136069114471	0.763411279229711
0.0799136069114471	0.764099037138927
0.0804535637149028	0.764099037138927
0.0804535637149028	0.764786795048143
0.0804535637149028	0.765474552957359
0.0804535637149028	0.766162310866575
0.0804535637149028	0.766850068775791
0.0804535637149028	0.767537826685007
0.0809935205183585	0.767537826685007
0.0809935205183585	0.768225584594223
0.0815334773218142	0.768225584594223
0.08207343412527	0.768225584594223
0.08207343412527	0.768913342503439
0.08207343412527	0.769601100412655
0.0826133909287257	0.769601100412655
0.0826133909287257	0.770288858321871
0.0826133909287257	0.770976616231087
0.0826133909287257	0.771664374140303
0.0826133909287257	0.772352132049519
0.0831533477321814	0.772352132049519
0.0831533477321814	0.773039889958735
0.0831533477321814	0.77372764786795
0.0831533477321814	0.774415405777166
0.0831533477321814	0.775103163686382
0.0836933045356372	0.775103163686382
0.0842332613390929	0.775103163686382
0.0842332613390929	0.775790921595598
0.0847732181425486	0.775790921595598
0.0853131749460043	0.775790921595598
0.0853131749460043	0.776478679504814
0.08585313174946	0.776478679504814
0.08585313174946	0.77716643741403
0.0863930885529158	0.77716643741403
0.0863930885529158	0.777854195323246
0.0869330453563715	0.777854195323246
0.0874730021598272	0.777854195323246
0.0874730021598272	0.778541953232462
0.0880129589632829	0.778541953232462
0.0880129589632829	0.779229711141678
0.0880129589632829	0.779917469050894
0.0880129589632829	0.78060522696011
0.0885529157667387	0.78060522696011
0.0885529157667387	0.781292984869326
0.0885529157667387	0.781980742778542
0.0885529157667387	0.782668500687758
0.0890928725701944	0.782668500687758
0.0890928725701944	0.783356258596974
0.0896328293736501	0.783356258596974
0.0896328293736501	0.78404401650619
0.0896328293736501	0.784731774415406
0.0896328293736501	0.785419532324622
0.0896328293736501	0.786107290233838
0.0896328293736501	0.786795048143054
0.0901727861771058	0.786795048143054
0.0901727861771058	0.78748280605227
0.0907127429805616	0.78748280605227
0.0912526997840173	0.78748280605227
0.0912526997840173	0.788170563961486
0.0912526997840173	0.788858321870701
0.0912526997840173	0.789546079779917
0.0912526997840173	0.790233837689133
0.0912526997840173	0.790921595598349
0.091792656587473	0.790921595598349
0.091792656587473	0.791609353507565
0.091792656587473	0.792297111416781
0.091792656587473	0.792984869325997
0.0923326133909287	0.792984869325997
0.0923326133909287	0.793672627235213
0.0928725701943845	0.793672627235213
0.0934125269978402	0.793672627235213
0.0939524838012959	0.793672627235213
0.0939524838012959	0.794360385144429
0.0939524838012959	0.795048143053645
0.0939524838012959	0.795735900962861
0.0944924406047516	0.795735900962861
0.0950323974082073	0.795735900962861
0.0955723542116631	0.795735900962861
0.0961123110151188	0.795735900962861
0.0961123110151188	0.796423658872077
0.0966522678185745	0.796423658872077
0.0971922246220302	0.796423658872077
0.097732181425486	0.796423658872077
0.0982721382289417	0.796423658872077
0.0988120950323974	0.796423658872077
0.0988120950323974	0.797111416781293
0.0988120950323974	0.797799174690509
0.0988120950323974	0.798486932599725
0.0988120950323974	0.799174690508941
0.0993520518358531	0.799174690508941
0.0998920086393089	0.799174690508941
0.0998920086393089	0.799862448418157
0.100431965442765	0.799862448418157
0.100431965442765	0.800550206327373
0.100431965442765	0.801237964236589
0.100431965442765	0.801925722145805
0.100431965442765	0.802613480055021
0.100431965442765	0.803301237964237
0.10097192224622	0.803301237964237
0.10097192224622	0.803988995873453
0.101511879049676	0.803988995873453
0.102051835853132	0.803988995873453
0.102051835853132	0.804676753782668
0.102591792656587	0.804676753782668
0.103131749460043	0.804676753782668
0.103131749460043	0.805364511691884
0.103671706263499	0.805364511691884
0.103671706263499	0.8060522696011
0.104211663066955	0.8060522696011
0.10475161987041	0.8060522696011
0.10475161987041	0.806740027510316
0.10475161987041	0.807427785419532
0.105291576673866	0.807427785419532
0.105291576673866	0.808115543328748
0.105831533477322	0.808115543328748
0.106371490280778	0.808115543328748
0.106371490280778	0.808803301237964
0.106371490280778	0.80949105914718
0.106911447084233	0.80949105914718
0.106911447084233	0.810178817056396
0.106911447084233	0.810866574965612
0.107451403887689	0.810866574965612
0.107451403887689	0.811554332874828
0.107451403887689	0.812242090784044
0.107991360691145	0.812242090784044
0.1085313174946	0.812242090784044
0.109071274298056	0.812242090784044
0.109071274298056	0.81292984869326
0.109071274298056	0.813617606602476
0.109611231101512	0.813617606602476
0.109611231101512	0.814305364511692
0.110151187904968	0.814305364511692
0.110151187904968	0.814993122420908
0.110151187904968	0.815680880330124
0.110151187904968	0.81636863823934
0.110151187904968	0.817056396148556
0.110151187904968	0.817744154057772
0.110151187904968	0.818431911966988
0.110691144708423	0.818431911966988
0.110691144708423	0.819119669876204
0.111231101511879	0.819119669876204
0.111771058315335	0.819119669876204
0.11231101511879	0.819119669876204
0.112850971922246	0.819119669876204
0.112850971922246	0.819807427785419
0.112850971922246	0.820495185694636
0.112850971922246	0.821182943603851
0.113390928725702	0.821182943603851
0.113930885529158	0.821182943603851
0.113930885529158	0.821870701513067
0.114470842332613	0.821870701513067
0.114470842332613	0.822558459422283
0.114470842332613	0.823246217331499
0.115010799136069	0.823246217331499
0.115010799136069	0.823933975240715
0.115010799136069	0.824621733149931
0.115010799136069	0.825309491059147
0.115550755939525	0.825309491059147
0.116090712742981	0.825309491059147
0.116630669546436	0.825309491059147
0.116630669546436	0.825997248968363
0.117170626349892	0.825997248968363
0.117710583153348	0.825997248968363
0.118250539956803	0.825997248968363
0.118790496760259	0.825997248968363
0.119330453563715	0.825997248968363
0.119330453563715	0.826685006877579
0.119330453563715	0.827372764786795
0.119330453563715	0.828060522696011
0.119870410367171	0.828060522696011
0.119870410367171	0.828748280605227
0.119870410367171	0.829436038514443
0.119870410367171	0.830123796423659
0.119870410367171	0.830811554332875
0.120410367170626	0.830811554332875
0.120950323974082	0.830811554332875
0.121490280777538	0.830811554332875
0.121490280777538	0.831499312242091
0.122030237580994	0.831499312242091
0.122570194384449	0.831499312242091
0.122570194384449	0.832187070151307
0.123110151187905	0.832187070151307
0.123110151187905	0.832874828060523
0.123650107991361	0.832874828060523
0.123650107991361	0.833562585969739
0.123650107991361	0.834250343878955
0.124190064794816	0.834250343878955
0.124730021598272	0.834250343878955
0.125269978401728	0.834250343878955
0.125809935205184	0.834250343878955
0.125809935205184	0.834938101788171
0.126349892008639	0.834938101788171
0.126889848812095	0.834938101788171
0.127429805615551	0.834938101788171
0.127429805615551	0.835625859697387
0.127969762419006	0.835625859697387
0.128509719222462	0.835625859697387
0.129049676025918	0.835625859697387
0.129589632829374	0.835625859697387
0.129589632829374	0.836313617606602
0.129589632829374	0.837001375515818
0.129589632829374	0.837689133425034
0.129589632829374	0.83837689133425
0.129589632829374	0.839064649243466
0.130129589632829	0.839064649243466
0.130129589632829	0.839752407152682
0.130129589632829	0.840440165061898
0.130669546436285	0.840440165061898
0.130669546436285	0.841127922971114
0.131209503239741	0.841127922971114
0.131209503239741	0.84181568088033
0.131209503239741	0.842503438789546
0.131749460043197	0.842503438789546
0.131749460043197	0.843191196698762
0.131749460043197	0.843878954607978
0.131749460043197	0.844566712517194
0.132289416846652	0.844566712517194
0.132289416846652	0.84525447042641
0.132829373650108	0.84525447042641
0.133369330453564	0.84525447042641
0.133909287257019	0.84525447042641
0.134449244060475	0.84525447042641
0.134449244060475	0.845942228335626
0.134449244060475	0.846629986244842
0.134989200863931	0.846629986244842
0.134989200863931	0.847317744154058
0.135529157667387	0.847317744154058
0.135529157667387	0.848005502063274
0.136069114470842	0.848005502063274
0.136069114470842	0.84869325997249
0.136609071274298	0.84869325997249
0.136609071274298	0.849381017881706
0.136609071274298	0.850068775790922
0.137149028077754	0.850068775790922
0.137149028077754	0.850756533700138
0.13768898488121	0.850756533700138
0.13768898488121	0.851444291609354
0.13768898488121	0.852132049518569
0.138228941684665	0.852132049518569
0.138768898488121	0.852132049518569
0.139308855291577	0.852132049518569
0.139848812095032	0.852132049518569
0.140388768898488	0.852132049518569
0.140388768898488	0.852819807427785
0.140388768898488	0.853507565337001
0.140388768898488	0.854195323246217
0.140388768898488	0.854883081155433
0.140928725701944	0.854883081155433
0.1414686825054	0.854883081155433
0.142008639308855	0.854883081155433
0.142008639308855	0.855570839064649
0.142008639308855	0.856258596973865
0.142548596112311	0.856258596973865
0.143088552915767	0.856258596973865
0.143088552915767	0.856946354883081
0.143088552915767	0.857634112792297
0.143088552915767	0.858321870701513
0.143628509719222	0.858321870701513
0.144168466522678	0.858321870701513
0.144708423326134	0.858321870701513
0.14524838012959	0.858321870701513
0.145788336933045	0.858321870701513
0.146328293736501	0.858321870701513
0.146868250539957	0.858321870701513
0.147408207343413	0.858321870701513
0.147948164146868	0.858321870701513
0.147948164146868	0.859009628610729
0.148488120950324	0.859009628610729
0.148488120950324	0.859697386519945
0.14902807775378	0.859697386519945
0.149568034557235	0.859697386519945
0.150107991360691	0.859697386519945
0.150647948164147	0.859697386519945
0.151187904967603	0.859697386519945
0.151727861771058	0.859697386519945
0.152267818574514	0.859697386519945
0.15280777537797	0.859697386519945
0.153347732181425	0.859697386519945
0.153887688984881	0.859697386519945
0.153887688984881	0.860385144429161
0.154427645788337	0.860385144429161
0.154967602591793	0.860385144429161
0.155507559395248	0.860385144429161
0.156047516198704	0.860385144429161
0.156047516198704	0.861072902338377
0.156047516198704	0.861760660247593
0.15658747300216	0.861760660247593
0.15658747300216	0.862448418156809
0.15658747300216	0.863136176066025
0.157127429805616	0.863136176066025
0.157667386609071	0.863136176066025
0.157667386609071	0.863823933975241
0.157667386609071	0.864511691884457
0.158207343412527	0.864511691884457
0.158207343412527	0.865199449793673
0.158207343412527	0.865887207702889
0.158207343412527	0.866574965612105
0.158207343412527	0.86726272352132
0.158747300215983	0.86726272352132
0.159287257019438	0.86726272352132
0.159287257019438	0.867950481430536
0.159827213822894	0.867950481430536
0.16036717062635	0.867950481430536
0.160907127429806	0.867950481430536
0.161447084233261	0.867950481430536
0.161987041036717	0.867950481430536
0.162526997840173	0.867950481430536
0.163066954643628	0.867950481430536
0.163066954643628	0.868638239339752
0.163606911447084	0.868638239339752
0.163606911447084	0.869325997248968
0.163606911447084	0.870013755158184
0.16414686825054	0.870013755158184
0.16414686825054	0.8707015130674
0.164686825053996	0.8707015130674
0.165226781857451	0.8707015130674
0.165766738660907	0.8707015130674
0.166306695464363	0.8707015130674
0.166846652267819	0.8707015130674
0.167386609071274	0.8707015130674
0.167386609071274	0.871389270976616
0.16792656587473	0.871389270976616
0.168466522678186	0.871389270976616
0.168466522678186	0.872077028885832
0.169006479481641	0.872077028885832
0.169006479481641	0.872764786795048
0.169546436285097	0.872764786795048
0.169546436285097	0.873452544704264
0.170086393088553	0.873452544704264
0.170626349892009	0.873452544704264
0.171166306695464	0.873452544704264
0.17170626349892	0.873452544704264
0.172246220302376	0.873452544704264
0.172246220302376	0.87414030261348
0.172786177105832	0.87414030261348
0.173326133909287	0.87414030261348
0.173326133909287	0.874828060522696
0.173866090712743	0.874828060522696
0.174406047516199	0.874828060522696
0.174406047516199	0.875515818431912
0.174406047516199	0.876203576341128
0.174406047516199	0.876891334250344
0.174406047516199	0.87757909215956
0.174406047516199	0.878266850068776
0.174946004319654	0.878266850068776
0.174946004319654	0.878954607977992
0.174946004319654	0.879642365887208
0.17548596112311	0.879642365887208
0.176025917926566	0.879642365887208
0.176565874730022	0.879642365887208
0.176565874730022	0.880330123796424
0.176565874730022	0.88101788170564
0.176565874730022	0.881705639614856
0.177105831533477	0.881705639614856
0.177105831533477	0.882393397524072
0.177645788336933	0.882393397524072
0.177645788336933	0.883081155433287
0.178185745140389	0.883081155433287
0.178185745140389	0.883768913342503
0.178725701943844	0.883768913342503
0.1792656587473	0.883768913342503
0.1792656587473	0.884456671251719
0.179805615550756	0.884456671251719
0.179805615550756	0.885144429160935
0.179805615550756	0.885832187070151
0.180345572354212	0.885832187070151
0.180885529157667	0.885832187070151
0.180885529157667	0.886519944979367
0.181425485961123	0.886519944979367
0.181965442764579	0.886519944979367
0.182505399568035	0.886519944979367
0.18304535637149	0.886519944979367
0.18304535637149	0.887207702888583
0.18304535637149	0.887895460797799
0.183585313174946	0.887895460797799
0.183585313174946	0.888583218707015
0.184125269978402	0.888583218707015
0.184665226781857	0.888583218707015
0.184665226781857	0.889270976616231
0.185205183585313	0.889270976616231
0.185745140388769	0.889270976616231
0.185745140388769	0.889958734525447
0.185745140388769	0.890646492434663
0.186285097192225	0.890646492434663
0.186285097192225	0.891334250343879
0.18682505399568	0.891334250343879
0.187365010799136	0.891334250343879
0.187904967602592	0.891334250343879
0.187904967602592	0.892022008253095
0.188444924406048	0.892022008253095
0.188444924406048	0.892709766162311
0.188444924406048	0.893397524071527
0.188984881209503	0.893397524071527
0.189524838012959	0.893397524071527
0.190064794816415	0.893397524071527
0.19060475161987	0.893397524071527
0.19060475161987	0.894085281980743
0.191144708423326	0.894085281980743
0.191144708423326	0.894773039889959
0.191144708423326	0.895460797799175
0.191684665226782	0.895460797799175
0.192224622030238	0.895460797799175
0.192224622030238	0.896148555708391
0.192224622030238	0.896836313617607
0.192764578833693	0.896836313617607
0.193304535637149	0.896836313617607
0.193844492440605	0.896836313617607
0.193844492440605	0.897524071526823
0.19438444924406	0.897524071526823
0.194924406047516	0.897524071526823
0.195464362850972	0.897524071526823
0.196004319654428	0.897524071526823
0.196544276457883	0.897524071526823
0.197084233261339	0.897524071526823
0.197624190064795	0.897524071526823
0.197624190064795	0.898211829436039
0.197624190064795	0.898899587345254
0.198164146868251	0.898899587345254
0.198704103671706	0.898899587345254
0.198704103671706	0.89958734525447
0.199244060475162	0.89958734525447
0.199244060475162	0.900275103163686
0.199244060475162	0.900962861072902
0.199244060475162	0.901650618982118
0.199784017278618	0.901650618982118
0.200323974082073	0.901650618982118
0.200323974082073	0.902338376891334
0.200863930885529	0.902338376891334
0.200863930885529	0.90302613480055
0.201403887688985	0.90302613480055
0.201943844492441	0.90302613480055
0.202483801295896	0.90302613480055
0.203023758099352	0.90302613480055
0.203563714902808	0.90302613480055
0.204103671706264	0.90302613480055
0.204643628509719	0.90302613480055
0.205183585313175	0.90302613480055
0.205723542116631	0.90302613480055
0.206263498920086	0.90302613480055
0.206803455723542	0.90302613480055
0.207343412526998	0.90302613480055
0.207883369330454	0.90302613480055
0.208423326133909	0.90302613480055
0.208963282937365	0.90302613480055
0.208963282937365	0.903713892709766
0.209503239740821	0.903713892709766
0.210043196544276	0.903713892709766
0.210583153347732	0.903713892709766
0.210583153347732	0.904401650618982
0.211123110151188	0.904401650618982
0.211123110151188	0.905089408528198
0.211663066954644	0.905089408528198
0.211663066954644	0.905777166437414
0.212203023758099	0.905777166437414
0.212203023758099	0.90646492434663
0.212742980561555	0.90646492434663
0.213282937365011	0.90646492434663
0.213282937365011	0.907152682255846
0.213282937365011	0.907840440165062
0.213822894168467	0.907840440165062
0.214362850971922	0.907840440165062
0.214902807775378	0.907840440165062
0.215442764578834	0.907840440165062
0.215442764578834	0.908528198074278
0.215982721382289	0.908528198074278
0.216522678185745	0.908528198074278
0.217062634989201	0.908528198074278
0.217062634989201	0.909215955983494
0.217062634989201	0.90990371389271
0.217602591792657	0.90990371389271
0.218142548596112	0.90990371389271
0.218682505399568	0.90990371389271
0.219222462203024	0.90990371389271
0.219762419006479	0.90990371389271
0.219762419006479	0.910591471801926
0.220302375809935	0.910591471801926
0.220842332613391	0.910591471801926
0.221382289416847	0.910591471801926
0.221382289416847	0.911279229711142
0.221922246220302	0.911279229711142
0.221922246220302	0.911966987620358
0.222462203023758	0.911966987620358
0.223002159827214	0.911966987620358
0.22354211663067	0.911966987620358
0.22354211663067	0.912654745529574
0.224082073434125	0.912654745529574
0.224082073434125	0.91334250343879
0.224082073434125	0.914030261348005
0.224622030237581	0.914030261348005
0.225161987041037	0.914030261348005
0.225161987041037	0.914718019257221
0.225701943844492	0.914718019257221
0.226241900647948	0.914718019257221
0.226781857451404	0.914718019257221
0.226781857451404	0.915405777166437
0.22732181425486	0.915405777166437
0.227861771058315	0.915405777166437
0.228401727861771	0.915405777166437
0.228941684665227	0.915405777166437
0.229481641468682	0.915405777166437
0.230021598272138	0.915405777166437
0.230561555075594	0.915405777166437
0.23110151187905	0.915405777166437
0.231641468682505	0.915405777166437
0.232181425485961	0.915405777166437
0.232181425485961	0.916093535075653
0.232721382289417	0.916093535075653
0.233261339092873	0.916093535075653
0.233801295896328	0.916093535075653
0.234341252699784	0.916093535075653
0.23488120950324	0.916093535075653
0.235421166306695	0.916093535075653
0.235961123110151	0.916093535075653
0.236501079913607	0.916093535075653
0.237041036717063	0.916093535075653
0.237580993520518	0.916093535075653
0.237580993520518	0.916781292984869
0.238120950323974	0.916781292984869
0.23866090712743	0.916781292984869
0.239200863930886	0.916781292984869
0.239740820734341	0.916781292984869
0.240280777537797	0.916781292984869
0.240820734341253	0.916781292984869
0.241360691144708	0.916781292984869
0.241900647948164	0.916781292984869
0.24244060475162	0.916781292984869
0.24244060475162	0.917469050894085
0.24244060475162	0.918156808803301
0.242980561555076	0.918156808803301
0.242980561555076	0.918844566712517
0.242980561555076	0.919532324621733
0.242980561555076	0.920220082530949
0.243520518358531	0.920220082530949
0.243520518358531	0.920907840440165
0.243520518358531	0.921595598349381
0.244060475161987	0.921595598349381
0.244600431965443	0.921595598349381
0.245140388768898	0.921595598349381
0.245680345572354	0.921595598349381
0.245680345572354	0.922283356258597
0.245680345572354	0.922971114167813
0.24622030237581	0.922971114167813
0.246760259179266	0.922971114167813
0.246760259179266	0.923658872077029
0.247300215982721	0.923658872077029
0.247840172786177	0.923658872077029
0.248380129589633	0.923658872077029
0.248920086393089	0.923658872077029
0.249460043196544	0.923658872077029
0.25	0.923658872077029
0.25	0.924346629986245
0.250539956803456	0.924346629986245
0.251079913606911	0.924346629986245
0.251079913606911	0.925034387895461
0.251619870410367	0.925034387895461
0.252159827213823	0.925034387895461
0.252159827213823	0.925722145804677
0.252699784017279	0.925722145804677
0.253239740820734	0.925722145804677
0.253239740820734	0.926409903713893
0.25377969762419	0.926409903713893
0.254319654427646	0.926409903713893
0.254319654427646	0.927097661623109
0.254859611231102	0.927097661623109
0.254859611231102	0.927785419532325
0.255399568034557	0.927785419532325
0.255399568034557	0.928473177441541
0.255939524838013	0.928473177441541
0.256479481641469	0.928473177441541
0.257019438444924	0.928473177441541
0.25755939524838	0.928473177441541
0.258099352051836	0.928473177441541
0.258639308855292	0.928473177441541
0.259179265658747	0.928473177441541
0.259719222462203	0.928473177441541
0.260259179265659	0.928473177441541
0.260259179265659	0.929160935350757
0.260799136069114	0.929160935350757
0.26133909287257	0.929160935350757
0.26133909287257	0.929848693259972
0.26133909287257	0.930536451169188
0.26133909287257	0.931224209078404
0.261879049676026	0.931224209078404
0.262419006479482	0.931224209078404
0.262958963282937	0.931224209078404
0.262958963282937	0.93191196698762
0.263498920086393	0.93191196698762
0.264038876889849	0.93191196698762
0.264578833693305	0.93191196698762
0.26511879049676	0.93191196698762
0.265658747300216	0.93191196698762
0.266198704103672	0.93191196698762
0.266738660907127	0.93191196698762
0.266738660907127	0.932599724896836
0.267278617710583	0.932599724896836
0.267818574514039	0.932599724896836
0.268358531317495	0.932599724896836
0.26889848812095	0.932599724896836
0.269438444924406	0.932599724896836
0.269438444924406	0.933287482806052
0.269438444924406	0.933975240715268
0.269978401727862	0.933975240715268
0.270518358531318	0.933975240715268
0.271058315334773	0.933975240715268
0.271598272138229	0.933975240715268
0.272138228941685	0.933975240715268
0.27267818574514	0.933975240715268
0.273218142548596	0.933975240715268
0.273758099352052	0.933975240715268
0.274298056155508	0.933975240715268
0.274838012958963	0.933975240715268
0.275377969762419	0.933975240715268
0.275917926565875	0.933975240715268
0.27645788336933	0.933975240715268
0.27645788336933	0.934662998624484
0.27645788336933	0.9353507565337
0.276997840172786	0.9353507565337
0.276997840172786	0.936038514442916
0.277537796976242	0.936038514442916
0.278077753779698	0.936038514442916
0.278617710583153	0.936038514442916
0.279157667386609	0.936038514442916
0.279697624190065	0.936038514442916
0.280237580993521	0.936038514442916
0.280777537796976	0.936038514442916
0.281317494600432	0.936038514442916
0.281857451403888	0.936038514442916
0.282397408207343	0.936038514442916
0.282937365010799	0.936038514442916
0.283477321814255	0.936038514442916
0.284017278617711	0.936038514442916
0.284557235421166	0.936038514442916
0.285097192224622	0.936038514442916
0.285637149028078	0.936038514442916
0.286177105831533	0.936038514442916
0.286717062634989	0.936038514442916
0.287257019438445	0.936038514442916
0.287796976241901	0.936038514442916
0.288336933045356	0.936038514442916
0.288876889848812	0.936038514442916
0.289416846652268	0.936038514442916
0.289956803455724	0.936038514442916
0.289956803455724	0.936726272352132
0.290496760259179	0.936726272352132
0.291036717062635	0.936726272352132
0.291576673866091	0.936726272352132
0.291576673866091	0.937414030261348
0.292116630669546	0.937414030261348
0.292656587473002	0.937414030261348
0.293196544276458	0.937414030261348
0.293736501079914	0.937414030261348
0.294276457883369	0.937414030261348
0.294276457883369	0.938101788170564
0.294816414686825	0.938101788170564
0.295356371490281	0.938101788170564
0.295896328293737	0.938101788170564
0.295896328293737	0.93878954607978
0.296436285097192	0.93878954607978
0.296976241900648	0.93878954607978
0.297516198704104	0.93878954607978
0.298056155507559	0.93878954607978
0.298056155507559	0.939477303988996
0.298596112311015	0.939477303988996
0.299136069114471	0.939477303988996
0.299676025917927	0.939477303988996
0.300215982721382	0.939477303988996
0.300755939524838	0.939477303988996
0.301295896328294	0.939477303988996
0.301835853131749	0.939477303988996
0.302375809935205	0.939477303988996
0.302915766738661	0.939477303988996
0.302915766738661	0.940165061898212
0.303455723542117	0.940165061898212
0.303995680345572	0.940165061898212
0.304535637149028	0.940165061898212
0.305075593952484	0.940165061898212
0.30561555075594	0.940165061898212
0.306155507559395	0.940165061898212
0.306155507559395	0.940852819807428
0.306695464362851	0.940852819807428
0.306695464362851	0.941540577716644
0.307235421166307	0.941540577716644
0.307775377969762	0.941540577716644
0.308315334773218	0.941540577716644
0.308855291576674	0.941540577716644
0.30939524838013	0.941540577716644
0.309935205183585	0.941540577716644
0.310475161987041	0.941540577716644
0.311015118790497	0.941540577716644
0.311555075593952	0.941540577716644
0.311555075593952	0.94222833562586
0.312095032397408	0.94222833562586
0.312634989200864	0.94222833562586
0.31317494600432	0.94222833562586
0.313714902807775	0.94222833562586
0.314254859611231	0.94222833562586
0.314794816414687	0.94222833562586
0.315334773218143	0.94222833562586
0.315874730021598	0.94222833562586
0.316414686825054	0.94222833562586
0.316414686825054	0.942916093535076
0.316414686825054	0.943603851444292
0.31695464362851	0.943603851444292
0.317494600431965	0.943603851444292
0.317494600431965	0.944291609353508
0.317494600431965	0.944979367262723
0.318034557235421	0.944979367262723
0.318574514038877	0.944979367262723
0.318574514038877	0.94566712517194
0.319114470842333	0.94566712517194
0.319654427645788	0.94566712517194
0.320194384449244	0.94566712517194
0.320194384449244	0.946354883081155
0.3207343412527	0.946354883081155
0.321274298056155	0.946354883081155
0.321814254859611	0.946354883081155
0.322354211663067	0.946354883081155
0.322894168466523	0.946354883081155
0.323434125269978	0.946354883081155
0.323434125269978	0.947042640990371
0.323974082073434	0.947042640990371
0.323974082073434	0.947730398899587
0.32451403887689	0.947730398899587
0.325053995680346	0.947730398899587
0.325593952483801	0.947730398899587
0.325593952483801	0.948418156808803
0.326133909287257	0.948418156808803
0.326673866090713	0.948418156808803
0.327213822894168	0.948418156808803
0.327753779697624	0.948418156808803
0.32829373650108	0.948418156808803
0.328833693304536	0.948418156808803
0.329373650107991	0.948418156808803
0.329913606911447	0.948418156808803
0.330453563714903	0.948418156808803
0.330993520518359	0.948418156808803
0.331533477321814	0.948418156808803
0.33207343412527	0.948418156808803
0.332613390928726	0.948418156808803
0.332613390928726	0.949105914718019
0.333153347732181	0.949105914718019
0.333693304535637	0.949105914718019
0.334233261339093	0.949105914718019
0.334233261339093	0.949793672627235
0.334773218142549	0.949793672627235
0.335313174946004	0.949793672627235
0.33585313174946	0.949793672627235
0.336393088552916	0.949793672627235
0.336933045356371	0.949793672627235
0.337473002159827	0.949793672627235
0.337473002159827	0.950481430536451
0.338012958963283	0.950481430536451
0.338552915766739	0.950481430536451
0.339092872570194	0.950481430536451
0.33963282937365	0.950481430536451
0.340172786177106	0.950481430536451
0.340712742980562	0.950481430536451
0.341252699784017	0.950481430536451
0.341792656587473	0.950481430536451
0.341792656587473	0.951169188445667
0.342332613390929	0.951169188445667
0.342872570194384	0.951169188445667
0.34341252699784	0.951169188445667
0.343952483801296	0.951169188445667
0.344492440604752	0.951169188445667
0.345032397408207	0.951169188445667
0.345572354211663	0.951169188445667
0.346112311015119	0.951169188445667
0.346652267818574	0.951169188445667
0.34719222462203	0.951169188445667
0.347732181425486	0.951169188445667
0.347732181425486	0.951856946354883
0.348272138228942	0.951856946354883
0.348812095032397	0.951856946354883
0.348812095032397	0.952544704264099
0.349352051835853	0.952544704264099
0.349892008639309	0.952544704264099
0.350431965442765	0.952544704264099
0.35097192224622	0.952544704264099
0.351511879049676	0.952544704264099
0.352051835853132	0.952544704264099
0.352591792656587	0.952544704264099
0.353131749460043	0.952544704264099
0.353671706263499	0.952544704264099
0.354211663066955	0.952544704264099
0.35475161987041	0.952544704264099
0.355291576673866	0.952544704264099
0.355831533477322	0.952544704264099
0.356371490280778	0.952544704264099
0.356371490280778	0.953232462173315
0.356911447084233	0.953232462173315
0.357451403887689	0.953232462173315
0.357991360691145	0.953232462173315
0.357991360691145	0.953920220082531
0.3585313174946	0.953920220082531
0.359071274298056	0.953920220082531
0.359611231101512	0.953920220082531
0.360151187904968	0.953920220082531
0.360691144708423	0.953920220082531
0.361231101511879	0.953920220082531
0.361771058315335	0.953920220082531
0.36231101511879	0.953920220082531
0.362850971922246	0.953920220082531
0.362850971922246	0.954607977991747
0.363390928725702	0.954607977991747
0.363390928725702	0.955295735900963
0.363390928725702	0.955983493810179
0.363930885529158	0.955983493810179
0.364470842332613	0.955983493810179
0.365010799136069	0.955983493810179
0.365550755939525	0.955983493810179
0.366090712742981	0.955983493810179
0.366630669546436	0.955983493810179
0.367170626349892	0.955983493810179
0.367710583153348	0.955983493810179
0.368250539956803	0.955983493810179
0.368790496760259	0.955983493810179
0.369330453563715	0.955983493810179
0.369870410367171	0.955983493810179
0.370410367170626	0.955983493810179
0.370950323974082	0.955983493810179
0.371490280777538	0.955983493810179
0.372030237580994	0.955983493810179
0.372570194384449	0.955983493810179
0.373110151187905	0.955983493810179
0.373110151187905	0.956671251719395
0.373650107991361	0.956671251719395
0.374190064794816	0.956671251719395
0.374730021598272	0.956671251719395
0.374730021598272	0.957359009628611
0.375269978401728	0.957359009628611
0.375269978401728	0.958046767537827
0.375809935205184	0.958046767537827
0.376349892008639	0.958046767537827
0.376889848812095	0.958046767537827
0.377429805615551	0.958046767537827
0.377969762419006	0.958046767537827
0.378509719222462	0.958046767537827
0.379049676025918	0.958046767537827
0.379589632829374	0.958046767537827
0.380129589632829	0.958046767537827
0.380669546436285	0.958046767537827
0.381209503239741	0.958046767537827
0.381749460043197	0.958046767537827
0.382289416846652	0.958046767537827
0.382829373650108	0.958046767537827
0.383369330453564	0.958046767537827
0.383909287257019	0.958046767537827
0.383909287257019	0.958734525447043
0.384449244060475	0.958734525447043
0.384989200863931	0.958734525447043
0.384989200863931	0.959422283356259
0.385529157667387	0.959422283356259
0.386069114470842	0.959422283356259
0.386609071274298	0.959422283356259
0.387149028077754	0.959422283356259
0.38768898488121	0.959422283356259
0.388228941684665	0.959422283356259
0.388768898488121	0.959422283356259
0.389308855291577	0.959422283356259
0.389848812095032	0.959422283356259
0.390388768898488	0.959422283356259
0.390928725701944	0.959422283356259
0.390928725701944	0.960110041265475
0.3914686825054	0.960110041265475
0.392008639308855	0.960110041265475
0.392548596112311	0.960110041265475
0.393088552915767	0.960110041265475
0.393628509719222	0.960110041265475
0.393628509719222	0.960797799174691
0.394168466522678	0.960797799174691
0.394708423326134	0.960797799174691
0.39524838012959	0.960797799174691
0.395788336933045	0.960797799174691
0.396328293736501	0.960797799174691
0.396868250539957	0.960797799174691
0.397408207343413	0.960797799174691
0.397408207343413	0.961485557083906
0.397948164146868	0.961485557083906
0.398488120950324	0.961485557083906
0.39902807775378	0.961485557083906
0.399568034557235	0.961485557083906
0.400107991360691	0.961485557083906
0.400647948164147	0.961485557083906
0.400647948164147	0.962173314993122
0.401187904967603	0.962173314993122
0.401727861771058	0.962173314993122
0.402267818574514	0.962173314993122
0.40280777537797	0.962173314993122
0.403347732181426	0.962173314993122
0.403887688984881	0.962173314993122
0.404427645788337	0.962173314993122
0.404967602591793	0.962173314993122
0.404967602591793	0.962861072902338
0.405507559395248	0.962861072902338
0.406047516198704	0.962861072902338
0.40658747300216	0.962861072902338
0.407127429805616	0.962861072902338
0.407667386609071	0.962861072902338
0.408207343412527	0.962861072902338
0.408207343412527	0.963548830811554
0.408747300215983	0.963548830811554
0.408747300215983	0.96423658872077
0.409287257019438	0.96423658872077
0.409287257019438	0.964924346629986
0.409827213822894	0.964924346629986
0.41036717062635	0.964924346629986
0.410907127429806	0.964924346629986
0.411447084233261	0.964924346629986
0.411987041036717	0.964924346629986
0.412526997840173	0.964924346629986
0.413066954643629	0.964924346629986
0.413606911447084	0.964924346629986
0.41414686825054	0.964924346629986
0.41414686825054	0.965612104539202
0.414686825053996	0.965612104539202
0.414686825053996	0.966299862448418
0.415226781857451	0.966299862448418
0.415226781857451	0.966987620357634
0.415766738660907	0.966987620357634
0.415766738660907	0.96767537826685
0.416306695464363	0.96767537826685
0.416846652267819	0.96767537826685
0.417386609071274	0.96767537826685
0.41792656587473	0.96767537826685
0.41792656587473	0.968363136176066
0.418466522678186	0.968363136176066
0.419006479481641	0.968363136176066
0.419546436285097	0.968363136176066
0.419546436285097	0.969050894085282
0.420086393088553	0.969050894085282
0.420626349892009	0.969050894085282
0.420626349892009	0.969738651994498
0.421166306695464	0.969738651994498
0.42170626349892	0.969738651994498
0.422246220302376	0.969738651994498
0.422786177105832	0.969738651994498
0.423326133909287	0.969738651994498
0.423866090712743	0.969738651994498
0.424406047516199	0.969738651994498
0.424946004319654	0.969738651994498
0.42548596112311	0.969738651994498
0.42548596112311	0.970426409903714
0.426025917926566	0.970426409903714
0.426565874730022	0.970426409903714
0.427105831533477	0.970426409903714
0.427645788336933	0.970426409903714
0.428185745140389	0.970426409903714
0.428725701943845	0.970426409903714
0.4292656587473	0.970426409903714
0.429805615550756	0.970426409903714
0.430345572354212	0.970426409903714
0.430345572354212	0.97111416781293
0.430885529157667	0.97111416781293
0.431425485961123	0.97111416781293
0.431965442764579	0.97111416781293
0.431965442764579	0.971801925722146
0.432505399568035	0.971801925722146
0.43304535637149	0.971801925722146
0.433585313174946	0.971801925722146
0.434125269978402	0.971801925722146
0.434665226781857	0.971801925722146
0.435205183585313	0.971801925722146
0.435745140388769	0.971801925722146
0.436285097192225	0.971801925722146
0.436285097192225	0.972489683631362
0.436285097192225	0.973177441540578
0.43682505399568	0.973177441540578
0.437365010799136	0.973177441540578
0.437904967602592	0.973177441540578
0.438444924406048	0.973177441540578
0.438984881209503	0.973177441540578
0.438984881209503	0.973865199449794
0.439524838012959	0.973865199449794
0.440064794816415	0.973865199449794
0.44060475161987	0.973865199449794
0.441144708423326	0.973865199449794
0.441684665226782	0.973865199449794
0.441684665226782	0.97455295735901
0.442224622030238	0.97455295735901
0.442764578833693	0.97455295735901
0.443304535637149	0.97455295735901
0.443844492440605	0.97455295735901
0.44438444924406	0.97455295735901
0.444924406047516	0.97455295735901
0.445464362850972	0.97455295735901
0.446004319654428	0.97455295735901
0.446544276457883	0.97455295735901
0.447084233261339	0.97455295735901
0.447624190064795	0.97455295735901
0.448164146868251	0.97455295735901
0.448704103671706	0.97455295735901
0.449244060475162	0.97455295735901
0.449784017278618	0.97455295735901
0.450323974082073	0.97455295735901
0.450323974082073	0.975240715268226
0.450863930885529	0.975240715268226
0.451403887688985	0.975240715268226
0.451943844492441	0.975240715268226
0.452483801295896	0.975240715268226
0.452483801295896	0.975928473177442
0.453023758099352	0.975928473177442
0.453563714902808	0.975928473177442
0.453563714902808	0.976616231086658
0.454103671706263	0.976616231086658
0.454643628509719	0.976616231086658
0.455183585313175	0.976616231086658
0.455723542116631	0.976616231086658
0.456263498920086	0.976616231086658
0.456803455723542	0.976616231086658
0.457343412526998	0.976616231086658
0.457883369330454	0.976616231086658
0.458423326133909	0.976616231086658
0.458963282937365	0.976616231086658
0.459503239740821	0.976616231086658
0.460043196544276	0.976616231086658
0.460583153347732	0.976616231086658
0.461123110151188	0.976616231086658
0.461663066954644	0.976616231086658
0.462203023758099	0.976616231086658
0.462742980561555	0.976616231086658
0.463282937365011	0.976616231086658
0.463822894168467	0.976616231086658
0.464362850971922	0.976616231086658
0.464902807775378	0.976616231086658
0.465442764578834	0.976616231086658
0.465982721382289	0.976616231086658
0.466522678185745	0.976616231086658
0.467062634989201	0.976616231086658
0.467602591792657	0.976616231086658
0.468142548596112	0.976616231086658
0.468682505399568	0.976616231086658
0.469222462203024	0.976616231086658
0.469762419006479	0.976616231086658
0.470302375809935	0.976616231086658
0.470842332613391	0.976616231086658
0.471382289416847	0.976616231086658
0.471922246220302	0.976616231086658
0.472462203023758	0.976616231086658
0.473002159827214	0.976616231086658
0.47354211663067	0.976616231086658
0.474082073434125	0.976616231086658
0.474622030237581	0.976616231086658
0.475161987041037	0.976616231086658
0.475161987041037	0.977303988995873
0.475701943844492	0.977303988995873
0.476241900647948	0.977303988995873
0.476781857451404	0.977303988995873
0.47732181425486	0.977303988995873
0.477861771058315	0.977303988995873
0.478401727861771	0.977303988995873
0.478941684665227	0.977303988995873
0.479481641468682	0.977303988995873
0.480021598272138	0.977303988995873
0.480561555075594	0.977303988995873
0.48110151187905	0.977303988995873
0.481641468682505	0.977303988995873
0.482181425485961	0.977303988995873
0.482721382289417	0.977303988995873
0.483261339092873	0.977303988995873
0.483801295896328	0.977303988995873
0.484341252699784	0.977303988995873
0.48488120950324	0.977303988995873
0.485421166306695	0.977303988995873
0.485961123110151	0.977303988995873
0.486501079913607	0.977303988995873
0.487041036717063	0.977303988995873
0.487580993520518	0.977303988995873
0.488120950323974	0.977303988995873
0.48866090712743	0.977303988995873
0.489200863930886	0.977303988995873
0.489740820734341	0.977303988995873
0.490280777537797	0.977303988995873
0.490820734341253	0.977303988995873
0.491360691144708	0.977303988995873
0.491900647948164	0.977303988995873
0.49244060475162	0.977303988995873
0.49244060475162	0.977991746905089
0.492980561555076	0.977991746905089
0.493520518358531	0.977991746905089
0.494060475161987	0.977991746905089
0.494600431965443	0.977991746905089
0.494600431965443	0.978679504814305
0.495140388768898	0.978679504814305
0.495680345572354	0.978679504814305
0.495680345572354	0.979367262723521
0.49622030237581	0.979367262723521
0.496760259179266	0.979367262723521
0.497300215982721	0.979367262723521
0.497840172786177	0.979367262723521
0.498380129589633	0.979367262723521
0.498920086393089	0.979367262723521
0.499460043196544	0.979367262723521
0.5	0.979367262723521
0.500539956803456	0.979367262723521
0.501079913606911	0.979367262723521
0.501619870410367	0.979367262723521
0.502159827213823	0.979367262723521
0.502699784017279	0.979367262723521
0.503239740820734	0.979367262723521
0.50377969762419	0.979367262723521
0.504319654427646	0.979367262723521
0.504859611231101	0.979367262723521
0.505399568034557	0.979367262723521
0.505939524838013	0.979367262723521
0.506479481641469	0.979367262723521
0.507019438444924	0.979367262723521
0.50755939524838	0.979367262723521
0.508099352051836	0.979367262723521
0.508639308855292	0.979367262723521
0.509179265658747	0.979367262723521
0.509719222462203	0.979367262723521
0.510259179265659	0.979367262723521
0.510799136069114	0.979367262723521
0.51133909287257	0.979367262723521
0.511879049676026	0.979367262723521
0.512419006479482	0.979367262723521
0.512419006479482	0.980055020632737
0.512958963282937	0.980055020632737
0.513498920086393	0.980055020632737
0.514038876889849	0.980055020632737
0.514578833693304	0.980055020632737
0.51511879049676	0.980055020632737
0.515658747300216	0.980055020632737
0.516198704103672	0.980055020632737
0.516738660907127	0.980055020632737
0.517278617710583	0.980055020632737
0.517818574514039	0.980055020632737
0.518358531317495	0.980055020632737
0.51889848812095	0.980055020632737
0.519438444924406	0.980055020632737
0.519978401727862	0.980055020632737
0.520518358531317	0.980055020632737
0.521058315334773	0.980055020632737
0.521598272138229	0.980055020632737
0.522138228941685	0.980055020632737
0.52267818574514	0.980055020632737
0.523218142548596	0.980055020632737
0.523758099352052	0.980055020632737
0.524298056155508	0.980055020632737
0.524838012958963	0.980055020632737
0.525377969762419	0.980055020632737
0.525917926565875	0.980055020632737
0.52645788336933	0.980055020632737
0.52645788336933	0.980742778541953
0.526997840172786	0.980742778541953
0.527537796976242	0.980742778541953
0.528077753779698	0.980742778541953
0.528617710583153	0.980742778541953
0.528617710583153	0.981430536451169
0.529157667386609	0.981430536451169
0.529697624190065	0.981430536451169
0.53023758099352	0.981430536451169
0.530777537796976	0.981430536451169
0.531317494600432	0.981430536451169
0.531857451403888	0.981430536451169
0.532397408207343	0.981430536451169
0.532937365010799	0.981430536451169
0.533477321814255	0.981430536451169
0.534017278617711	0.981430536451169
0.534557235421166	0.981430536451169
0.535097192224622	0.981430536451169
0.535637149028078	0.981430536451169
0.536177105831533	0.981430536451169
0.536717062634989	0.981430536451169
0.536717062634989	0.982118294360385
0.537257019438445	0.982118294360385
0.537796976241901	0.982118294360385
0.538336933045356	0.982118294360385
0.538876889848812	0.982118294360385
0.539416846652268	0.982118294360385
0.539956803455723	0.982118294360385
0.540496760259179	0.982118294360385
0.541036717062635	0.982118294360385
0.541576673866091	0.982118294360385
0.541576673866091	0.982806052269601
0.542116630669546	0.982806052269601
0.542656587473002	0.982806052269601
0.543196544276458	0.982806052269601
0.543736501079914	0.982806052269601
0.544276457883369	0.982806052269601
0.544816414686825	0.982806052269601
0.544816414686825	0.983493810178817
0.545356371490281	0.983493810178817
0.545896328293736	0.983493810178817
0.546436285097192	0.983493810178817
0.546976241900648	0.983493810178817
0.547516198704104	0.983493810178817
0.548056155507559	0.983493810178817
0.548596112311015	0.983493810178817
0.549136069114471	0.983493810178817
0.549676025917927	0.983493810178817
0.550215982721382	0.983493810178817
0.550755939524838	0.983493810178817
0.551295896328294	0.983493810178817
0.551835853131749	0.983493810178817
0.551835853131749	0.984181568088033
0.552375809935205	0.984181568088033
0.552915766738661	0.984181568088033
0.553455723542117	0.984181568088033
0.553995680345572	0.984181568088033
0.554535637149028	0.984181568088033
0.555075593952484	0.984181568088033
0.555075593952484	0.984869325997249
0.555615550755939	0.984869325997249
0.556155507559395	0.984869325997249
0.556695464362851	0.984869325997249
0.557235421166307	0.984869325997249
0.557775377969762	0.984869325997249
0.558315334773218	0.984869325997249
0.558855291576674	0.984869325997249
0.55939524838013	0.984869325997249
0.559935205183585	0.984869325997249
0.559935205183585	0.985557083906465
0.560475161987041	0.985557083906465
0.561015118790497	0.985557083906465
0.561555075593952	0.985557083906465
0.562095032397408	0.985557083906465
0.56317494600432	0.985557083906465
0.563714902807775	0.985557083906465
0.564254859611231	0.985557083906465
0.564794816414687	0.985557083906465
0.565334773218143	0.985557083906465
0.565874730021598	0.985557083906465
0.566414686825054	0.985557083906465
0.56695464362851	0.985557083906465
0.567494600431965	0.985557083906465
0.568034557235421	0.985557083906465
0.568574514038877	0.985557083906465
0.569114470842333	0.985557083906465
0.569654427645788	0.985557083906465
0.570194384449244	0.985557083906465
0.5707343412527	0.985557083906465
0.571274298056155	0.985557083906465
0.571814254859611	0.985557083906465
0.571814254859611	0.986244841815681
0.572354211663067	0.986244841815681
0.572894168466523	0.986244841815681
0.573434125269978	0.986244841815681
0.573434125269978	0.986932599724897
0.573974082073434	0.986932599724897
0.57451403887689	0.986932599724897
0.575053995680346	0.986932599724897
0.575593952483801	0.986932599724897
0.575593952483801	0.987620357634113
0.576133909287257	0.987620357634113
0.576673866090713	0.987620357634113
0.577213822894168	0.987620357634113
0.577753779697624	0.987620357634113
0.57829373650108	0.987620357634113
0.578833693304536	0.987620357634113
0.579373650107991	0.987620357634113
0.579913606911447	0.987620357634113
0.580453563714903	0.987620357634113
0.580993520518359	0.987620357634113
0.581533477321814	0.987620357634113
0.58207343412527	0.987620357634113
0.582613390928726	0.987620357634113
0.583153347732181	0.987620357634113
0.583693304535637	0.987620357634113
0.584233261339093	0.987620357634113
0.584773218142549	0.987620357634113
0.585313174946004	0.987620357634113
0.58585313174946	0.987620357634113
0.586393088552916	0.987620357634113
0.586933045356371	0.987620357634113
0.587473002159827	0.987620357634113
0.588012958963283	0.987620357634113
0.588552915766739	0.987620357634113
0.589092872570194	0.987620357634113
0.58963282937365	0.987620357634113
0.58963282937365	0.988308115543329
0.590172786177106	0.988308115543329
0.590712742980562	0.988308115543329
0.591252699784017	0.988308115543329
0.591792656587473	0.988308115543329
0.592332613390929	0.988308115543329
0.592872570194384	0.988308115543329
0.59341252699784	0.988308115543329
0.593952483801296	0.988308115543329
0.594492440604752	0.988308115543329
0.595032397408207	0.988308115543329
0.595572354211663	0.988308115543329
0.596112311015119	0.988308115543329
0.596112311015119	0.988995873452545
0.596652267818574	0.988995873452545
0.59719222462203	0.988995873452545
0.597732181425486	0.988995873452545
0.598272138228942	0.988995873452545
0.598272138228942	0.989683631361761
0.598812095032397	0.989683631361761
0.598812095032397	0.990371389270977
0.599352051835853	0.990371389270977
0.599892008639309	0.990371389270977
0.600431965442765	0.990371389270977
0.60097192224622	0.990371389270977
0.601511879049676	0.990371389270977
0.602051835853132	0.990371389270977
0.602591792656587	0.990371389270977
0.602591792656587	0.991059147180193
0.603131749460043	0.991059147180193
0.603671706263499	0.991059147180193
0.604211663066955	0.991059147180193
0.60475161987041	0.991059147180193
0.60475161987041	0.991746905089409
0.605291576673866	0.991746905089409
0.605291576673866	0.992434662998624
0.605831533477322	0.992434662998624
0.606371490280778	0.992434662998624
0.606911447084233	0.992434662998624
0.607451403887689	0.992434662998624
0.607991360691145	0.992434662998624
0.6085313174946	0.992434662998624
0.609071274298056	0.992434662998624
0.609611231101512	0.992434662998624
0.610151187904968	0.992434662998624
0.610691144708423	0.992434662998624
0.611231101511879	0.992434662998624
0.611771058315335	0.992434662998624
0.61231101511879	0.992434662998624
0.612850971922246	0.992434662998624
0.613390928725702	0.992434662998624
0.613930885529158	0.992434662998624
0.614470842332613	0.992434662998624
0.615010799136069	0.992434662998624
0.615550755939525	0.992434662998624
0.616090712742981	0.992434662998624
0.616630669546436	0.992434662998624
0.617170626349892	0.992434662998624
0.617710583153348	0.992434662998624
0.618250539956803	0.992434662998624
0.618790496760259	0.992434662998624
0.619330453563715	0.992434662998624
0.619870410367171	0.992434662998624
0.620410367170626	0.992434662998624
0.620950323974082	0.992434662998624
0.621490280777538	0.992434662998624
0.622030237580994	0.992434662998624
0.622570194384449	0.992434662998624
0.623110151187905	0.992434662998624
0.623650107991361	0.992434662998624
0.624190064794816	0.992434662998624
0.624730021598272	0.992434662998624
0.625269978401728	0.992434662998624
0.625809935205184	0.992434662998624
0.626349892008639	0.992434662998624
0.626889848812095	0.992434662998624
0.627429805615551	0.992434662998624
0.627969762419006	0.992434662998624
0.628509719222462	0.992434662998624
0.629049676025918	0.992434662998624
0.629589632829374	0.992434662998624
0.630129589632829	0.992434662998624
0.630669546436285	0.992434662998624
0.631209503239741	0.992434662998624
0.631749460043197	0.992434662998624
0.632289416846652	0.992434662998624
0.632829373650108	0.992434662998624
0.633369330453564	0.992434662998624
0.633909287257019	0.992434662998624
0.634449244060475	0.992434662998624
0.634989200863931	0.992434662998624
0.635529157667387	0.992434662998624
0.636069114470842	0.992434662998624
0.636609071274298	0.992434662998624
0.637149028077754	0.992434662998624
0.63768898488121	0.992434662998624
0.638228941684665	0.992434662998624
0.638768898488121	0.992434662998624
0.639308855291577	0.992434662998624
0.639848812095032	0.992434662998624
0.640388768898488	0.992434662998624
0.640928725701944	0.992434662998624
0.6414686825054	0.992434662998624
0.642008639308855	0.992434662998624
0.642548596112311	0.992434662998624
0.643088552915767	0.992434662998624
0.643628509719222	0.992434662998624
0.644168466522678	0.992434662998624
0.644708423326134	0.992434662998624
0.64524838012959	0.992434662998624
0.645788336933045	0.992434662998624
0.646328293736501	0.992434662998624
0.646868250539957	0.992434662998624
0.647408207343413	0.992434662998624
0.647948164146868	0.992434662998624
0.648488120950324	0.992434662998624
0.64902807775378	0.992434662998624
0.649568034557235	0.992434662998624
0.650107991360691	0.992434662998624
0.650647948164147	0.992434662998624
0.651187904967603	0.992434662998624
0.651727861771058	0.992434662998624
0.652267818574514	0.992434662998624
0.65280777537797	0.992434662998624
0.653347732181426	0.992434662998624
0.653887688984881	0.992434662998624
0.654427645788337	0.992434662998624
0.654967602591793	0.992434662998624
0.655507559395248	0.992434662998624
0.656047516198704	0.992434662998624
0.65658747300216	0.992434662998624
0.657127429805616	0.992434662998624
0.657667386609071	0.992434662998624
0.658207343412527	0.992434662998624
0.658747300215983	0.992434662998624
0.659287257019438	0.992434662998624
0.659827213822894	0.992434662998624
0.66036717062635	0.992434662998624
0.660907127429806	0.992434662998624
0.661447084233261	0.992434662998624
0.661987041036717	0.992434662998624
0.662526997840173	0.992434662998624
0.663066954643629	0.992434662998624
0.663606911447084	0.992434662998624
0.66414686825054	0.992434662998624
0.664686825053996	0.992434662998624
0.665226781857451	0.992434662998624
0.665766738660907	0.992434662998624
0.666306695464363	0.992434662998624
0.666846652267819	0.992434662998624
0.667386609071274	0.992434662998624
0.66792656587473	0.992434662998624
0.668466522678186	0.992434662998624
0.669006479481641	0.992434662998624
0.669546436285097	0.992434662998624
0.670086393088553	0.992434662998624
0.670086393088553	0.99312242090784
0.670626349892009	0.99312242090784
0.670626349892009	0.993810178817056
0.670626349892009	0.994497936726272
0.671166306695464	0.994497936726272
0.67170626349892	0.994497936726272
0.672246220302376	0.994497936726272
0.672786177105832	0.994497936726272
0.673326133909287	0.994497936726272
0.673866090712743	0.994497936726272
0.674406047516199	0.994497936726272
0.674946004319654	0.994497936726272
0.67548596112311	0.994497936726272
0.676025917926566	0.994497936726272
0.676565874730022	0.994497936726272
0.676565874730022	0.995185694635488
0.677105831533477	0.995185694635488
0.677645788336933	0.995185694635488
0.678185745140389	0.995185694635488
0.678725701943845	0.995185694635488
0.6792656587473	0.995185694635488
0.679805615550756	0.995185694635488
0.680345572354212	0.995185694635488
0.680885529157667	0.995185694635488
0.681425485961123	0.995185694635488
0.681965442764579	0.995185694635488
0.682505399568035	0.995185694635488
0.68304535637149	0.995185694635488
0.683585313174946	0.995185694635488
0.684125269978402	0.995185694635488
0.684665226781857	0.995185694635488
0.685205183585313	0.995185694635488
0.685745140388769	0.995185694635488
0.686285097192225	0.995185694635488
0.68682505399568	0.995185694635488
0.687365010799136	0.995185694635488
0.687904967602592	0.995185694635488
0.688444924406048	0.995185694635488
0.688984881209503	0.995185694635488
0.689524838012959	0.995185694635488
0.690064794816415	0.995185694635488
0.69060475161987	0.995185694635488
0.691144708423326	0.995185694635488
0.691684665226782	0.995185694635488
0.691684665226782	0.995873452544704
0.692224622030238	0.995873452544704
0.692764578833693	0.995873452544704
0.693304535637149	0.995873452544704
0.693844492440605	0.995873452544704
0.694384449244061	0.995873452544704
0.694924406047516	0.995873452544704
0.695464362850972	0.995873452544704
0.696004319654428	0.995873452544704
0.696544276457883	0.995873452544704
0.697084233261339	0.995873452544704
0.697624190064795	0.995873452544704
0.698164146868251	0.995873452544704
0.698704103671706	0.995873452544704
0.699244060475162	0.995873452544704
0.699784017278618	0.995873452544704
0.699784017278618	0.99656121045392
0.700323974082073	0.99656121045392
0.700863930885529	0.99656121045392
0.701403887688985	0.99656121045392
0.701943844492441	0.99656121045392
0.702483801295896	0.99656121045392
0.703023758099352	0.99656121045392
0.703563714902808	0.99656121045392
0.704103671706264	0.99656121045392
0.704643628509719	0.99656121045392
0.705183585313175	0.99656121045392
0.705723542116631	0.99656121045392
0.706263498920086	0.99656121045392
0.706803455723542	0.99656121045392
0.707343412526998	0.99656121045392
0.707883369330454	0.99656121045392
0.708423326133909	0.99656121045392
0.708963282937365	0.99656121045392
0.709503239740821	0.99656121045392
0.710043196544277	0.99656121045392
0.710583153347732	0.99656121045392
0.711123110151188	0.99656121045392
0.711663066954644	0.99656121045392
0.712203023758099	0.99656121045392
0.712742980561555	0.99656121045392
0.713282937365011	0.99656121045392
0.713822894168467	0.99656121045392
0.714362850971922	0.99656121045392
0.714902807775378	0.99656121045392
0.715442764578834	0.99656121045392
0.715982721382289	0.99656121045392
0.716522678185745	0.99656121045392
0.717062634989201	0.99656121045392
0.717602591792657	0.99656121045392
0.718142548596112	0.99656121045392
0.718682505399568	0.99656121045392
0.719222462203024	0.99656121045392
0.71976241900648	0.99656121045392
0.720302375809935	0.99656121045392
0.720842332613391	0.99656121045392
0.721382289416847	0.99656121045392
0.721922246220302	0.99656121045392
0.722462203023758	0.99656121045392
0.723002159827214	0.99656121045392
0.72354211663067	0.99656121045392
0.724082073434125	0.99656121045392
0.724622030237581	0.99656121045392
0.725161987041037	0.99656121045392
0.725701943844492	0.99656121045392
0.725701943844492	0.997248968363136
0.726241900647948	0.997248968363136
0.726781857451404	0.997248968363136
0.72732181425486	0.997248968363136
0.727861771058315	0.997248968363136
0.728401727861771	0.997248968363136
0.728941684665227	0.997248968363136
0.729481641468683	0.997248968363136
0.730021598272138	0.997248968363136
0.730561555075594	0.997248968363136
0.73110151187905	0.997248968363136
0.731641468682505	0.997248968363136
0.731641468682505	0.997936726272352
0.732181425485961	0.997936726272352
0.732721382289417	0.997936726272352
0.733261339092873	0.997936726272352
0.733801295896328	0.997936726272352
0.734341252699784	0.997936726272352
0.73488120950324	0.997936726272352
0.735421166306696	0.997936726272352
0.735961123110151	0.997936726272352
0.736501079913607	0.997936726272352
0.737041036717063	0.997936726272352
0.737580993520518	0.997936726272352
0.738120950323974	0.997936726272352
0.73866090712743	0.997936726272352
0.739200863930886	0.997936726272352
0.739740820734341	0.997936726272352
0.740280777537797	0.997936726272352
0.740820734341253	0.997936726272352
0.741360691144708	0.997936726272352
0.741900647948164	0.997936726272352
0.74244060475162	0.997936726272352
0.742980561555076	0.997936726272352
0.743520518358531	0.997936726272352
0.744060475161987	0.997936726272352
0.744600431965443	0.997936726272352
0.745140388768899	0.997936726272352
0.745680345572354	0.997936726272352
0.74622030237581	0.997936726272352
0.746760259179266	0.997936726272352
0.747300215982721	0.997936726272352
0.747840172786177	0.997936726272352
0.748380129589633	0.997936726272352
0.748920086393089	0.997936726272352
0.749460043196544	0.997936726272352
0.75	0.997936726272352
0.750539956803456	0.997936726272352
0.751079913606911	0.997936726272352
0.751619870410367	0.997936726272352
0.752159827213823	0.997936726272352
0.752699784017279	0.997936726272352
0.753239740820734	0.997936726272352
0.75377969762419	0.997936726272352
0.754319654427646	0.997936726272352
0.754859611231101	0.997936726272352
0.755399568034557	0.997936726272352
0.755939524838013	0.997936726272352
0.756479481641469	0.997936726272352
0.757019438444924	0.997936726272352
0.75755939524838	0.997936726272352
0.758099352051836	0.997936726272352
0.758639308855292	0.997936726272352
0.759179265658747	0.997936726272352
0.759719222462203	0.997936726272352
0.760259179265659	0.997936726272352
0.760799136069114	0.997936726272352
0.76133909287257	0.997936726272352
0.761879049676026	0.997936726272352
0.762419006479482	0.997936726272352
0.762958963282937	0.997936726272352
0.763498920086393	0.997936726272352
0.764038876889849	0.997936726272352
0.764578833693304	0.997936726272352
0.76511879049676	0.997936726272352
0.765658747300216	0.997936726272352
0.766198704103672	0.997936726272352
0.766738660907127	0.997936726272352
0.767278617710583	0.997936726272352
0.767818574514039	0.997936726272352
0.768358531317495	0.997936726272352
0.76889848812095	0.997936726272352
0.769438444924406	0.997936726272352
0.769978401727862	0.997936726272352
0.770518358531317	0.997936726272352
0.770518358531317	0.998624484181568
0.771058315334773	0.998624484181568
0.771598272138229	0.998624484181568
0.772138228941685	0.998624484181568
0.77267818574514	0.998624484181568
0.773218142548596	0.998624484181568
0.773758099352052	0.998624484181568
0.774298056155508	0.998624484181568
0.774838012958963	0.998624484181568
0.774838012958963	0.999312242090784
0.775377969762419	0.999312242090784
0.775917926565875	0.999312242090784
0.77645788336933	0.999312242090784
0.776997840172786	0.999312242090784
0.777537796976242	0.999312242090784
0.778077753779698	0.999312242090784
0.778617710583153	0.999312242090784
0.779157667386609	0.999312242090784
0.779697624190065	0.999312242090784
0.78023758099352	0.999312242090784
0.780777537796976	0.999312242090784
0.781317494600432	0.999312242090784
0.781857451403888	0.999312242090784
0.782397408207343	0.999312242090784
0.782937365010799	0.999312242090784
0.783477321814255	0.999312242090784
0.784017278617711	0.999312242090784
0.784557235421166	0.999312242090784
0.785097192224622	0.999312242090784
0.785637149028078	0.999312242090784
0.786177105831533	0.999312242090784
0.786717062634989	0.999312242090784
0.787257019438445	0.999312242090784
0.787796976241901	0.999312242090784
0.788336933045356	0.999312242090784
0.788876889848812	0.999312242090784
0.789416846652268	0.999312242090784
0.789956803455723	0.999312242090784
0.790496760259179	0.999312242090784
0.791036717062635	0.999312242090784
0.791576673866091	0.999312242090784
0.792116630669546	0.999312242090784
0.792656587473002	0.999312242090784
0.793196544276458	0.999312242090784
0.793736501079914	0.999312242090784
0.794276457883369	0.999312242090784
0.794816414686825	0.999312242090784
0.795356371490281	0.999312242090784
0.795896328293736	0.999312242090784
0.796436285097192	0.999312242090784
0.796976241900648	0.999312242090784
0.797516198704104	0.999312242090784
0.798056155507559	0.999312242090784
0.798596112311015	0.999312242090784
0.799136069114471	0.999312242090784
0.799676025917927	0.999312242090784
0.800215982721382	0.999312242090784
0.800755939524838	0.999312242090784
0.801295896328294	0.999312242090784
0.801835853131749	0.999312242090784
0.802375809935205	0.999312242090784
0.802915766738661	0.999312242090784
0.803455723542117	0.999312242090784
0.803995680345572	0.999312242090784
0.804535637149028	0.999312242090784
0.805075593952484	0.999312242090784
0.805615550755939	0.999312242090784
0.806155507559395	0.999312242090784
0.806695464362851	0.999312242090784
0.807235421166307	0.999312242090784
0.807775377969762	0.999312242090784
0.808315334773218	0.999312242090784
0.808855291576674	0.999312242090784
0.80939524838013	0.999312242090784
0.809935205183585	0.999312242090784
0.809935205183585	1
0.810475161987041	1
0.811015118790497	1
0.811555075593952	1
0.812095032397408	1
0.812634989200864	1
0.81317494600432	1
0.813714902807775	1
0.814254859611231	1
0.814794816414687	1
0.815334773218143	1
0.815874730021598	1
0.816414686825054	1
0.81695464362851	1
0.817494600431965	1
0.818034557235421	1
0.818574514038877	1
0.819114470842333	1
0.819654427645788	1
0.820194384449244	1
0.8207343412527	1
0.821274298056155	1
0.821814254859611	1
0.822354211663067	1
0.822894168466523	1
0.823434125269978	1
0.823974082073434	1
0.82451403887689	1
0.825053995680346	1
0.825593952483801	1
0.826133909287257	1
0.826673866090713	1
0.827213822894168	1
0.827753779697624	1
0.82829373650108	1
0.828833693304536	1
0.829373650107991	1
0.829913606911447	1
0.830453563714903	1
0.830993520518359	1
0.831533477321814	1
0.83207343412527	1
0.832613390928726	1
0.833153347732181	1
0.833693304535637	1
0.834233261339093	1
0.834773218142549	1
0.835313174946004	1
0.83585313174946	1
0.836393088552916	1
0.836933045356371	1
0.837473002159827	1
0.838012958963283	1
0.838552915766739	1
0.839092872570194	1
0.83963282937365	1
0.840172786177106	1
0.840712742980562	1
0.841252699784017	1
0.841792656587473	1
0.842332613390929	1
0.842872570194384	1
0.84341252699784	1
0.843952483801296	1
0.844492440604752	1
0.845032397408207	1
0.845572354211663	1
0.846112311015119	1
0.846652267818574	1
0.84719222462203	1
0.847732181425486	1
0.848272138228942	1
0.848812095032397	1
0.849352051835853	1
0.849892008639309	1
0.850431965442765	1
0.85097192224622	1
0.851511879049676	1
0.852051835853132	1
0.852591792656587	1
0.853131749460043	1
0.853671706263499	1
0.854211663066955	1
0.85475161987041	1
0.855291576673866	1
0.855831533477322	1
0.856371490280778	1
0.856911447084233	1
0.857451403887689	1
0.857991360691145	1
0.8585313174946	1
0.859071274298056	1
0.859611231101512	1
0.860151187904968	1
0.860691144708423	1
0.861231101511879	1
0.861771058315335	1
0.86231101511879	1
0.862850971922246	1
0.863390928725702	1
0.863930885529158	1
0.864470842332613	1
0.865010799136069	1
0.865550755939525	1
0.866090712742981	1
0.866630669546436	1
0.867170626349892	1
0.867710583153348	1
0.868250539956803	1
0.868790496760259	1
0.869330453563715	1
0.869870410367171	1
0.870410367170626	1
0.870950323974082	1
0.871490280777538	1
0.872030237580994	1
0.872570194384449	1
0.873110151187905	1
0.873650107991361	1
0.874190064794816	1
0.874730021598272	1
0.875269978401728	1
0.875809935205184	1
0.876349892008639	1
0.876889848812095	1
0.877429805615551	1
0.877969762419006	1
0.878509719222462	1
0.879049676025918	1
0.879589632829374	1
0.880129589632829	1
0.880669546436285	1
0.881209503239741	1
0.881749460043197	1
0.882289416846652	1
0.882829373650108	1
0.883369330453564	1
0.883909287257019	1
0.884449244060475	1
0.884989200863931	1
0.885529157667387	1
0.886069114470842	1
0.886609071274298	1
0.887149028077754	1
0.88768898488121	1
0.888228941684665	1
0.888768898488121	1
0.889308855291577	1
0.889848812095032	1
0.890388768898488	1
0.890928725701944	1
0.8914686825054	1
0.892008639308855	1
0.892548596112311	1
0.893088552915767	1
0.893628509719222	1
0.894168466522678	1
0.894708423326134	1
0.89524838012959	1
0.895788336933045	1
0.896328293736501	1
0.896868250539957	1
0.897408207343413	1
0.897948164146868	1
0.898488120950324	1
0.89902807775378	1
0.899568034557235	1
0.900107991360691	1
0.900647948164147	1
0.901187904967603	1
0.901727861771058	1
0.902267818574514	1
0.90280777537797	1
0.903347732181426	1
0.903887688984881	1
0.904427645788337	1
0.904967602591793	1
0.905507559395248	1
0.906047516198704	1
0.90658747300216	1
0.907127429805616	1
0.907667386609071	1
0.908207343412527	1
0.908747300215983	1
0.909287257019438	1
0.909827213822894	1
0.91036717062635	1
0.910907127429806	1
0.911447084233261	1
0.911987041036717	1
0.912526997840173	1
0.913066954643629	1
0.913606911447084	1
0.91414686825054	1
0.914686825053996	1
0.915226781857451	1
0.915766738660907	1
0.916306695464363	1
0.916846652267819	1
0.917386609071274	1
0.91792656587473	1
0.918466522678186	1
0.919006479481641	1
0.919546436285097	1
0.920086393088553	1
0.920626349892009	1
0.921166306695464	1
0.92170626349892	1
0.922246220302376	1
0.922786177105832	1
0.923326133909287	1
0.923866090712743	1
0.924406047516199	1
0.924946004319654	1
0.92548596112311	1
0.926025917926566	1
0.926565874730022	1
0.927105831533477	1
0.927645788336933	1
0.928185745140389	1
0.928725701943845	1
0.9292656587473	1
0.929805615550756	1
0.930345572354212	1
0.930885529157667	1
0.931425485961123	1
0.931965442764579	1
0.932505399568035	1
0.93304535637149	1
0.933585313174946	1
0.934125269978402	1
0.934665226781857	1
0.935205183585313	1
0.935745140388769	1
0.936285097192225	1
0.93682505399568	1
0.937365010799136	1
0.937904967602592	1
0.938444924406048	1
0.938984881209503	1
0.939524838012959	1
0.940064794816415	1
0.94060475161987	1
0.941144708423326	1
0.941684665226782	1
0.942224622030238	1
0.942764578833693	1
0.943304535637149	1
0.943844492440605	1
0.944384449244061	1
0.944924406047516	1
0.945464362850972	1
0.946004319654428	1
0.946544276457883	1
0.947084233261339	1
0.947624190064795	1
0.948164146868251	1
0.948704103671706	1
0.949244060475162	1
0.949784017278618	1
0.950323974082073	1
0.950863930885529	1
0.951403887688985	1
0.951943844492441	1
0.952483801295896	1
0.953023758099352	1
0.953563714902808	1
0.954103671706264	1
0.954643628509719	1
0.955183585313175	1
0.955723542116631	1
0.956263498920086	1
0.956803455723542	1
0.957343412526998	1
0.957883369330454	1
0.958423326133909	1
0.958963282937365	1
0.959503239740821	1
0.960043196544277	1
0.960583153347732	1
0.961123110151188	1
0.961663066954644	1
0.962203023758099	1
0.962742980561555	1
0.963282937365011	1
0.963822894168467	1
0.964362850971922	1
0.964902807775378	1
0.965442764578834	1
0.965982721382289	1
0.966522678185745	1
0.967062634989201	1
0.967602591792657	1
0.968142548596112	1
0.968682505399568	1
0.969222462203024	1
0.96976241900648	1
0.970302375809935	1
0.970842332613391	1
0.971382289416847	1
0.971922246220302	1
0.972462203023758	1
0.973002159827214	1
0.97354211663067	1
0.974082073434125	1
0.974622030237581	1
0.975161987041037	1
0.975701943844492	1
0.976241900647948	1
0.976781857451404	1
0.97732181425486	1
0.977861771058315	1
0.978401727861771	1
0.978941684665227	1
0.979481641468683	1
0.980021598272138	1
0.980561555075594	1
0.98110151187905	1
0.981641468682505	1
0.982181425485961	1
0.982721382289417	1
0.983261339092873	1
0.983801295896328	1
0.984341252699784	1
0.98488120950324	1
0.985421166306696	1
0.985961123110151	1
0.986501079913607	1
0.987041036717063	1
0.987580993520518	1
0.988120950323974	1
0.98866090712743	1
0.989200863930886	1
0.989740820734341	1
0.990280777537797	1
0.990820734341253	1
0.991360691144708	1
0.991900647948164	1
0.99244060475162	1
0.992980561555076	1
0.993520518358531	1
0.994060475161987	1
0.994600431965443	1
0.995140388768899	1
0.995680345572354	1
0.99622030237581	1
0.996760259179266	1
0.997300215982721	1
0.997840172786177	1
0.998380129589633	1
0.998920086393089	1
0.999460043196544	1
1	1
0.85601118359739	0.999323410013532
0.856477166821994	0.999323410013532
0.856943150046598	0.999323410013532
0.857409133271202	0.999323410013532
0.857875116495806	0.999323410013532
0.85834109972041	0.999323410013532
0.858807082945014	0.999323410013532
0.859273066169618	0.999323410013532
0.859739049394222	0.999323410013532
0.860205032618826	0.999323410013532
0.86067101584343	0.999323410013532
0.861136999068034	0.999323410013532
0.861602982292637	0.999323410013532
0.862068965517241	0.999323410013532
0.862534948741845	0.999323410013532
0.863000931966449	0.999323410013532
0.863466915191053	0.999323410013532
0.863932898415657	0.999323410013532
0.864398881640261	0.999323410013532
0.864864864864865	0.999323410013532
0.865330848089469	0.999323410013532
0.865796831314073	0.999323410013532
0.866262814538677	0.999323410013532
0.86672879776328	0.999323410013532
0.867194780987884	0.999323410013532
0.867660764212488	0.999323410013532
0.868126747437092	0.999323410013532
0.868592730661696	0.999323410013532
0.8690587138863	0.999323410013532
0.869524697110904	0.999323410013532
0.869990680335508	0.999323410013532
0.870456663560112	0.999323410013532
0.870922646784716	0.999323410013532
0.87138863000932	0.999323410013532
0.871854613233924	0.999323410013532
0.872320596458527	0.999323410013532
0.872786579683131	0.999323410013532
0.873252562907735	0.999323410013532
0.873718546132339	0.999323410013532
0.874184529356943	0.999323410013532
0.874650512581547	0.999323410013532
0.875116495806151	0.999323410013532
0.875582479030755	0.999323410013532
0.876048462255359	0.999323410013532
0.876514445479963	0.999323410013532
0.876980428704567	0.999323410013532
0.87744641192917	0.999323410013532
0.877912395153775	0.999323410013532
0.878378378378378	0.999323410013532
0.878844361602982	0.999323410013532
0.879310344827586	0.999323410013532
0.87977632805219	0.999323410013532
0.880242311276794	0.999323410013532
0.880708294501398	0.999323410013532
0.881174277726002	0.999323410013532
0.881640260950606	0.999323410013532
0.88210624417521	0.999323410013532
0.882572227399814	0.999323410013532
0.883038210624418	0.999323410013532
0.883504193849021	0.999323410013532
0.883970177073625	0.999323410013532
0.884436160298229	0.999323410013532
0.884902143522833	0.999323410013532
0.885368126747437	0.999323410013532
0.885834109972041	0.999323410013532
0.886300093196645	0.999323410013532
0.886766076421249	0.999323410013532
0.887232059645853	0.999323410013532
0.887698042870457	0.999323410013532
0.888164026095061	0.999323410013532
0.888630009319665	0.999323410013532
0.889095992544268	0.999323410013532
0.889561975768872	0.999323410013532
0.890027958993476	0.999323410013532
0.89049394221808	0.999323410013532
0.890959925442684	0.999323410013532
0.891425908667288	0.999323410013532
0.891891891891892	0.999323410013532
0.892357875116496	0.999323410013532
0.8928238583411	0.999323410013532
0.893289841565704	0.999323410013532
0.893755824790308	0.999323410013532
0.894221808014911	0.999323410013532
0.894687791239515	0.999323410013532
0.895153774464119	0.999323410013532
0.895619757688723	0.999323410013532
0.896085740913327	0.999323410013532
0.896551724137931	0.999323410013532
0.897017707362535	0.999323410013532
0.897483690587139	0.999323410013532
0.897949673811743	0.999323410013532
0.898415657036347	0.999323410013532
0.898881640260951	0.999323410013532
0.899347623485555	0.999323410013532
0.899813606710158	0.999323410013532
0.900279589934762	0.999323410013532
0.900745573159366	0.999323410013532
0.90121155638397	0.999323410013532
0.901677539608574	0.999323410013532
0.902143522833178	0.999323410013532
0.902609506057782	0.999323410013532
0.903075489282386	0.999323410013532
0.90354147250699	0.999323410013532
0.904007455731594	0.999323410013532
0.904473438956198	0.999323410013532
0.904939422180801	0.999323410013532
0.905405405405405	0.999323410013532
0.905871388630009	0.999323410013532
0.906337371854613	0.999323410013532
0.906803355079217	0.999323410013532
0.907269338303821	0.999323410013532
0.907735321528425	0.999323410013532
0.908201304753029	0.999323410013532
0.908667287977633	0.999323410013532
0.909133271202237	0.999323410013532
0.909599254426841	0.999323410013532
0.910065237651445	0.999323410013532
0.910531220876048	0.999323410013532
0.910997204100652	0.999323410013532
0.911463187325256	0.999323410013532
0.91192917054986	0.999323410013532
0.912395153774464	0.999323410013532
0.912861136999068	0.999323410013532
0.913327120223672	0.999323410013532
0.913793103448276	0.999323410013532
0.91425908667288	0.999323410013532
0.914725069897484	0.999323410013532
0.915191053122088	0.999323410013532
0.915657036346691	0.999323410013532
0.916123019571295	0.999323410013532
0.916589002795899	0.999323410013532
0.917054986020503	0.999323410013532
0.917520969245107	0.999323410013532
0.917986952469711	0.999323410013532
0.918452935694315	0.999323410013532
0.918918918918919	0.999323410013532
0.919384902143523	0.999323410013532
0.919850885368127	0.999323410013532
0.920316868592731	0.999323410013532
0.920782851817335	0.999323410013532
0.921248835041938	0.999323410013532
0.921714818266542	0.999323410013532
0.922180801491146	0.999323410013532
0.92264678471575	0.999323410013532
0.923112767940354	0.999323410013532
0.923578751164958	0.999323410013532
0.924044734389562	0.999323410013532
0.924510717614166	0.999323410013532
0.92497670083877	0.999323410013532
0.925442684063374	0.999323410013532
0.925908667287978	0.999323410013532
0.926374650512581	0.999323410013532
0.926840633737186	0.999323410013532
0.927306616961789	0.999323410013532
0.927772600186393	0.999323410013532
0.928238583410997	0.999323410013532
0.928704566635601	0.999323410013532
0.929170549860205	0.999323410013532
0.929636533084809	0.999323410013532
0.930102516309413	0.999323410013532
0.930568499534017	0.999323410013532
0.931034482758621	0.999323410013532
0.931500465983225	0.999323410013532
0.931966449207829	0.999323410013532
0.932432432432432	0.999323410013532
0.932898415657036	0.999323410013532
0.93336439888164	0.999323410013532
0.933830382106244	0.999323410013532
0.934296365330848	0.999323410013532
0.934762348555452	0.999323410013532
0.935228331780056	0.999323410013532
0.93569431500466	0.999323410013532
0.936160298229264	0.999323410013532
0.936626281453868	0.999323410013532
0.937092264678472	0.999323410013532
0.937558247903076	0.999323410013532
0.938024231127679	0.999323410013532
0.938490214352283	0.999323410013532
0.938956197576887	0.999323410013532
0.939422180801491	0.999323410013532
0.939888164026095	0.999323410013532
0.940354147250699	0.999323410013532
0.940820130475303	0.999323410013532
0.941286113699907	0.999323410013532
0.941752096924511	0.999323410013532
0.942218080149115	0.999323410013532
0.942684063373719	0.999323410013532
0.943150046598322	0.999323410013532
0.943616029822926	0.999323410013532
0.94408201304753	0.999323410013532
0.944547996272134	0.999323410013532
0.945013979496738	0.999323410013532
0.945479962721342	0.999323410013532
0.945945945945946	0.999323410013532
0.94641192917055	0.999323410013532
0.946877912395154	0.999323410013532
0.947343895619758	0.999323410013532
0.947809878844362	0.999323410013532
0.948275862068966	0.999323410013532
0.948741845293569	0.999323410013532
0.949207828518173	0.999323410013532
0.949673811742777	0.999323410013532
0.950139794967381	0.999323410013532
0.950605778191985	0.999323410013532
0.951071761416589	0.999323410013532
0.951537744641193	0.999323410013532
0.952003727865797	0.999323410013532
0.952469711090401	0.999323410013532
0.952935694315005	0.999323410013532
0.953401677539609	0.999323410013532
0.953867660764212	0.999323410013532
0.954333643988816	0.999323410013532
0.95479962721342	0.999323410013532
0.955265610438024	0.999323410013532
0.955731593662628	0.999323410013532
0.956197576887232	0.999323410013532
0.956663560111836	0.999323410013532
0.95712954333644	0.999323410013532
0.957595526561044	0.999323410013532
0.958061509785648	0.999323410013532
0.958527493010252	0.999323410013532
0.958993476234856	0.999323410013532
0.959459459459459	0.999323410013532
0.959925442684063	0.999323410013532
0.960391425908667	0.999323410013532
0.960857409133271	0.999323410013532
0.961323392357875	0.999323410013532
0.961789375582479	0.999323410013532
0.962255358807083	0.999323410013532
0.962721342031687	0.999323410013532
0.963187325256291	0.999323410013532
0.963653308480895	0.999323410013532
0.964119291705499	0.999323410013532
0.964585274930102	0.999323410013532
0.965051258154706	0.999323410013532
0.96551724137931	0.999323410013532
0.965983224603914	0.999323410013532
0.966449207828518	0.999323410013532
0.966915191053122	0.999323410013532
0.967381174277726	0.999323410013532
0.96784715750233	0.999323410013532
0.968313140726934	0.999323410013532
0.968779123951538	0.999323410013532
0.969245107176142	0.999323410013532
0.969711090400746	0.999323410013532
0.970177073625349	0.999323410013532
0.970643056849953	0.999323410013532
0.971109040074557	0.999323410013532
0.971575023299161	0.999323410013532
0.972041006523765	0.999323410013532
0.972506989748369	0.999323410013532
0.972972972972973	0.999323410013532
0.973438956197577	0.999323410013532
0.973904939422181	0.999323410013532
0.974370922646785	0.999323410013532
0.974836905871389	0.999323410013532
0.975302889095992	0.999323410013532
0.975768872320597	0.999323410013532
0.9762348555452	0.999323410013532
0.976700838769804	0.999323410013532
0.977166821994408	0.999323410013532
0.977632805219012	0.999323410013532
0.978098788443616	0.999323410013532
0.97856477166822	0.999323410013532
0.979030754892824	0.999323410013532
0.979496738117428	0.999323410013532
0.979962721342032	0.999323410013532
0.980428704566636	0.999323410013532
0.98089468779124	0.999323410013532
0.981360671015843	0.999323410013532
0.981826654240447	0.999323410013532
0.982292637465051	0.999323410013532
0.982758620689655	0.999323410013532
0.983224603914259	0.999323410013532
0.983690587138863	0.999323410013532
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/BossaNova-HueSIFT-ROC-fold2.txt <==
0	0
0	0.00080450522928399
0	0.00160901045856798
0	0.00241351568785197
0	0.00321802091713596
0	0.00402252614641995
0	0.00482703137570394
0	0.00563153660498793
0	0.00643604183427192
0	0.00724054706355591
0	0.0080450522928399
0	0.00884955752212389
0	0.00965406275140788
0	0.0104585679806919
0	0.0112630732099759
0	0.0120675784392599
0	0.0128720836685438
0	0.0136765888978278
0	0.0144810941271118
0	0.0152855993563958
0	0.0160901045856798
0	0.0168946098149638
0	0.0176991150442478
0	0.0185036202735318
0	0.0193081255028158
0	0.0201126307320998
0	0.0209171359613838
0	0.0217216411906677
0	0.0225261464199517
0	0.0233306516492357
0	0.0241351568785197
0	0.0249396621078037
0	0.0257441673370877
0	0.0265486725663717
0	0.0273531777956557
0	0.0281576830249397
0	0.0289621882542237
0	0.0297666934835076
0	0.0305711987127916
0	0.0313757039420756
0	0.0321802091713596
0	0.0329847144006436
0	0.0337892196299276
0	0.0345937248592116
0	0.0353982300884956
0	0.0362027353177796
0	0.0370072405470636
0	0.0378117457763475
0	0.0386162510056315
0	0.0394207562349155
0	0.0402252614641995
0	0.0410297666934835
0	0.0418342719227675
0	0.0426387771520515
0	0.0434432823813355
0	0.0442477876106195
0	0.0450522928399035
0	0.0458567980691875
0	0.0466613032984714
0	0.0474658085277554
0	0.0482703137570394
0	0.0490748189863234
0	0.0498793242156074
0	0.0506838294448914
0	0.0514883346741754
0	0.0522928399034594
0	0.0530973451327434
0	0.0539018503620274
0	0.0547063555913113
0	0.0555108608205953
0	0.0563153660498793
0	0.0571198712791633
0	0.0579243765084473
0	0.0587288817377313
0	0.0595333869670153
0	0.0603378921962993
0	0.0611423974255833
0	0.0619469026548673
0	0.0627514078841512
0	0.0635559131134352
0	0.0643604183427192
0	0.0651649235720032
0	0.0659694288012872
0	0.0667739340305712
0	0.0675784392598552
0	0.0683829444891392
0	0.0691874497184232
0	0.0699919549477072
0	0.0707964601769911
0	0.0716009654062751
0	0.0724054706355591
0	0.0732099758648431
0	0.0740144810941271
0	0.0748189863234111
0	0.0756234915526951
0	0.0764279967819791
0	0.0772325020112631
0	0.0780370072405471
0	0.0788415124698311
0	0.079646017699115
0	0.080450522928399
0	0.081255028157683
0	0.082059533386967
0	0.082864038616251
0	0.083668543845535
0	0.084473049074819
0	0.085277554304103
0.00053475935828877	0.085277554304103
0.00053475935828877	0.086082059533387
0.00053475935828877	0.086886564762671
0.00053475935828877	0.0876910699919549
0.00053475935828877	0.0884955752212389
0.00053475935828877	0.0893000804505229
0.00053475935828877	0.0901045856798069
0.00053475935828877	0.0909090909090909
0.00053475935828877	0.0917135961383749
0.00053475935828877	0.0925181013676589
0.00053475935828877	0.0933226065969429
0.00053475935828877	0.0941271118262269
0.00053475935828877	0.0949316170555109
0.00053475935828877	0.0957361222847948
0.00053475935828877	0.0965406275140788
0.00053475935828877	0.0973451327433628
0.00053475935828877	0.0981496379726468
0.00053475935828877	0.0989541432019308
0.00053475935828877	0.0997586484312148
0.00053475935828877	0.100563153660499
0.00053475935828877	0.101367658889783
0.00053475935828877	0.102172164119067
0.00053475935828877	0.102976669348351
0.00053475935828877	0.103781174577635
0.00053475935828877	0.104585679806919
0.00053475935828877	0.105390185036203
0.00053475935828877	0.106194690265487
0.00053475935828877	0.106999195494771
0.00053475935828877	0.107803700724055
0.00053475935828877	0.108608205953339
0.00053475935828877	0.109412711182623
0.00053475935828877	0.110217216411907
0.00053475935828877	0.111021721641191
0.00053475935828877	0.111826226870475
0.00053475935828877	0.112630732099759
0.00053475935828877	0.113435237329043
0.00053475935828877	0.114239742558327
0.00053475935828877	0.115044247787611
0.00053475935828877	0.115848753016895
0.00053475935828877	0.116653258246179
0.00053475935828877	0.117457763475463
0.00053475935828877	0.118262268704747
0.00053475935828877	0.119066773934031
0.00053475935828877	0.119871279163315
0.00053475935828877	0.120675784392599
0.00053475935828877	0.121480289621883
0.00053475935828877	0.122284794851167
0.00053475935828877	0.123089300080451
0.00053475935828877	0.123893805309735
0.00053475935828877	0.124698310539019
0.00053475935828877	0.125502815768302
0.00053475935828877	0.126307320997586
0.00053475935828877	0.12711182622687
0.00053475935828877	0.127916331456154
0.00053475935828877	0.128720836685438
0.00053475935828877	0.129525341914722
0.00053475935828877	0.130329847144006
0.00053475935828877	0.13113435237329
0.00053475935828877	0.131938857602574
0.00053475935828877	0.132743362831858
0.00053475935828877	0.133547868061142
0.00053475935828877	0.134352373290426
0.00053475935828877	0.13515687851971
0.00053475935828877	0.135961383748994
0.00053475935828877	0.136765888978278
0.00053475935828877	0.137570394207562
0.00053475935828877	0.138374899436846
0.00053475935828877	0.13917940466613
0.00053475935828877	0.139983909895414
0.00053475935828877	0.140788415124698
0.00053475935828877	0.141592920353982
0.00053475935828877	0.142397425583266
0.00053475935828877	0.14320193081255
0.00053475935828877	0.144006436041834
0.00053475935828877	0.144810941271118
0.00053475935828877	0.145615446500402
0.00053475935828877	0.146419951729686
0.00053475935828877	0.14722445695897
0.00053475935828877	0.148028962188254
0.00053475935828877	0.148833467417538
0.00053475935828877	0.149637972646822
0.00053475935828877	0.150442477876106
0.00053475935828877	0.15124698310539
0.00053475935828877	0.152051488334674
0.00053475935828877	0.152855993563958
0.00053475935828877	0.153660498793242
0.00053475935828877	0.154465004022526
0.00053475935828877	0.15526950925181
0.00053475935828877	0.156074014481094
0.00053475935828877	0.156878519710378
0.00053475935828877	0.157683024939662
0.00053475935828877	0.158487530168946
0.00053475935828877	0.15929203539823
0.00053475935828877	0.160096540627514
0.00053475935828877	0.160901045856798
0.00053475935828877	0.161705551086082
0.00053475935828877	0.162510056315366
0.00053475935828877	0.16331456154465
0.00053475935828877	0.164119066773934
0.00053475935828877	0.164923572003218
0.00053475935828877	0.165728077232502
0.00053475935828877	0.166532582461786
0.00053475935828877	0.16733708769107
0.00053475935828877	0.168141592920354
0.00053475935828877	0.168946098149638
0.00053475935828877	0.169750603378922
0.00053475935828877	0.170555108608206
0.00053475935828877	0.17135961383749
0.00053475935828877	0.172164119066774
0.00053475935828877	0.172968624296058
0.00053475935828877	0.173773129525342
0.00053475935828877	0.174577634754626
0.00053475935828877	0.17538213998391
0.00053475935828877	0.176186645213194
0.00053475935828877	0.176991150442478
0.00053475935828877	0.177795655671762
0.00053475935828877	0.178600160901046
0.00053475935828877	0.17940466613033
0.00053475935828877	0.180209171359614
0.00053475935828877	0.181013676588898
0.00053475935828877	0.181818181818182
0.00053475935828877	0.182622687047466
0.00053475935828877	0.18342719227675
0.00053475935828877	0.184231697506034
0.00053475935828877	0.185036202735318
0.00053475935828877	0.185840707964602
0.00053475935828877	0.186645213193886
0.00053475935828877	0.18744971842317
0.00053475935828877	0.188254223652454
0.00053475935828877	0.189058728881738
0.00053475935828877	0.189863234111022
0.00053475935828877	0.190667739340306
0.00053475935828877	0.19147224456959
0.00053475935828877	0.192276749798874
0.00053475935828877	0.193081255028158
0.00053475935828877	0.193885760257442
0.00053475935828877	0.194690265486726
0.00053475935828877	0.19549477071601
0.00053475935828877	0.196299275945294
0.00053475935828877	0.197103781174578
0.00053475935828877	0.197908286403862
0.00053475935828877	0.198712791633146
0.00053475935828877	0.19951729686243
0.00053475935828877	0.200321802091714
0.00053475935828877	0.201126307320998
0.00053475935828877	0.201930812550282
0.00053475935828877	0.202735317779566
0.00053475935828877	0.20353982300885
0.00053475935828877	0.204344328238134
0.00053475935828877	0.205148833467418
0.00053475935828877	0.205953338696702
0.00053475935828877	0.206757843925986
0.00053475935828877	0.207562349155269
0.00053475935828877	0.208366854384553
0.00053475935828877	0.209171359613837
0.00053475935828877	0.209975864843121
0.00053475935828877	0.210780370072405
0.00053475935828877	0.211584875301689
0.00053475935828877	0.212389380530973
0.00053475935828877	0.213193885760257
0.00053475935828877	0.213998390989541
0.00106951871657754	0.213998390989541
0.00106951871657754	0.214802896218825
0.00106951871657754	0.215607401448109
0.00106951871657754	0.216411906677393
0.00106951871657754	0.217216411906677
0.00106951871657754	0.218020917135961
0.00106951871657754	0.218825422365245
0.00106951871657754	0.219629927594529
0.00106951871657754	0.220434432823813
0.00106951871657754	0.221238938053097
0.00106951871657754	0.222043443282381
0.00106951871657754	0.222847948511665
0.00106951871657754	0.223652453740949
0.00106951871657754	0.224456958970233
0.00106951871657754	0.225261464199517
0.00106951871657754	0.226065969428801
0.00106951871657754	0.226870474658085
0.00106951871657754	0.227674979887369
0.00106951871657754	0.228479485116653
0.00106951871657754	0.229283990345937
0.00106951871657754	0.230088495575221
0.00106951871657754	0.230893000804505
0.00106951871657754	0.231697506033789
0.00106951871657754	0.232502011263073
0.00106951871657754	0.233306516492357
0.00106951871657754	0.234111021721641
0.00106951871657754	0.234915526950925
0.00106951871657754	0.235720032180209
0.00106951871657754	0.236524537409493
0.00106951871657754	0.237329042638777
0.00106951871657754	0.238133547868061
0.00106951871657754	0.238938053097345
0.00106951871657754	0.239742558326629
0.00106951871657754	0.240547063555913
0.00106951871657754	0.241351568785197
0.00106951871657754	0.242156074014481
0.00106951871657754	0.242960579243765
0.00106951871657754	0.243765084473049
0.00106951871657754	0.244569589702333
0.00106951871657754	0.245374094931617
0.00106951871657754	0.246178600160901
0.00106951871657754	0.246983105390185
0.00106951871657754	0.247787610619469
0.00106951871657754	0.248592115848753
0.00106951871657754	0.249396621078037
0.00106951871657754	0.250201126307321
0.00106951871657754	0.251005631536605
0.00106951871657754	0.251810136765889
0.00106951871657754	0.252614641995173
0.00106951871657754	0.253419147224457
0.00106951871657754	0.254223652453741
0.00106951871657754	0.255028157683025
0.00106951871657754	0.255832662912309
0.00106951871657754	0.256637168141593
0.00160427807486631	0.256637168141593
0.00160427807486631	0.257441673370877
0.00160427807486631	0.258246178600161
0.00160427807486631	0.259050683829445
0.00160427807486631	0.259855189058729
0.00160427807486631	0.260659694288013
0.00160427807486631	0.261464199517297
0.00160427807486631	0.262268704746581
0.00160427807486631	0.263073209975865
0.00160427807486631	0.263877715205149
0.00160427807486631	0.264682220434433
0.00160427807486631	0.265486725663717
0.00160427807486631	0.266291230893001
0.00160427807486631	0.267095736122285
0.00160427807486631	0.267900241351569
0.00160427807486631	0.268704746580853
0.00213903743315508	0.268704746580853
0.00213903743315508	0.269509251810137
0.00213903743315508	0.270313757039421
0.00213903743315508	0.271118262268705
0.00213903743315508	0.271922767497989
0.00213903743315508	0.272727272727273
0.00213903743315508	0.273531777956557
0.00213903743315508	0.274336283185841
0.00213903743315508	0.275140788415125
0.00213903743315508	0.275945293644409
0.00213903743315508	0.276749798873693
0.00213903743315508	0.277554304102977
0.00213903743315508	0.278358809332261
0.00213903743315508	0.279163314561545
0.00213903743315508	0.279967819790829
0.00213903743315508	0.280772325020113
0.00213903743315508	0.281576830249397
0.00213903743315508	0.282381335478681
0.00213903743315508	0.283185840707965
0.00213903743315508	0.283990345937249
0.00213903743315508	0.284794851166533
0.00213903743315508	0.285599356395817
0.00213903743315508	0.286403861625101
0.00213903743315508	0.287208366854385
0.00213903743315508	0.288012872083669
0.00213903743315508	0.288817377312953
0.00213903743315508	0.289621882542237
0.00213903743315508	0.290426387771521
0.00213903743315508	0.291230893000805
0.00213903743315508	0.292035398230089
0.00213903743315508	0.292839903459372
0.00213903743315508	0.293644408688656
0.00213903743315508	0.29444891391794
0.00213903743315508	0.295253419147224
0.00213903743315508	0.296057924376508
0.00213903743315508	0.296862429605792
0.00213903743315508	0.297666934835076
0.00213903743315508	0.29847144006436
0.00213903743315508	0.299275945293644
0.00213903743315508	0.300080450522928
0.00213903743315508	0.300884955752212
0.00213903743315508	0.301689460981496
0.00213903743315508	0.30249396621078
0.00213903743315508	0.303298471440064
0.00213903743315508	0.304102976669348
0.00213903743315508	0.304907481898632
0.00213903743315508	0.305711987127916
0.00213903743315508	0.3065164923572
0.00213903743315508	0.307320997586484
0.00213903743315508	0.308125502815768
0.00213903743315508	0.308930008045052
0.00213903743315508	0.309734513274336
0.00213903743315508	0.31053901850362
0.00213903743315508	0.311343523732904
0.00213903743315508	0.312148028962188
0.00213903743315508	0.312952534191472
0.00213903743315508	0.313757039420756
0.00213903743315508	0.31456154465004
0.00213903743315508	0.315366049879324
0.00213903743315508	0.316170555108608
0.00213903743315508	0.316975060337892
0.00213903743315508	0.317779565567176
0.00213903743315508	0.31858407079646
0.00213903743315508	0.319388576025744
0.00213903743315508	0.320193081255028
0.00213903743315508	0.320997586484312
0.00213903743315508	0.321802091713596
0.00213903743315508	0.32260659694288
0.00213903743315508	0.323411102172164
0.00213903743315508	0.324215607401448
0.00213903743315508	0.325020112630732
0.00213903743315508	0.325824617860016
0.00213903743315508	0.3266291230893
0.00213903743315508	0.327433628318584
0.00213903743315508	0.328238133547868
0.00267379679144385	0.328238133547868
0.00267379679144385	0.329042638777152
0.00267379679144385	0.329847144006436
0.00267379679144385	0.33065164923572
0.00267379679144385	0.331456154465004
0.00267379679144385	0.332260659694288
0.00267379679144385	0.333065164923572
0.00267379679144385	0.333869670152856
0.00267379679144385	0.33467417538214
0.00267379679144385	0.335478680611424
0.00267379679144385	0.336283185840708
0.00267379679144385	0.337087691069992
0.00267379679144385	0.337892196299276
0.00267379679144385	0.33869670152856
0.00267379679144385	0.339501206757844
0.00267379679144385	0.340305711987128
0.00267379679144385	0.341110217216412
0.00267379679144385	0.341914722445696
0.00267379679144385	0.34271922767498
0.00267379679144385	0.343523732904264
0.00267379679144385	0.344328238133548
0.00267379679144385	0.345132743362832
0.00267379679144385	0.345937248592116
0.00267379679144385	0.3467417538214
0.00267379679144385	0.347546259050684
0.00267379679144385	0.348350764279968
0.00267379679144385	0.349155269509252
0.00267379679144385	0.349959774738536
0.00267379679144385	0.35076427996782
0.00267379679144385	0.351568785197104
0.00267379679144385	0.352373290426388
0.00267379679144385	0.353177795655672
0.00267379679144385	0.353982300884956
0.00267379679144385	0.35478680611424
0.00267379679144385	0.355591311343524
0.00320855614973262	0.355591311343524
0.00320855614973262	0.356395816572808
0.00320855614973262	0.357200321802092
0.00320855614973262	0.358004827031376
0.00320855614973262	0.35880933226066
0.00320855614973262	0.359613837489944
0.00320855614973262	0.360418342719228
0.00320855614973262	0.361222847948512
0.00320855614973262	0.362027353177796
0.00320855614973262	0.36283185840708
0.00320855614973262	0.363636363636364
0.00320855614973262	0.364440868865648
0.00320855614973262	0.365245374094932
0.00320855614973262	0.366049879324216
0.00320855614973262	0.3668543845535
0.00320855614973262	0.367658889782784
0.00320855614973262	0.368463395012068
0.00320855614973262	0.369267900241352
0.00320855614973262	0.370072405470636
0.00320855614973262	0.37087691069992
0.00320855614973262	0.371681415929204
0.00320855614973262	0.372485921158488
0.00320855614973262	0.373290426387772
0.00320855614973262	0.374094931617056
0.00320855614973262	0.37489943684634
0.00320855614973262	0.375703942075623
0.00320855614973262	0.376508447304907
0.00320855614973262	0.377312952534191
0.00320855614973262	0.378117457763475
0.00320855614973262	0.378921962992759
0.00320855614973262	0.379726468222043
0.00320855614973262	0.380530973451327
0.00320855614973262	0.381335478680611
0.00320855614973262	0.382139983909895
0.00320855614973262	0.382944489139179
0.00320855614973262	0.383748994368463
0.00320855614973262	0.384553499597747
0.00320855614973262	0.385358004827031
0.00320855614973262	0.386162510056315
0.00374331550802139	0.386162510056315
0.00374331550802139	0.386967015285599
0.00374331550802139	0.387771520514883
0.00374331550802139	0.388576025744167
0.00374331550802139	0.389380530973451
0.00374331550802139	0.390185036202735
0.00374331550802139	0.390989541432019
0.00374331550802139	0.391794046661303
0.00374331550802139	0.392598551890587
0.00374331550802139	0.393403057119871
0.00374331550802139	0.394207562349155
0.00374331550802139	0.395012067578439
0.00374331550802139	0.395816572807723
0.00374331550802139	0.396621078037007
0.00374331550802139	0.397425583266291
0.00374331550802139	0.398230088495575
0.00374331550802139	0.399034593724859
0.00374331550802139	0.399839098954143
0.00374331550802139	0.400643604183427
0.00374331550802139	0.401448109412711
0.00374331550802139	0.402252614641995
0.00374331550802139	0.403057119871279
0.00374331550802139	0.403861625100563
0.00374331550802139	0.404666130329847
0.00374331550802139	0.405470635559131
0.00374331550802139	0.406275140788415
0.00374331550802139	0.407079646017699
0.00374331550802139	0.407884151246983
0.00374331550802139	0.408688656476267
0.00374331550802139	0.409493161705551
0.00374331550802139	0.410297666934835
0.00374331550802139	0.411102172164119
0.00374331550802139	0.411906677393403
0.00374331550802139	0.412711182622687
0.00374331550802139	0.413515687851971
0.00374331550802139	0.414320193081255
0.00374331550802139	0.415124698310539
0.00374331550802139	0.415929203539823
0.00374331550802139	0.416733708769107
0.00374331550802139	0.417538213998391
0.00374331550802139	0.418342719227675
0.00374331550802139	0.419147224456959
0.00374331550802139	0.419951729686243
0.00374331550802139	0.420756234915527
0.00374331550802139	0.421560740144811
0.00374331550802139	0.422365245374095
0.00374331550802139	0.423169750603379
0.00374331550802139	0.423974255832663
0.00374331550802139	0.424778761061947
0.00374331550802139	0.425583266291231
0.00374331550802139	0.426387771520515
0.00374331550802139	0.427192276749799
0.00374331550802139	0.427996781979083
0.00374331550802139	0.428801287208367
0.00374331550802139	0.429605792437651
0.00374331550802139	0.430410297666935
0.00374331550802139	0.431214802896219
0.00374331550802139	0.432019308125503
0.00374331550802139	0.432823813354787
0.00374331550802139	0.433628318584071
0.00374331550802139	0.434432823813355
0.00374331550802139	0.435237329042639
0.00374331550802139	0.436041834271923
0.00374331550802139	0.436846339501207
0.00374331550802139	0.437650844730491
0.00374331550802139	0.438455349959775
0.00374331550802139	0.439259855189059
0.00374331550802139	0.440064360418343
0.00374331550802139	0.440868865647627
0.00374331550802139	0.441673370876911
0.00374331550802139	0.442477876106195
0.00374331550802139	0.443282381335479
0.00374331550802139	0.444086886564763
0.00374331550802139	0.444891391794047
0.00374331550802139	0.445695897023331
0.00374331550802139	0.446500402252615
0.00374331550802139	0.447304907481899
0.00374331550802139	0.448109412711183
0.00374331550802139	0.448913917940467
0.00374331550802139	0.449718423169751
0.00374331550802139	0.450522928399035
0.00374331550802139	0.451327433628319
0.00374331550802139	0.452131938857603
0.00374331550802139	0.452936444086887
0.00374331550802139	0.453740949316171
0.00374331550802139	0.454545454545455
0.00374331550802139	0.455349959774739
0.00374331550802139	0.456154465004023
0.00374331550802139	0.456958970233307
0.00374331550802139	0.45776347546259
0.00374331550802139	0.458567980691874
0.00374331550802139	0.459372485921158
0.00374331550802139	0.460176991150442
0.00374331550802139	0.460981496379726
0.00374331550802139	0.46178600160901
0.00374331550802139	0.462590506838294
0.00374331550802139	0.463395012067578
0.00374331550802139	0.464199517296862
0.00374331550802139	0.465004022526146
0.00374331550802139	0.46580852775543
0.00374331550802139	0.466613032984714
0.00374331550802139	0.467417538213998
0.00374331550802139	0.468222043443282
0.00374331550802139	0.469026548672566
0.00374331550802139	0.46983105390185
0.00374331550802139	0.470635559131134
0.00374331550802139	0.471440064360418
0.00374331550802139	0.472244569589702
0.00374331550802139	0.473049074818986
0.00374331550802139	0.47385358004827
0.00374331550802139	0.474658085277554
0.00374331550802139	0.475462590506838
0.00374331550802139	0.476267095736122
0.00374331550802139	0.477071600965406
0.00374331550802139	0.47787610619469
0.00374331550802139	0.478680611423974
0.00374331550802139	0.479485116653258
0.00374331550802139	0.480289621882542
0.00374331550802139	0.481094127111826
0.00374331550802139	0.48189863234111
0.00374331550802139	0.482703137570394
0.00374331550802139	0.483507642799678
0.00374331550802139	0.484312148028962
0.00374331550802139	0.485116653258246
0.00374331550802139	0.48592115848753
0.00374331550802139	0.486725663716814
0.00374331550802139	0.487530168946098
0.00374331550802139	0.488334674175382
0.00374331550802139	0.489139179404666
0.00374331550802139	0.48994368463395
0.00374331550802139	0.490748189863234
0.00374331550802139	0.491552695092518
0.00374331550802139	0.492357200321802
0.00374331550802139	0.493161705551086
0.00374331550802139	0.49396621078037
0.00374331550802139	0.494770716009654
0.00374331550802139	0.495575221238938
0.00374331550802139	0.496379726468222
0.00427807486631016	0.496379726468222
0.00427807486631016	0.497184231697506
0.00427807486631016	0.49798873692679
0.00427807486631016	0.498793242156074
0.00427807486631016	0.499597747385358
0.00427807486631016	0.500402252614642
0.00481283422459893	0.500402252614642
0.00481283422459893	0.501206757843926
0.00481283422459893	0.50201126307321
0.00481283422459893	0.502815768302494
0.00481283422459893	0.503620273531778
0.00481283422459893	0.504424778761062
0.00481283422459893	0.505229283990346
0.00481283422459893	0.50603378921963
0.00481283422459893	0.506838294448914
0.00481283422459893	0.507642799678198
0.00481283422459893	0.508447304907482
0.0053475935828877	0.508447304907482
0.0053475935828877	0.509251810136766
0.0053475935828877	0.51005631536605
0.0053475935828877	0.510860820595334
0.0053475935828877	0.511665325824618
0.0053475935828877	0.512469831053902
0.0053475935828877	0.513274336283186
0.0053475935828877	0.51407884151247
0.0053475935828877	0.514883346741754
0.0053475935828877	0.515687851971038
0.0053475935828877	0.516492357200322
0.0053475935828877	0.517296862429606
0.0053475935828877	0.51810136765889
0.0053475935828877	0.518905872888174
0.0053475935828877	0.519710378117458
0.0053475935828877	0.520514883346742
0.0053475935828877	0.521319388576026
0.0053475935828877	0.52212389380531
0.0053475935828877	0.522928399034594
0.0053475935828877	0.523732904263878
0.0053475935828877	0.524537409493162
0.0053475935828877	0.525341914722446
0.0053475935828877	0.52614641995173
0.0053475935828877	0.526950925181014
0.0053475935828877	0.527755430410298
0.0053475935828877	0.528559935639582
0.0053475935828877	0.529364440868866
0.0053475935828877	0.53016894609815
0.0053475935828877	0.530973451327434
0.0053475935828877	0.531777956556718
0.00588235294117647	0.531777956556718
0.00588235294117647	0.532582461786002
0.00588235294117647	0.533386967015286
0.00641711229946524	0.533386967015286
0.00641711229946524	0.53419147224457
0.00641711229946524	0.534995977473854
0.00641711229946524	0.535800482703138
0.00641711229946524	0.536604987932422
0.00641711229946524	0.537409493161705
0.00641711229946524	0.538213998390989
0.00641711229946524	0.539018503620273
0.00641711229946524	0.539823008849557
0.00641711229946524	0.540627514078841
0.00641711229946524	0.541432019308125
0.00641711229946524	0.542236524537409
0.00641711229946524	0.543041029766693
0.00641711229946524	0.543845534995977
0.00641711229946524	0.544650040225261
0.00641711229946524	0.545454545454545
0.00641711229946524	0.546259050683829
0.00641711229946524	0.547063555913113
0.00695187165775401	0.547063555913113
0.00695187165775401	0.547868061142397
0.00695187165775401	0.548672566371681
0.00695187165775401	0.549477071600965
0.00695187165775401	0.550281576830249
0.00695187165775401	0.551086082059533
0.00695187165775401	0.551890587288817
0.00695187165775401	0.552695092518101
0.00695187165775401	0.553499597747385
0.00695187165775401	0.554304102976669
0.00695187165775401	0.555108608205953
0.00695187165775401	0.555913113435237
0.00695187165775401	0.556717618664521
0.00695187165775401	0.557522123893805
0.00695187165775401	0.558326629123089
0.00695187165775401	0.559131134352373
0.00695187165775401	0.559935639581657
0.00695187165775401	0.560740144810941
0.00695187165775401	0.561544650040225
0.00695187165775401	0.562349155269509
0.00695187165775401	0.563153660498793
0.00695187165775401	0.563958165728077
0.00695187165775401	0.564762670957361
0.00695187165775401	0.565567176186645
0.00695187165775401	0.566371681415929
0.00695187165775401	0.567176186645213
0.00695187165775401	0.567980691874497
0.00695187165775401	0.568785197103781
0.00695187165775401	0.569589702333065
0.00695187165775401	0.570394207562349
0.00695187165775401	0.571198712791633
0.00695187165775401	0.572003218020917
0.00695187165775401	0.572807723250201
0.00695187165775401	0.573612228479485
0.00695187165775401	0.574416733708769
0.00695187165775401	0.575221238938053
0.00695187165775401	0.576025744167337
0.00695187165775401	0.576830249396621
0.00695187165775401	0.577634754625905
0.00695187165775401	0.578439259855189
0.00695187165775401	0.579243765084473
0.00695187165775401	0.580048270313757
0.00695187165775401	0.580852775543041
0.00695187165775401	0.581657280772325
0.00695187165775401	0.582461786001609
0.00695187165775401	0.583266291230893
0.00695187165775401	0.584070796460177
0.00695187165775401	0.584875301689461
0.00695187165775401	0.585679806918745
0.00695187165775401	0.586484312148029
0.00695187165775401	0.587288817377313
0.00695187165775401	0.588093322606597
0.00695187165775401	0.588897827835881
0.00695187165775401	0.589702333065165
0.00695187165775401	0.590506838294449
0.00695187165775401	0.591311343523733
0.00695187165775401	0.592115848753017
0.00695187165775401	0.592920353982301
0.00695187165775401	0.593724859211585
0.00695187165775401	0.594529364440869
0.00695187165775401	0.595333869670153
0.00802139037433155	0.595333869670153
0.00855614973262032	0.595333869670153
0.00909090909090909	0.595333869670153
0.00962566844919786	0.595333869670153
0.0149732620320856	0.596942880128721
0.0155080213903743	0.596942880128721
0.0160427807486631	0.596942880128721
0.0160427807486631	0.599356395816573
0.0160427807486631	0.600160901045857
0.0165775401069519	0.600160901045857
0.0165775401069519	0.604987932421561
0.0165775401069519	0.605792437650845
0.0165775401069519	0.606596942880129
0.0165775401069519	0.607401448109413
0.0165775401069519	0.611423974255833
0.0165775401069519	0.612228479485117
0.0165775401069519	0.613032984714401
0.0165775401069519	0.613837489943685
0.0165775401069519	0.614641995172969
0.0165775401069519	0.615446500402253
0.0165775401069519	0.616251005631537
0.0165775401069519	0.617055510860821
0.0165775401069519	0.617860016090105
0.0165775401069519	0.618664521319389
0.0165775401069519	0.619469026548673
0.0165775401069519	0.620273531777957
0.0165775401069519	0.621078037007241
0.0165775401069519	0.621882542236525
0.0171122994652406	0.621882542236525
0.0171122994652406	0.622687047465808
0.0171122994652406	0.623491552695092
0.0171122994652406	0.624296057924376
0.0171122994652406	0.62510056315366
0.0171122994652406	0.625905068382944
0.0171122994652406	0.626709573612228
0.0171122994652406	0.627514078841512
0.0171122994652406	0.628318584070796
0.0171122994652406	0.62912308930008
0.0171122994652406	0.629927594529364
0.0171122994652406	0.630732099758648
0.0171122994652406	0.631536604987932
0.0171122994652406	0.632341110217216
0.0171122994652406	0.6331456154465
0.0171122994652406	0.633950120675784
0.0171122994652406	0.634754625905068
0.0171122994652406	0.635559131134352
0.0171122994652406	0.636363636363636
0.0171122994652406	0.63716814159292
0.0171122994652406	0.637972646822204
0.0171122994652406	0.638777152051488
0.0171122994652406	0.639581657280772
0.0171122994652406	0.640386162510056
0.0171122994652406	0.64119066773934
0.0171122994652406	0.641995172968624
0.0171122994652406	0.642799678197908
0.0171122994652406	0.643604183427192
0.0176470588235294	0.643604183427192
0.0176470588235294	0.644408688656476
0.0176470588235294	0.64521319388576
0.0176470588235294	0.646017699115044
0.0176470588235294	0.646822204344328
0.0176470588235294	0.647626709573612
0.0176470588235294	0.648431214802896
0.0176470588235294	0.64923572003218
0.0176470588235294	0.650040225261464
0.0176470588235294	0.650844730490748
0.0181818181818182	0.650844730490748
0.0181818181818182	0.651649235720032
0.0181818181818182	0.652453740949316
0.0181818181818182	0.6532582461786
0.0181818181818182	0.654062751407884
0.0181818181818182	0.654867256637168
0.0181818181818182	0.655671761866452
0.0181818181818182	0.656476267095736
0.0181818181818182	0.65728077232502
0.0181818181818182	0.658085277554304
0.0181818181818182	0.658889782783588
0.0181818181818182	0.659694288012872
0.0181818181818182	0.660498793242156
0.0181818181818182	0.66130329847144
0.0181818181818182	0.662107803700724
0.0181818181818182	0.662912308930008
0.0181818181818182	0.663716814159292
0.0181818181818182	0.664521319388576
0.0181818181818182	0.66532582461786
0.0181818181818182	0.666130329847144
0.0181818181818182	0.666934835076428
0.0181818181818182	0.667739340305712
0.0181818181818182	0.668543845534996
0.0181818181818182	0.66934835076428
0.0181818181818182	0.670152855993564
0.0181818181818182	0.670957361222848
0.0181818181818182	0.671761866452132
0.0181818181818182	0.672566371681416
0.0181818181818182	0.6733708769107
0.0181818181818182	0.674175382139984
0.0181818181818182	0.674979887369268
0.0181818181818182	0.675784392598552
0.0181818181818182	0.676588897827836
0.0181818181818182	0.67739340305712
0.0181818181818182	0.678197908286404
0.0181818181818182	0.679002413515688
0.018716577540107	0.679002413515688
0.0192513368983957	0.679002413515688
0.0192513368983957	0.679806918744972
0.0192513368983957	0.680611423974256
0.0192513368983957	0.68141592920354
0.0192513368983957	0.682220434432824
0.0192513368983957	0.683024939662108
0.0192513368983957	0.683829444891392
0.0197860962566845	0.683829444891392
0.0197860962566845	0.684633950120676
0.0197860962566845	0.68543845534996
0.0197860962566845	0.686242960579244
0.0197860962566845	0.687047465808528
0.0197860962566845	0.687851971037812
0.0197860962566845	0.688656476267096
0.0197860962566845	0.68946098149638
0.0197860962566845	0.690265486725664
0.0197860962566845	0.691069991954948
0.0197860962566845	0.691874497184232
0.0197860962566845	0.692679002413516
0.0197860962566845	0.6934835076428
0.0203208556149733	0.6934835076428
0.0203208556149733	0.694288012872084
0.020855614973262	0.694288012872084
0.020855614973262	0.695092518101368
0.0213903743315508	0.695092518101368
0.0213903743315508	0.695897023330652
0.0213903743315508	0.696701528559936
0.0213903743315508	0.69750603378922
0.0213903743315508	0.698310539018504
0.0213903743315508	0.699115044247788
0.0213903743315508	0.699919549477072
0.0213903743315508	0.700724054706356
0.0219251336898396	0.700724054706356
0.0224598930481283	0.700724054706356
0.0224598930481283	0.70152855993564
0.0224598930481283	0.702333065164924
0.0224598930481283	0.703137570394208
0.0224598930481283	0.703942075623492
0.0224598930481283	0.704746580852776
0.0224598930481283	0.70555108608206
0.0224598930481283	0.706355591311344
0.0224598930481283	0.707160096540628
0.0224598930481283	0.707964601769911
0.0224598930481283	0.708769106999195
0.0224598930481283	0.709573612228479
0.0224598930481283	0.710378117457763
0.0224598930481283	0.711182622687047
0.0224598930481283	0.711987127916331
0.0224598930481283	0.712791633145615
0.0229946524064171	0.712791633145615
0.0229946524064171	0.713596138374899
0.0229946524064171	0.714400643604183
0.0229946524064171	0.715205148833467
0.0229946524064171	0.716009654062751
0.0229946524064171	0.716814159292035
0.0235294117647059	0.716814159292035
0.0235294117647059	0.717618664521319
0.0235294117647059	0.718423169750603
0.0235294117647059	0.719227674979887
0.0235294117647059	0.720032180209171
0.0235294117647059	0.720836685438455
0.0235294117647059	0.721641190667739
0.0235294117647059	0.722445695897023
0.0235294117647059	0.723250201126307
0.0235294117647059	0.724054706355591
0.0235294117647059	0.724859211584875
0.0235294117647059	0.725663716814159
0.0235294117647059	0.726468222043443
0.0235294117647059	0.727272727272727
0.0235294117647059	0.728077232502011
0.0235294117647059	0.728881737731295
0.0235294117647059	0.729686242960579
0.0235294117647059	0.730490748189863
0.0235294117647059	0.731295253419147
0.0240641711229947	0.731295253419147
0.0240641711229947	0.732099758648431
0.0240641711229947	0.732904263877715
0.0240641711229947	0.733708769106999
0.0240641711229947	0.734513274336283
0.0240641711229947	0.735317779565567
0.0240641711229947	0.736122284794851
0.0240641711229947	0.736926790024135
0.0240641711229947	0.737731295253419
0.0240641711229947	0.738535800482703
0.0245989304812834	0.738535800482703
0.0245989304812834	0.739340305711987
0.0245989304812834	0.740144810941271
0.0245989304812834	0.740949316170555
0.0245989304812834	0.741753821399839
0.0245989304812834	0.742558326629123
0.0245989304812834	0.743362831858407
0.0245989304812834	0.744167337087691
0.0251336898395722	0.744167337087691
0.0251336898395722	0.744971842316975
0.0251336898395722	0.745776347546259
0.0251336898395722	0.746580852775543
0.0251336898395722	0.747385358004827
0.0251336898395722	0.748189863234111
0.0251336898395722	0.748994368463395
0.0251336898395722	0.749798873692679
0.0251336898395722	0.750603378921963
0.0251336898395722	0.751407884151247
0.0251336898395722	0.752212389380531
0.0251336898395722	0.753016894609815
0.0251336898395722	0.753821399839099
0.0251336898395722	0.754625905068383
0.0251336898395722	0.755430410297667
0.0251336898395722	0.756234915526951
0.0251336898395722	0.757039420756235
0.0251336898395722	0.757843925985519
0.0251336898395722	0.758648431214803
0.0251336898395722	0.759452936444087
0.0251336898395722	0.760257441673371
0.0251336898395722	0.761061946902655
0.0251336898395722	0.761866452131939
0.025668449197861	0.761866452131939
0.025668449197861	0.762670957361223
0.025668449197861	0.763475462590507
0.025668449197861	0.764279967819791
0.025668449197861	0.765084473049075
0.025668449197861	0.765888978278359
0.025668449197861	0.766693483507643
0.025668449197861	0.767497988736927
0.025668449197861	0.768302493966211
0.025668449197861	0.769106999195495
0.025668449197861	0.769911504424779
0.025668449197861	0.770716009654063
0.025668449197861	0.771520514883347
0.025668449197861	0.772325020112631
0.0262032085561497	0.772325020112631
0.0267379679144385	0.772325020112631
0.0267379679144385	0.773129525341915
0.0272727272727273	0.773129525341915
0.0272727272727273	0.773934030571199
0.027807486631016	0.773934030571199
0.027807486631016	0.774738535800483
0.027807486631016	0.775543041029767
0.027807486631016	0.776347546259051
0.027807486631016	0.777152051488335
0.0283422459893048	0.777152051488335
0.0288770053475936	0.777152051488335
0.0288770053475936	0.777956556717619
0.0288770053475936	0.778761061946903
0.0288770053475936	0.779565567176187
0.0288770053475936	0.780370072405471
0.0288770053475936	0.781174577634755
0.0294117647058824	0.781174577634755
0.0299465240641711	0.781174577634755
0.0299465240641711	0.781979082864039
0.0299465240641711	0.782783588093323
0.0299465240641711	0.783588093322607
0.0299465240641711	0.784392598551891
0.0299465240641711	0.785197103781175
0.0299465240641711	0.786001609010459
0.0299465240641711	0.786806114239743
0.0299465240641711	0.787610619469027
0.0299465240641711	0.788415124698311
0.0304812834224599	0.788415124698311
0.0304812834224599	0.789219629927595
0.0310160427807487	0.789219629927595
0.0315508021390374	0.789219629927595
0.0320855614973262	0.789219629927595
0.0320855614973262	0.790024135156879
0.0320855614973262	0.790828640386163
0.0320855614973262	0.791633145615447
0.0320855614973262	0.792437650844731
0.0320855614973262	0.793242156074014
0.0320855614973262	0.794046661303298
0.0320855614973262	0.794851166532582
0.0320855614973262	0.795655671761866
0.0320855614973262	0.79646017699115
0.0320855614973262	0.797264682220434
0.0320855614973262	0.798069187449718
0.0320855614973262	0.798873692679002
0.0320855614973262	0.799678197908286
0.032620320855615	0.799678197908286
0.032620320855615	0.80048270313757
0.032620320855615	0.801287208366854
0.032620320855615	0.802091713596138
0.0331550802139037	0.802091713596138
0.0331550802139037	0.802896218825422
0.0336898395721925	0.802896218825422
0.0336898395721925	0.803700724054706
0.0336898395721925	0.80450522928399
0.0336898395721925	0.805309734513274
0.0336898395721925	0.806114239742558
0.0342245989304813	0.806114239742558
0.0342245989304813	0.806918744971842
0.0342245989304813	0.807723250201126
0.0347593582887701	0.807723250201126
0.0347593582887701	0.80852775543041
0.0347593582887701	0.809332260659694
0.0347593582887701	0.810136765888978
0.0352941176470588	0.810136765888978
0.0358288770053476	0.810136765888978
0.0358288770053476	0.810941271118262
0.0358288770053476	0.811745776347546
0.0363636363636364	0.811745776347546
0.0363636363636364	0.81255028157683
0.0363636363636364	0.813354786806114
0.0368983957219251	0.813354786806114
0.0368983957219251	0.814159292035398
0.0374331550802139	0.814159292035398
0.0374331550802139	0.814963797264682
0.0374331550802139	0.815768302493966
0.0374331550802139	0.81657280772325
0.0374331550802139	0.817377312952534
0.0374331550802139	0.818181818181818
0.0379679144385027	0.818181818181818
0.0379679144385027	0.818986323411102
0.0379679144385027	0.819790828640386
0.0379679144385027	0.82059533386967
0.0379679144385027	0.821399839098954
0.0379679144385027	0.822204344328238
0.0379679144385027	0.823008849557522
0.0379679144385027	0.823813354786806
0.0379679144385027	0.82461786001609
0.0385026737967914	0.82461786001609
0.0385026737967914	0.825422365245374
0.0385026737967914	0.826226870474658
0.0385026737967914	0.827031375703942
0.0390374331550802	0.827031375703942
0.0390374331550802	0.827835880933226
0.0390374331550802	0.82864038616251
0.039572192513369	0.82864038616251
0.0401069518716578	0.82864038616251
0.0401069518716578	0.829444891391794
0.0401069518716578	0.830249396621078
0.0401069518716578	0.831053901850362
0.0401069518716578	0.831858407079646
0.0401069518716578	0.83266291230893
0.0401069518716578	0.833467417538214
0.0401069518716578	0.834271922767498
0.0406417112299465	0.834271922767498
0.0406417112299465	0.835076427996782
0.0406417112299465	0.835880933226066
0.0406417112299465	0.83668543845535
0.0406417112299465	0.837489943684634
0.0406417112299465	0.838294448913918
0.0406417112299465	0.839098954143202
0.0406417112299465	0.839903459372486
0.0411764705882353	0.839903459372486
0.0411764705882353	0.84070796460177
0.0417112299465241	0.84070796460177
0.0417112299465241	0.841512469831054
0.0422459893048128	0.841512469831054
0.0422459893048128	0.842316975060338
0.0422459893048128	0.843121480289622
0.0427807486631016	0.843121480289622
0.0427807486631016	0.843925985518906
0.0433155080213904	0.843925985518906
0.0433155080213904	0.84473049074819
0.0438502673796791	0.84473049074819
0.0438502673796791	0.845534995977474
0.0443850267379679	0.845534995977474
0.0443850267379679	0.846339501206758
0.0443850267379679	0.847144006436042
0.0449197860962567	0.847144006436042
0.0449197860962567	0.847948511665326
0.0454545454545455	0.847948511665326
0.0459893048128342	0.847948511665326
0.0459893048128342	0.84875301689461
0.046524064171123	0.84875301689461
0.046524064171123	0.849557522123894
0.046524064171123	0.850362027353178
0.046524064171123	0.851166532582462
0.0470588235294118	0.851166532582462
0.0475935828877005	0.851166532582462
0.0475935828877005	0.851971037811746
0.0481283422459893	0.851971037811746
0.0486631016042781	0.851971037811746
0.0486631016042781	0.85277554304103
0.0486631016042781	0.853580048270314
0.0486631016042781	0.854384553499598
0.0486631016042781	0.855189058728882
0.0486631016042781	0.855993563958166
0.0486631016042781	0.85679806918745
0.0491978609625668	0.85679806918745
0.0497326203208556	0.85679806918745
0.0497326203208556	0.857602574416734
0.0497326203208556	0.858407079646018
0.0497326203208556	0.859211584875302
0.0502673796791444	0.859211584875302
0.0502673796791444	0.860016090104586
0.0508021390374332	0.860016090104586
0.0513368983957219	0.860016090104586
0.0518716577540107	0.860016090104586
0.0518716577540107	0.86082059533387
0.0518716577540107	0.861625100563154
0.0518716577540107	0.862429605792438
0.0518716577540107	0.863234111021722
0.0524064171122995	0.863234111021722
0.0524064171122995	0.864038616251006
0.0524064171122995	0.86484312148029
0.0524064171122995	0.865647626709574
0.0529411764705882	0.865647626709574
0.0529411764705882	0.866452131938858
0.053475935828877	0.866452131938858
0.0540106951871658	0.866452131938858
0.0545454545454545	0.866452131938858
0.0545454545454545	0.867256637168142
0.0545454545454545	0.868061142397426
0.0550802139037433	0.868061142397426
0.0550802139037433	0.86886564762671
0.0556149732620321	0.86886564762671
0.0561497326203209	0.86886564762671
0.0561497326203209	0.869670152855994
0.0566844919786096	0.869670152855994
0.0566844919786096	0.870474658085278
0.0566844919786096	0.871279163314562
0.0566844919786096	0.872083668543846
0.0572192513368984	0.872083668543846
0.0572192513368984	0.87288817377313
0.0572192513368984	0.873692679002414
0.0572192513368984	0.874497184231698
0.0577540106951872	0.874497184231698
0.0577540106951872	0.875301689460982
0.0577540106951872	0.876106194690266
0.0577540106951872	0.87691069991955
0.0577540106951872	0.877715205148833
0.0582887700534759	0.877715205148833
0.0582887700534759	0.878519710378117
0.0588235294117647	0.878519710378117
0.0593582887700535	0.878519710378117
0.0593582887700535	0.879324215607401
0.0598930481283422	0.879324215607401
0.060427807486631	0.879324215607401
0.0609625668449198	0.879324215607401
0.0609625668449198	0.880128720836685
0.0614973262032086	0.880128720836685
0.0620320855614973	0.880128720836685
0.0620320855614973	0.880933226065969
0.0620320855614973	0.881737731295253
0.0620320855614973	0.882542236524537
0.0620320855614973	0.883346741753821
0.0620320855614973	0.884151246983105
0.0625668449197861	0.884151246983105
0.0631016042780749	0.884151246983105
0.0631016042780749	0.884955752212389
0.0636363636363636	0.884955752212389
0.0641711229946524	0.884955752212389
0.0647058823529412	0.884955752212389
0.0647058823529412	0.885760257441673
0.06524064171123	0.885760257441673
0.0657754010695187	0.885760257441673
0.0663101604278075	0.885760257441673
0.0668449197860963	0.885760257441673
0.0668449197860963	0.886564762670957
0.067379679144385	0.886564762670957
0.067379679144385	0.887369267900241
0.067379679144385	0.888173773129525
0.0679144385026738	0.888173773129525
0.0679144385026738	0.888978278358809
0.0679144385026738	0.889782783588093
0.0684491978609626	0.889782783588093
0.0689839572192513	0.889782783588093
0.0695187165775401	0.889782783588093
0.0700534759358289	0.889782783588093
0.0700534759358289	0.890587288817377
0.0700534759358289	0.891391794046661
0.0700534759358289	0.892196299275945
0.0700534759358289	0.893000804505229
0.0705882352941176	0.893000804505229
0.0705882352941176	0.893805309734513
0.0711229946524064	0.893805309734513
0.0716577540106952	0.893805309734513
0.072192513368984	0.893805309734513
0.072192513368984	0.894609814963797
0.072192513368984	0.895414320193081
0.072192513368984	0.896218825422365
0.072192513368984	0.897023330651649
0.0727272727272727	0.897023330651649
0.0732620320855615	0.897023330651649
0.0732620320855615	0.897827835880933
0.0737967914438503	0.897827835880933
0.0737967914438503	0.898632341110217
0.0737967914438503	0.899436846339501
0.074331550802139	0.899436846339501
0.074331550802139	0.900241351568785
0.074331550802139	0.901045856798069
0.074331550802139	0.901850362027353
0.0748663101604278	0.901850362027353
0.0754010695187166	0.901850362027353
0.0754010695187166	0.902654867256637
0.0754010695187166	0.903459372485921
0.0754010695187166	0.904263877715205
0.0759358288770054	0.904263877715205
0.0759358288770054	0.905068382944489
0.0764705882352941	0.905068382944489
0.0770053475935829	0.905068382944489
0.0770053475935829	0.905872888173773
0.0775401069518717	0.905872888173773
0.0775401069518717	0.906677393403057
0.0780748663101604	0.906677393403057
0.0780748663101604	0.907481898632341
0.0786096256684492	0.907481898632341
0.0786096256684492	0.908286403861625
0.0786096256684492	0.909090909090909
0.079144385026738	0.909090909090909
0.0796791443850267	0.909090909090909
0.0796791443850267	0.909895414320193
0.0802139037433155	0.909895414320193
0.0802139037433155	0.910699919549477
0.0807486631016043	0.910699919549477
0.0807486631016043	0.911504424778761
0.081283422459893	0.911504424778761
0.081283422459893	0.912308930008045
0.081283422459893	0.913113435237329
0.0818181818181818	0.913113435237329
0.0823529411764706	0.913113435237329
0.0828877005347594	0.913113435237329
0.0834224598930481	0.913113435237329
0.0834224598930481	0.913917940466613
0.0839572192513369	0.913917940466613
0.0844919786096257	0.913917940466613
0.0850267379679144	0.913917940466613
0.0850267379679144	0.914722445695897
0.0855614973262032	0.914722445695897
0.086096256684492	0.914722445695897
0.0866310160427807	0.914722445695897
0.0871657754010695	0.914722445695897
0.0877005347593583	0.914722445695897
0.0882352941176471	0.914722445695897
0.0882352941176471	0.915526950925181
0.0887700534759358	0.915526950925181
0.0887700534759358	0.916331456154465
0.0893048128342246	0.916331456154465
0.0898395721925134	0.916331456154465
0.0903743315508021	0.916331456154465
0.0909090909090909	0.916331456154465
0.0914438502673797	0.916331456154465
0.0919786096256685	0.916331456154465
0.0925133689839572	0.916331456154465
0.093048128342246	0.916331456154465
0.0935828877005348	0.916331456154465
0.0941176470588235	0.916331456154465
0.0941176470588235	0.917135961383749
0.0946524064171123	0.917135961383749
0.0946524064171123	0.917940466613033
0.0946524064171123	0.918744971842317
0.0951871657754011	0.918744971842317
0.0957219251336898	0.918744971842317
0.0962566844919786	0.918744971842317
0.0962566844919786	0.919549477071601
0.0967914438502674	0.919549477071601
0.0973262032085561	0.919549477071601
0.0978609625668449	0.919549477071601
0.0983957219251337	0.919549477071601
0.0989304812834225	0.919549477071601
0.0994652406417112	0.919549477071601
0.1	0.919549477071601
0.1	0.920353982300885
0.100534759358289	0.920353982300885
0.101069518716578	0.920353982300885
0.101604278074866	0.920353982300885
0.102139037433155	0.920353982300885
0.102673796791444	0.920353982300885
0.102673796791444	0.921158487530169
0.103208556149733	0.921158487530169
0.103743315508021	0.921158487530169
0.10427807486631	0.921158487530169
0.104812834224599	0.921158487530169
0.104812834224599	0.921962992759453
0.105347593582888	0.921962992759453
0.105882352941176	0.921962992759453
0.106417112299465	0.921962992759453
0.106951871657754	0.921962992759453
0.107486631016043	0.921962992759453
0.107486631016043	0.922767497988737
0.108021390374332	0.922767497988737
0.108021390374332	0.923572003218021
0.10855614973262	0.923572003218021
0.109090909090909	0.923572003218021
0.109090909090909	0.924376508447305
0.109625668449198	0.924376508447305
0.110160427807487	0.924376508447305
0.110160427807487	0.925181013676589
0.110160427807487	0.925985518905873
0.110695187165775	0.925985518905873
0.111229946524064	0.925985518905873
0.111764705882353	0.925985518905873
0.112299465240642	0.925985518905873
0.11283422459893	0.925985518905873
0.113368983957219	0.925985518905873
0.113903743315508	0.925985518905873
0.114438502673797	0.925985518905873
0.114438502673797	0.926790024135157
0.114973262032086	0.926790024135157
0.115508021390374	0.926790024135157
0.116042780748663	0.926790024135157
0.116577540106952	0.926790024135157
0.116577540106952	0.927594529364441
0.116577540106952	0.928399034593725
0.116577540106952	0.929203539823009
0.117112299465241	0.929203539823009
0.117647058823529	0.929203539823009
0.118181818181818	0.929203539823009
0.118716577540107	0.929203539823009
0.119251336898396	0.929203539823009
0.119786096256684	0.929203539823009
0.119786096256684	0.930008045052293
0.120320855614973	0.930008045052293
0.120855614973262	0.930008045052293
0.121390374331551	0.930008045052293
0.12192513368984	0.930008045052293
0.122459893048128	0.930008045052293
0.122994652406417	0.930008045052293
0.123529411764706	0.930008045052293
0.124064171122995	0.930008045052293
0.124598930481283	0.930008045052293
0.125133689839572	0.930008045052293
0.125668449197861	0.930008045052293
0.12620320855615	0.930008045052293
0.126737967914439	0.930008045052293
0.126737967914439	0.930812550281577
0.127272727272727	0.930812550281577
0.127272727272727	0.931617055510861
0.127272727272727	0.932421560740145
0.127807486631016	0.932421560740145
0.128342245989305	0.932421560740145
0.128877005347594	0.932421560740145
0.129411764705882	0.932421560740145
0.129946524064171	0.932421560740145
0.13048128342246	0.932421560740145
0.131016042780749	0.932421560740145
0.131550802139037	0.932421560740145
0.132085561497326	0.932421560740145
0.132085561497326	0.933226065969429
0.132620320855615	0.933226065969429
0.133155080213904	0.933226065969429
0.133689839572193	0.933226065969429
0.134224598930481	0.933226065969429
0.13475935828877	0.933226065969429
0.13475935828877	0.934030571198713
0.135294117647059	0.934030571198713
0.135294117647059	0.934835076427997
0.135828877005348	0.934835076427997
0.136363636363636	0.934835076427997
0.136363636363636	0.935639581657281
0.136898395721925	0.935639581657281
0.136898395721925	0.936444086886565
0.137433155080214	0.936444086886565
0.137967914438503	0.936444086886565
0.138502673796791	0.936444086886565
0.13903743315508	0.936444086886565
0.139572192513369	0.936444086886565
0.140106951871658	0.936444086886565
0.140641711229947	0.936444086886565
0.141176470588235	0.936444086886565
0.141711229946524	0.936444086886565
0.142245989304813	0.936444086886565
0.142245989304813	0.937248592115849
0.142780748663102	0.937248592115849
0.142780748663102	0.938053097345133
0.14331550802139	0.938053097345133
0.143850267379679	0.938053097345133
0.144385026737968	0.938053097345133
0.144919786096257	0.938053097345133
0.145454545454545	0.938053097345133
0.145989304812834	0.938053097345133
0.146524064171123	0.938053097345133
0.146524064171123	0.938857602574417
0.147058823529412	0.938857602574417
0.147593582887701	0.938857602574417
0.148128342245989	0.938857602574417
0.148128342245989	0.939662107803701
0.148663101604278	0.939662107803701
0.149197860962567	0.939662107803701
0.149732620320856	0.939662107803701
0.149732620320856	0.940466613032985
0.150267379679144	0.940466613032985
0.150802139037433	0.940466613032985
0.151336898395722	0.940466613032985
0.151871657754011	0.940466613032985
0.151871657754011	0.941271118262269
0.152406417112299	0.941271118262269
0.152941176470588	0.941271118262269
0.153475935828877	0.941271118262269
0.154010695187166	0.941271118262269
0.154545454545455	0.941271118262269
0.155080213903743	0.941271118262269
0.155614973262032	0.941271118262269
0.156149732620321	0.941271118262269
0.15668449197861	0.941271118262269
0.157219251336898	0.941271118262269
0.157754010695187	0.941271118262269
0.158288770053476	0.941271118262269
0.158823529411765	0.941271118262269
0.159358288770053	0.941271118262269
0.159893048128342	0.941271118262269
0.160427807486631	0.941271118262269
0.16096256684492	0.941271118262269
0.161497326203209	0.941271118262269
0.162032085561497	0.941271118262269
0.162566844919786	0.941271118262269
0.163101604278075	0.941271118262269
0.163636363636364	0.941271118262269
0.164171122994652	0.941271118262269
0.164705882352941	0.941271118262269
0.16524064171123	0.941271118262269
0.165775401069519	0.941271118262269
0.166310160427807	0.941271118262269
0.166844919786096	0.941271118262269
0.167379679144385	0.941271118262269
0.167914438502674	0.941271118262269
0.168449197860963	0.941271118262269
0.168983957219251	0.941271118262269
0.16951871657754	0.941271118262269
0.170053475935829	0.941271118262269
0.170588235294118	0.941271118262269
0.171122994652406	0.941271118262269
0.171657754010695	0.941271118262269
0.172192513368984	0.941271118262269
0.172727272727273	0.941271118262269
0.173262032085561	0.941271118262269
0.17379679144385	0.941271118262269
0.174331550802139	0.941271118262269
0.174866310160428	0.941271118262269
0.174866310160428	0.942075623491553
0.175401069518717	0.942075623491553
0.175935828877005	0.942075623491553
0.176470588235294	0.942075623491553
0.177005347593583	0.942075623491553
0.177540106951872	0.942075623491553
0.17807486631016	0.942075623491553
0.178609625668449	0.942075623491553
0.178609625668449	0.942880128720837
0.178609625668449	0.943684633950121
0.178609625668449	0.944489139179405
0.179144385026738	0.944489139179405
0.179144385026738	0.945293644408689
0.179679144385027	0.945293644408689
0.180213903743316	0.945293644408689
0.180748663101604	0.945293644408689
0.181283422459893	0.945293644408689
0.181818181818182	0.945293644408689
0.182352941176471	0.945293644408689
0.182352941176471	0.946098149637973
0.182887700534759	0.946098149637973
0.183422459893048	0.946098149637973
0.183957219251337	0.946098149637973
0.183957219251337	0.946902654867257
0.184491978609626	0.946902654867257
0.185026737967914	0.946902654867257
0.185561497326203	0.946902654867257
0.186096256684492	0.946902654867257
0.186096256684492	0.947707160096541
0.186631016042781	0.947707160096541
0.18716577540107	0.947707160096541
0.18716577540107	0.948511665325825
0.187700534759358	0.948511665325825
0.188235294117647	0.948511665325825
0.188770053475936	0.948511665325825
0.189304812834225	0.948511665325825
0.189839572192513	0.948511665325825
0.190374331550802	0.948511665325825
0.190909090909091	0.948511665325825
0.190909090909091	0.949316170555109
0.19144385026738	0.949316170555109
0.19144385026738	0.950120675784393
0.191978609625668	0.950120675784393
0.192513368983957	0.950120675784393
0.193048128342246	0.950120675784393
0.193582887700535	0.950120675784393
0.194117647058824	0.950120675784393
0.194652406417112	0.950120675784393
0.195187165775401	0.950120675784393
0.19572192513369	0.950120675784393
0.196256684491979	0.950120675784393
0.196791443850267	0.950120675784393
0.197326203208556	0.950120675784393
0.197860962566845	0.950120675784393
0.198395721925134	0.950120675784393
0.198395721925134	0.950925181013677
0.198930481283422	0.950925181013677
0.199465240641711	0.950925181013677
0.2	0.950925181013677
0.200534759358289	0.950925181013677
0.201069518716578	0.950925181013677
0.201604278074866	0.950925181013677
0.202139037433155	0.950925181013677
0.202673796791444	0.950925181013677
0.203208556149733	0.950925181013677
0.203743315508021	0.950925181013677
0.20427807486631	0.950925181013677
0.204812834224599	0.950925181013677
0.205347593582888	0.950925181013677
0.205882352941176	0.950925181013677
0.206417112299465	0.950925181013677
0.206417112299465	0.951729686242961
0.206951871657754	0.951729686242961
0.207486631016043	0.951729686242961
0.208021390374332	0.951729686242961
0.20855614973262	0.951729686242961
0.209090909090909	0.951729686242961
0.209625668449198	0.951729686242961
0.210160427807487	0.951729686242961
0.210160427807487	0.952534191472245
0.210160427807487	0.953338696701529
0.210695187165775	0.953338696701529
0.211229946524064	0.953338696701529
0.211764705882353	0.953338696701529
0.212299465240642	0.953338696701529
0.212299465240642	0.954143201930813
0.21283422459893	0.954143201930813
0.21283422459893	0.954947707160097
0.213368983957219	0.954947707160097
0.213903743315508	0.954947707160097
0.214438502673797	0.954947707160097
0.214973262032086	0.954947707160097
0.215508021390374	0.954947707160097
0.216042780748663	0.954947707160097
0.216577540106952	0.954947707160097
0.217112299465241	0.954947707160097
0.217647058823529	0.954947707160097
0.218181818181818	0.954947707160097
0.218716577540107	0.954947707160097
0.219251336898396	0.954947707160097
0.219786096256684	0.954947707160097
0.220320855614973	0.954947707160097
0.220320855614973	0.955752212389381
0.220855614973262	0.955752212389381
0.221390374331551	0.955752212389381
0.22192513368984	0.955752212389381
0.22192513368984	0.956556717618665
0.222459893048128	0.956556717618665
0.222994652406417	0.956556717618665
0.223529411764706	0.956556717618665
0.224064171122995	0.956556717618665
0.224598930481283	0.956556717618665
0.224598930481283	0.957361222847949
0.224598930481283	0.958165728077233
0.224598930481283	0.958970233306517
0.225133689839572	0.958970233306517
0.225668449197861	0.958970233306517
0.225668449197861	0.959774738535801
0.22620320855615	0.959774738535801
0.22620320855615	0.960579243765085
0.226737967914439	0.960579243765085
0.226737967914439	0.961383748994369
0.227272727272727	0.961383748994369
0.227807486631016	0.961383748994369
0.228342245989305	0.961383748994369
0.228877005347594	0.961383748994369
0.229411764705882	0.961383748994369
0.229946524064171	0.961383748994369
0.23048128342246	0.961383748994369
0.231016042780749	0.961383748994369
0.231550802139037	0.961383748994369
0.231550802139037	0.962188254223653
0.232085561497326	0.962188254223653
0.232620320855615	0.962188254223653
0.233155080213904	0.962188254223653
0.233689839572193	0.962188254223653
0.234224598930481	0.962188254223653
0.23475935828877	0.962188254223653
0.235294117647059	0.962188254223653
0.235828877005348	0.962188254223653
0.236363636363636	0.962188254223653
0.236363636363636	0.962992759452936
0.236898395721925	0.962992759452936
0.237433155080214	0.962992759452936
0.237967914438503	0.962992759452936
0.238502673796791	0.962992759452936
0.23903743315508	0.962992759452936
0.239572192513369	0.962992759452936
0.240106951871658	0.962992759452936
0.240106951871658	0.96379726468222
0.240641711229947	0.96379726468222
0.241176470588235	0.96379726468222
0.241711229946524	0.96379726468222
0.242245989304813	0.96379726468222
0.242780748663102	0.96379726468222
0.24331550802139	0.96379726468222
0.243850267379679	0.96379726468222
0.244385026737968	0.96379726468222
0.244919786096257	0.96379726468222
0.245454545454545	0.96379726468222
0.245989304812834	0.96379726468222
0.246524064171123	0.96379726468222
0.247058823529412	0.96379726468222
0.247593582887701	0.96379726468222
0.248128342245989	0.96379726468222
0.248663101604278	0.96379726468222
0.249197860962567	0.96379726468222
0.249732620320856	0.96379726468222
0.250267379679144	0.96379726468222
0.250802139037433	0.96379726468222
0.251336898395722	0.96379726468222
0.251871657754011	0.96379726468222
0.252406417112299	0.96379726468222
0.252941176470588	0.96379726468222
0.253475935828877	0.96379726468222
0.253475935828877	0.964601769911504
0.254010695187166	0.964601769911504
0.254545454545455	0.964601769911504
0.254545454545455	0.965406275140788
0.254545454545455	0.966210780370072
0.255080213903743	0.966210780370072
0.255614973262032	0.966210780370072
0.256149732620321	0.966210780370072
0.25668449197861	0.966210780370072
0.257219251336898	0.966210780370072
0.257754010695187	0.966210780370072
0.257754010695187	0.967015285599356
0.258288770053476	0.967015285599356
0.258823529411765	0.967015285599356
0.259358288770053	0.967015285599356
0.259893048128342	0.967015285599356
0.259893048128342	0.96781979082864
0.260427807486631	0.96781979082864
0.260427807486631	0.968624296057924
0.26096256684492	0.968624296057924
0.261497326203209	0.968624296057924
0.262032085561497	0.968624296057924
0.262566844919786	0.968624296057924
0.263101604278075	0.968624296057924
0.263636363636364	0.968624296057924
0.264171122994652	0.968624296057924
0.264705882352941	0.968624296057924
0.26524064171123	0.968624296057924
0.265775401069519	0.968624296057924
0.266310160427807	0.968624296057924
0.266844919786096	0.968624296057924
0.267379679144385	0.968624296057924
0.267914438502674	0.968624296057924
0.268449197860963	0.968624296057924
0.268983957219251	0.968624296057924
0.26951871657754	0.968624296057924
0.270053475935829	0.968624296057924
0.270053475935829	0.969428801287208
0.270588235294118	0.969428801287208
0.271122994652406	0.969428801287208
0.271657754010695	0.969428801287208
0.272192513368984	0.969428801287208
0.272727272727273	0.969428801287208
0.273262032085561	0.969428801287208
0.27379679144385	0.969428801287208
0.274331550802139	0.969428801287208
0.274866310160428	0.969428801287208
0.275401069518717	0.969428801287208
0.275935828877005	0.969428801287208
0.276470588235294	0.969428801287208
0.277005347593583	0.969428801287208
0.277005347593583	0.970233306516492
0.277540106951872	0.970233306516492
0.27807486631016	0.970233306516492
0.278609625668449	0.970233306516492
0.278609625668449	0.971037811745776
0.279144385026738	0.971037811745776
0.279679144385027	0.971037811745776
0.280213903743316	0.971037811745776
0.280748663101604	0.971037811745776
0.281283422459893	0.971037811745776
0.281818181818182	0.971037811745776
0.282352941176471	0.971037811745776
0.282352941176471	0.97184231697506
0.282887700534759	0.97184231697506
0.283422459893048	0.97184231697506
0.283957219251337	0.97184231697506
0.284491978609626	0.97184231697506
0.285026737967914	0.97184231697506
0.285561497326203	0.97184231697506
0.286096256684492	0.97184231697506
0.286631016042781	0.97184231697506
0.28716577540107	0.97184231697506
0.287700534759358	0.97184231697506
0.288235294117647	0.97184231697506
0.288770053475936	0.97184231697506
0.289304812834225	0.97184231697506
0.289839572192513	0.97184231697506
0.290374331550802	0.97184231697506
0.290909090909091	0.97184231697506
0.29144385026738	0.97184231697506
0.291978609625668	0.97184231697506
0.292513368983957	0.97184231697506
0.293048128342246	0.97184231697506
0.293582887700535	0.97184231697506
0.294117647058824	0.97184231697506
0.294652406417112	0.97184231697506
0.295187165775401	0.97184231697506
0.29572192513369	0.97184231697506
0.296256684491979	0.97184231697506
0.296791443850267	0.97184231697506
0.296791443850267	0.972646822204344
0.297326203208556	0.972646822204344
0.297860962566845	0.972646822204344
0.298395721925134	0.972646822204344
0.298930481283422	0.972646822204344
0.299465240641711	0.972646822204344
0.3	0.972646822204344
0.300534759358289	0.972646822204344
0.300534759358289	0.973451327433628
0.301069518716578	0.973451327433628
0.301604278074866	0.973451327433628
0.301604278074866	0.974255832662912
0.302139037433155	0.974255832662912
0.302673796791444	0.974255832662912
0.303208556149733	0.974255832662912
0.303743315508021	0.974255832662912
0.30427807486631	0.974255832662912
0.304812834224599	0.974255832662912
0.305347593582888	0.974255832662912
0.305882352941176	0.974255832662912
0.306417112299465	0.974255832662912
0.306951871657754	0.974255832662912
0.306951871657754	0.975060337892196
0.307486631016043	0.975060337892196
0.308021390374332	0.975060337892196
0.30855614973262	0.975060337892196
0.309090909090909	0.975060337892196
0.309625668449198	0.975060337892196
0.310160427807487	0.975060337892196
0.310695187165775	0.975060337892196
0.311229946524064	0.975060337892196
0.311764705882353	0.975060337892196
0.312299465240642	0.975060337892196
0.312299465240642	0.97586484312148
0.31283422459893	0.97586484312148
0.313368983957219	0.97586484312148
0.313903743315508	0.97586484312148
0.314438502673797	0.97586484312148
0.314973262032086	0.97586484312148
0.315508021390374	0.97586484312148
0.316042780748663	0.97586484312148
0.316577540106952	0.97586484312148
0.317112299465241	0.97586484312148
0.317647058823529	0.97586484312148
0.318181818181818	0.97586484312148
0.318716577540107	0.97586484312148
0.319251336898396	0.97586484312148
0.319786096256684	0.97586484312148
0.319786096256684	0.976669348350764
0.320320855614973	0.976669348350764
0.320320855614973	0.977473853580048
0.320855614973262	0.977473853580048
0.321390374331551	0.977473853580048
0.32192513368984	0.977473853580048
0.322459893048128	0.977473853580048
0.322994652406417	0.977473853580048
0.323529411764706	0.977473853580048
0.324064171122995	0.977473853580048
0.324598930481283	0.977473853580048
0.325133689839572	0.977473853580048
0.325668449197861	0.977473853580048
0.325668449197861	0.978278358809332
0.32620320855615	0.978278358809332
0.326737967914438	0.978278358809332
0.327272727272727	0.978278358809332
0.327807486631016	0.978278358809332
0.328342245989305	0.978278358809332
0.328877005347594	0.978278358809332
0.329411764705882	0.978278358809332
0.329946524064171	0.978278358809332
0.33048128342246	0.978278358809332
0.331016042780749	0.978278358809332
0.331550802139037	0.978278358809332
0.332085561497326	0.978278358809332
0.332620320855615	0.978278358809332
0.333155080213904	0.978278358809332
0.333689839572193	0.978278358809332
0.334224598930481	0.978278358809332
0.33475935828877	0.978278358809332
0.335294117647059	0.978278358809332
0.335828877005348	0.978278358809332
0.336363636363636	0.978278358809332
0.336898395721925	0.978278358809332
0.337433155080214	0.978278358809332
0.337967914438503	0.978278358809332
0.338502673796791	0.978278358809332
0.33903743315508	0.978278358809332
0.339572192513369	0.978278358809332
0.340106951871658	0.978278358809332
0.340641711229947	0.978278358809332
0.341176470588235	0.978278358809332
0.341711229946524	0.978278358809332
0.342245989304813	0.978278358809332
0.342780748663102	0.978278358809332
0.34331550802139	0.978278358809332
0.343850267379679	0.978278358809332
0.344385026737968	0.978278358809332
0.344919786096257	0.978278358809332
0.345454545454545	0.978278358809332
0.345989304812834	0.978278358809332
0.346524064171123	0.978278358809332
0.347058823529412	0.978278358809332
0.347058823529412	0.979082864038616
0.347593582887701	0.979082864038616
0.348128342245989	0.979082864038616
0.348663101604278	0.979082864038616
0.349197860962567	0.979082864038616
0.349732620320856	0.979082864038616
0.349732620320856	0.9798873692679
0.350267379679144	0.9798873692679
0.350802139037433	0.9798873692679
0.351336898395722	0.9798873692679
0.351871657754011	0.9798873692679
0.352406417112299	0.9798873692679
0.352941176470588	0.9798873692679
0.353475935828877	0.9798873692679
0.354010695187166	0.9798873692679
0.354545454545455	0.9798873692679
0.355080213903743	0.9798873692679
0.355614973262032	0.9798873692679
0.356149732620321	0.9798873692679
0.35668449197861	0.9798873692679
0.357219251336898	0.9798873692679
0.357754010695187	0.9798873692679
0.358288770053476	0.9798873692679
0.358823529411765	0.9798873692679
0.359358288770053	0.9798873692679
0.359893048128342	0.9798873692679
0.360427807486631	0.9798873692679
0.360427807486631	0.980691874497184
0.36096256684492	0.980691874497184
0.361497326203209	0.980691874497184
0.362032085561497	0.980691874497184
0.362566844919786	0.980691874497184
0.363101604278075	0.980691874497184
0.363636363636364	0.980691874497184
0.364171122994652	0.980691874497184
0.364705882352941	0.980691874497184
0.36524064171123	0.980691874497184
0.365775401069519	0.980691874497184
0.366310160427808	0.980691874497184
0.366844919786096	0.980691874497184
0.367379679144385	0.980691874497184
0.367914438502674	0.980691874497184
0.368449197860963	0.980691874497184
0.368983957219251	0.980691874497184
0.36951871657754	0.980691874497184
0.370053475935829	0.980691874497184
0.370588235294118	0.980691874497184
0.371122994652406	0.980691874497184
0.371657754010695	0.980691874497184
0.372192513368984	0.980691874497184
0.372727272727273	0.980691874497184
0.373262032085562	0.980691874497184
0.373262032085562	0.981496379726468
0.37379679144385	0.981496379726468
0.374331550802139	0.981496379726468
0.374866310160428	0.981496379726468
0.375401069518717	0.981496379726468
0.375935828877005	0.981496379726468
0.376470588235294	0.981496379726468
0.377005347593583	0.981496379726468
0.377540106951872	0.981496379726468
0.37807486631016	0.981496379726468
0.378609625668449	0.981496379726468
0.379144385026738	0.981496379726468
0.379679144385027	0.981496379726468
0.380213903743315	0.981496379726468
0.380748663101604	0.981496379726468
0.381283422459893	0.981496379726468
0.381818181818182	0.981496379726468
0.382352941176471	0.981496379726468
0.382887700534759	0.981496379726468
0.383422459893048	0.981496379726468
0.383957219251337	0.981496379726468
0.384491978609626	0.981496379726468
0.385026737967914	0.981496379726468
0.385561497326203	0.981496379726468
0.386096256684492	0.981496379726468
0.386631016042781	0.981496379726468
0.38716577540107	0.981496379726468
0.387700534759358	0.981496379726468
0.388235294117647	0.981496379726468
0.388770053475936	0.981496379726468
0.389304812834225	0.981496379726468
0.389839572192513	0.981496379726468
0.390374331550802	0.981496379726468
0.390909090909091	0.981496379726468
0.39144385026738	0.981496379726468
0.391978609625668	0.981496379726468
0.392513368983957	0.981496379726468
0.393048128342246	0.981496379726468
0.393582887700535	0.981496379726468
0.394117647058824	0.981496379726468
0.394652406417112	0.981496379726468
0.395187165775401	0.981496379726468
0.39572192513369	0.981496379726468
0.396256684491979	0.981496379726468
0.396791443850267	0.981496379726468
0.397326203208556	0.981496379726468
0.397860962566845	0.981496379726468
0.398395721925134	0.981496379726468
0.398395721925134	0.982300884955752
0.398930481283422	0.982300884955752
0.399465240641711	0.982300884955752
0.4	0.982300884955752
0.400534759358289	0.982300884955752
0.401069518716578	0.982300884955752
0.401604278074866	0.982300884955752
0.402139037433155	0.982300884955752
0.402673796791444	0.982300884955752
0.403208556149733	0.982300884955752
0.403743315508021	0.982300884955752
0.40427807486631	0.982300884955752
0.404812834224599	0.982300884955752
0.405347593582888	0.982300884955752
0.405882352941176	0.982300884955752
0.406417112299465	0.982300884955752
0.406951871657754	0.982300884955752
0.407486631016043	0.982300884955752
0.408021390374332	0.982300884955752
0.40855614973262	0.982300884955752
0.409090909090909	0.982300884955752
0.409625668449198	0.982300884955752
0.410160427807487	0.982300884955752
0.410695187165775	0.982300884955752
0.411229946524064	0.982300884955752
0.411764705882353	0.982300884955752
0.412299465240642	0.982300884955752
0.41283422459893	0.982300884955752
0.413368983957219	0.982300884955752
0.413903743315508	0.982300884955752
0.414438502673797	0.982300884955752
0.414973262032086	0.982300884955752
0.415508021390374	0.982300884955752
0.416042780748663	0.982300884955752
0.416577540106952	0.982300884955752
0.417112299465241	0.982300884955752
0.417647058823529	0.982300884955752
0.418181818181818	0.982300884955752
0.418716577540107	0.982300884955752
0.419251336898396	0.982300884955752
0.419251336898396	0.983105390185036
0.419786096256685	0.983105390185036
0.420320855614973	0.983105390185036
0.420855614973262	0.983105390185036
0.421390374331551	0.983105390185036
0.42192513368984	0.983105390185036
0.422459893048128	0.983105390185036
0.422994652406417	0.983105390185036
0.423529411764706	0.983105390185036
0.424064171122995	0.983105390185036
0.424598930481283	0.983105390185036
0.425133689839572	0.983105390185036
0.425668449197861	0.983105390185036
0.42620320855615	0.983105390185036
0.426737967914439	0.983105390185036
0.427272727272727	0.983105390185036
0.427807486631016	0.983105390185036
0.428342245989305	0.983105390185036
0.428342245989305	0.98390989541432
0.428877005347594	0.98390989541432
0.429411764705882	0.98390989541432
0.429946524064171	0.98390989541432
0.43048128342246	0.98390989541432
0.431016042780749	0.98390989541432
0.431550802139037	0.98390989541432
0.432085561497326	0.98390989541432
0.432620320855615	0.98390989541432
0.433155080213904	0.98390989541432
0.433689839572193	0.98390989541432
0.434224598930481	0.98390989541432
0.43475935828877	0.98390989541432
0.435294117647059	0.98390989541432
0.435828877005348	0.98390989541432
0.436363636363636	0.98390989541432
0.436898395721925	0.98390989541432
0.437433155080214	0.98390989541432
0.437967914438503	0.98390989541432
0.438502673796791	0.98390989541432
0.43903743315508	0.98390989541432
0.439572192513369	0.98390989541432
0.440106951871658	0.98390989541432
0.440641711229946	0.98390989541432
0.441176470588235	0.98390989541432
0.441711229946524	0.98390989541432
0.442245989304813	0.98390989541432
0.442780748663102	0.98390989541432
0.44331550802139	0.98390989541432
0.44331550802139	0.984714400643604
0.443850267379679	0.984714400643604
0.444385026737968	0.984714400643604
0.444919786096257	0.984714400643604
0.445454545454545	0.984714400643604
0.445989304812834	0.984714400643604
0.446524064171123	0.984714400643604
0.447058823529412	0.984714400643604
0.447593582887701	0.984714400643604
0.448128342245989	0.984714400643604
0.448663101604278	0.984714400643604
0.449197860962567	0.984714400643604
0.449732620320856	0.984714400643604
0.450267379679144	0.984714400643604
0.450802139037433	0.984714400643604
0.450802139037433	0.985518905872888
0.451336898395722	0.985518905872888
0.451871657754011	0.985518905872888
0.452406417112299	0.985518905872888
0.452941176470588	0.985518905872888
0.453475935828877	0.985518905872888
0.454010695187166	0.985518905872888
0.454545454545455	0.985518905872888
0.455080213903743	0.985518905872888
0.455614973262032	0.985518905872888
0.455614973262032	0.986323411102172
0.456149732620321	0.986323411102172
0.45668449197861	0.986323411102172
0.457219251336898	0.986323411102172
0.457754010695187	0.986323411102172
0.458288770053476	0.986323411102172
0.458823529411765	0.986323411102172
0.459358288770053	0.986323411102172
0.459893048128342	0.986323411102172
0.460427807486631	0.986323411102172
0.46096256684492	0.986323411102172
0.461497326203209	0.986323411102172
0.462032085561497	0.986323411102172
0.462566844919786	0.986323411102172
0.463101604278075	0.986323411102172
0.463636363636364	0.986323411102172
0.464171122994652	0.986323411102172
0.464705882352941	0.986323411102172
0.46524064171123	0.986323411102172
0.465775401069519	0.986323411102172
0.466310160427807	0.986323411102172
0.466844919786096	0.986323411102172
0.467379679144385	0.986323411102172
0.467914438502674	0.986323411102172
0.468449197860963	0.986323411102172
0.468983957219251	0.986323411102172
0.46951871657754	0.986323411102172
0.470053475935829	0.986323411102172
0.470588235294118	0.986323411102172
0.471122994652406	0.986323411102172
0.471657754010695	0.986323411102172
0.472192513368984	0.986323411102172
0.472727272727273	0.986323411102172
0.473262032085562	0.986323411102172
0.47379679144385	0.986323411102172
0.474331550802139	0.986323411102172
0.474866310160428	0.986323411102172
0.474866310160428	0.987127916331456
0.475401069518717	0.987127916331456
0.475935828877005	0.987127916331456
0.476470588235294	0.987127916331456
0.477005347593583	0.987127916331456
0.477540106951872	0.987127916331456
0.47807486631016	0.987127916331456
0.478609625668449	0.987127916331456
0.479144385026738	0.987127916331456
0.479679144385027	0.987127916331456
0.480213903743316	0.987127916331456
0.480748663101604	0.987127916331456
0.481283422459893	0.987127916331456
0.481818181818182	0.987127916331456
0.482352941176471	0.987127916331456
0.482887700534759	0.987127916331456
0.483422459893048	0.987127916331456
0.483957219251337	0.987127916331456
0.484491978609626	0.987127916331456
0.485026737967914	0.987127916331456
0.485561497326203	0.987127916331456
0.486096256684492	0.987127916331456
0.486631016042781	0.987127916331456
0.48716577540107	0.987127916331456
0.487700534759358	0.987127916331456
0.488235294117647	0.987127916331456
0.488770053475936	0.987127916331456
0.489304812834225	0.987127916331456
0.489839572192513	0.987127916331456
0.490374331550802	0.987127916331456
0.490909090909091	0.987127916331456
0.490909090909091	0.98793242156074
0.490909090909091	0.988736926790024
0.49144385026738	0.988736926790024
0.491978609625668	0.988736926790024
0.492513368983957	0.988736926790024
0.493048128342246	0.988736926790024
0.493582887700535	0.988736926790024
0.494117647058824	0.988736926790024
0.494652406417112	0.988736926790024
0.495187165775401	0.988736926790024
0.49572192513369	0.988736926790024
0.496256684491979	0.988736926790024
0.496791443850267	0.988736926790024
0.497326203208556	0.988736926790024
0.497860962566845	0.988736926790024
0.498395721925134	0.988736926790024
0.498930481283422	0.988736926790024
0.499465240641711	0.988736926790024
0.499465240641711	0.989541432019308
0.5	0.989541432019308
0.500534759358289	0.989541432019308
0.501069518716578	0.989541432019308
0.501604278074866	0.989541432019308
0.502139037433155	0.989541432019308
0.502673796791444	0.989541432019308
0.503208556149733	0.989541432019308
0.503743315508021	0.989541432019308
0.50427807486631	0.989541432019308
0.504812834224599	0.989541432019308
0.505347593582888	0.989541432019308
0.505882352941176	0.989541432019308
0.506417112299465	0.989541432019308
0.506951871657754	0.989541432019308
0.507486631016043	0.989541432019308
0.508021390374332	0.989541432019308
0.50855614973262	0.989541432019308
0.509090909090909	0.989541432019308
0.509625668449198	0.989541432019308
0.510160427807487	0.989541432019308
0.510695187165775	0.989541432019308
0.511229946524064	0.989541432019308
0.511764705882353	0.989541432019308
0.512299465240642	0.989541432019308
0.51283422459893	0.989541432019308
0.513368983957219	0.989541432019308
0.513903743315508	0.989541432019308
0.514438502673797	0.989541432019308
0.514973262032086	0.989541432019308
0.515508021390374	0.989541432019308
0.516042780748663	0.989541432019308
0.516577540106952	0.989541432019308
0.517112299465241	0.989541432019308
0.517647058823529	0.989541432019308
0.518181818181818	0.989541432019308
0.518716577540107	0.989541432019308
0.519251336898396	0.989541432019308
0.519786096256684	0.989541432019308
0.520320855614973	0.989541432019308
0.520855614973262	0.989541432019308
0.521390374331551	0.989541432019308
0.52192513368984	0.989541432019308
0.522459893048128	0.989541432019308
0.522994652406417	0.989541432019308
0.523529411764706	0.989541432019308
0.524064171122995	0.989541432019308
0.524598930481283	0.989541432019308
0.525133689839572	0.989541432019308
0.525668449197861	0.989541432019308
0.52620320855615	0.989541432019308
0.526737967914438	0.989541432019308
0.527272727272727	0.989541432019308
0.527807486631016	0.989541432019308
0.528342245989305	0.989541432019308
0.528877005347594	0.989541432019308
0.529411764705882	0.989541432019308
0.529946524064171	0.989541432019308
0.53048128342246	0.989541432019308
0.531016042780749	0.989541432019308
0.531550802139037	0.989541432019308
0.532085561497326	0.989541432019308
0.532620320855615	0.989541432019308
0.533155080213904	0.989541432019308
0.533689839572193	0.989541432019308
0.534224598930481	0.989541432019308
0.534224598930481	0.990345937248592
0.53475935828877	0.990345937248592
0.535294117647059	0.990345937248592
0.535828877005348	0.990345937248592
0.536363636363636	0.990345937248592
0.536898395721925	0.990345937248592
0.537433155080214	0.990345937248592
0.537967914438503	0.990345937248592
0.538502673796791	0.990345937248592
0.53903743315508	0.990345937248592
0.539572192513369	0.990345937248592
0.540106951871658	0.990345937248592
0.540641711229947	0.990345937248592
0.541176470588235	0.990345937248592
0.541711229946524	0.990345937248592
0.542245989304813	0.990345937248592
0.542780748663102	0.990345937248592
0.54331550802139	0.990345937248592
0.543850267379679	0.990345937248592
0.544385026737968	0.990345937248592
0.544919786096257	0.990345937248592
0.545454545454545	0.990345937248592
0.545989304812834	0.990345937248592
0.546524064171123	0.990345937248592
0.547058823529412	0.990345937248592
0.547593582887701	0.990345937248592
0.548128342245989	0.990345937248592
0.548663101604278	0.990345937248592
0.549197860962567	0.990345937248592
0.549732620320856	0.990345937248592
0.550267379679144	0.990345937248592
0.550802139037433	0.990345937248592
0.551336898395722	0.990345937248592
0.551871657754011	0.990345937248592
0.552406417112299	0.990345937248592
0.552941176470588	0.990345937248592
0.553475935828877	0.990345937248592
0.554010695187166	0.990345937248592
0.554545454545455	0.990345937248592
0.555080213903743	0.990345937248592
0.555614973262032	0.990345937248592
0.556149732620321	0.990345937248592
0.55668449197861	0.990345937248592
0.557219251336898	0.990345937248592
0.557754010695187	0.990345937248592
0.557754010695187	0.991150442477876
0.558288770053476	0.991150442477876
0.558823529411765	0.991150442477876
0.559358288770053	0.991150442477876
0.559893048128342	0.991150442477876
0.560427807486631	0.991150442477876
0.56096256684492	0.991150442477876
0.561497326203209	0.991150442477876
0.562032085561497	0.991150442477876
0.562566844919786	0.991150442477876
0.563101604278075	0.991150442477876
0.563636363636364	0.991150442477876
0.564171122994652	0.991150442477876
0.564705882352941	0.991150442477876
0.56524064171123	0.991150442477876
0.56524064171123	0.99195494770716
0.565775401069519	0.99195494770716
0.566310160427807	0.99195494770716
0.566844919786096	0.99195494770716
0.567379679144385	0.99195494770716
0.567914438502674	0.99195494770716
0.568449197860963	0.99195494770716
0.568983957219251	0.99195494770716
0.56951871657754	0.99195494770716
0.570053475935829	0.99195494770716
0.570588235294118	0.99195494770716
0.571122994652406	0.99195494770716
0.571657754010695	0.99195494770716
0.572192513368984	0.99195494770716
0.572727272727273	0.99195494770716
0.573262032085561	0.99195494770716
0.57379679144385	0.99195494770716
0.574331550802139	0.99195494770716
0.574866310160428	0.99195494770716
0.575401069518717	0.99195494770716
0.575935828877005	0.99195494770716
0.576470588235294	0.99195494770716
0.577005347593583	0.99195494770716
0.577540106951872	0.99195494770716
0.57807486631016	0.99195494770716
0.578609625668449	0.99195494770716
0.579144385026738	0.99195494770716
0.579679144385027	0.99195494770716
0.580213903743315	0.99195494770716
0.580748663101604	0.99195494770716
0.581283422459893	0.99195494770716
0.581818181818182	0.99195494770716
0.582352941176471	0.99195494770716
0.582887700534759	0.99195494770716
0.583422459893048	0.99195494770716
0.583957219251337	0.99195494770716
0.584491978609626	0.99195494770716
0.585026737967914	0.99195494770716
0.585561497326203	0.99195494770716
0.586096256684492	0.99195494770716
0.586631016042781	0.99195494770716
0.58716577540107	0.99195494770716
0.587700534759358	0.99195494770716
0.588235294117647	0.99195494770716
0.588770053475936	0.99195494770716
0.589304812834225	0.99195494770716
0.589839572192513	0.99195494770716
0.590374331550802	0.99195494770716
0.590909090909091	0.99195494770716
0.59144385026738	0.99195494770716
0.591978609625668	0.99195494770716
0.592513368983957	0.99195494770716
0.593048128342246	0.99195494770716
0.593582887700535	0.99195494770716
0.594117647058824	0.99195494770716
0.594652406417112	0.99195494770716
0.595187165775401	0.99195494770716
0.59572192513369	0.99195494770716
0.596256684491979	0.99195494770716
0.596791443850267	0.99195494770716
0.597326203208556	0.99195494770716
0.597860962566845	0.99195494770716
0.598395721925134	0.99195494770716
0.598930481283422	0.99195494770716
0.599465240641711	0.99195494770716
0.6	0.99195494770716
0.600534759358289	0.99195494770716
0.601069518716578	0.99195494770716
0.601604278074866	0.99195494770716
0.602139037433155	0.99195494770716
0.602673796791444	0.99195494770716
0.603208556149733	0.99195494770716
0.603743315508021	0.99195494770716
0.60427807486631	0.99195494770716
0.604812834224599	0.99195494770716
0.605347593582888	0.99195494770716
0.605882352941176	0.99195494770716
0.606417112299465	0.99195494770716
0.606951871657754	0.99195494770716
0.607486631016043	0.99195494770716
0.608021390374332	0.99195494770716
0.60855614973262	0.99195494770716
0.609090909090909	0.99195494770716
0.609625668449198	0.99195494770716
0.610160427807487	0.99195494770716
0.610695187165775	0.99195494770716
0.611229946524064	0.99195494770716
0.611764705882353	0.99195494770716
0.612299465240642	0.99195494770716
0.61283422459893	0.99195494770716
0.613368983957219	0.99195494770716
0.613903743315508	0.99195494770716
0.614438502673797	0.99195494770716
0.614973262032086	0.99195494770716
0.615508021390374	0.99195494770716
0.616042780748663	0.99195494770716
0.616577540106952	0.99195494770716
0.617112299465241	0.99195494770716
0.617647058823529	0.99195494770716
0.618181818181818	0.99195494770716
0.618716577540107	0.99195494770716
0.619251336898396	0.99195494770716
0.619786096256684	0.99195494770716
0.620320855614973	0.99195494770716
0.620855614973262	0.99195494770716
0.621390374331551	0.99195494770716
0.62192513368984	0.99195494770716
0.622459893048128	0.99195494770716
0.622994652406417	0.99195494770716
0.623529411764706	0.99195494770716
0.624064171122995	0.99195494770716
0.624598930481283	0.99195494770716
0.625133689839572	0.99195494770716
0.625668449197861	0.99195494770716
0.62620320855615	0.99195494770716
0.626737967914438	0.99195494770716
0.627272727272727	0.99195494770716
0.627807486631016	0.99195494770716
0.628342245989305	0.99195494770716
0.628877005347594	0.99195494770716
0.629411764705882	0.99195494770716
0.629946524064171	0.99195494770716
0.63048128342246	0.99195494770716
0.631016042780749	0.99195494770716
0.631550802139037	0.99195494770716
0.632085561497326	0.99195494770716
0.632620320855615	0.99195494770716
0.633155080213904	0.99195494770716
0.633689839572192	0.99195494770716
0.634224598930481	0.99195494770716
0.63475935828877	0.99195494770716
0.635294117647059	0.99195494770716
0.635828877005348	0.99195494770716
0.636363636363636	0.99195494770716
0.636898395721925	0.99195494770716
0.637433155080214	0.99195494770716
0.637967914438503	0.99195494770716
0.638502673796791	0.99195494770716
0.63903743315508	0.99195494770716
0.639572192513369	0.99195494770716
0.640106951871658	0.99195494770716
0.640641711229947	0.99195494770716
0.641176470588235	0.99195494770716
0.641711229946524	0.99195494770716
0.642245989304813	0.99195494770716
0.642780748663102	0.99195494770716
0.64331550802139	0.99195494770716
0.643850267379679	0.99195494770716
0.644385026737968	0.99195494770716
0.644919786096257	0.99195494770716
0.645454545454546	0.99195494770716
0.645989304812834	0.99195494770716
0.646524064171123	0.99195494770716
0.647058823529412	0.99195494770716
0.647593582887701	0.99195494770716
0.648128342245989	0.99195494770716
0.648663101604278	0.99195494770716
0.649197860962567	0.99195494770716
0.649732620320856	0.99195494770716
0.650267379679144	0.99195494770716
0.650802139037433	0.99195494770716
0.651336898395722	0.99195494770716
0.651871657754011	0.99195494770716
0.6524064171123	0.99195494770716
0.652941176470588	0.99195494770716
0.653475935828877	0.99195494770716
0.654010695187166	0.99195494770716
0.654545454545455	0.99195494770716
0.655080213903743	0.99195494770716
0.655614973262032	0.99195494770716
0.656149732620321	0.99195494770716
0.65668449197861	0.99195494770716
0.657219251336898	0.99195494770716
0.657754010695187	0.99195494770716
0.658288770053476	0.99195494770716
0.658823529411765	0.99195494770716
0.659358288770053	0.99195494770716
0.659893048128342	0.99195494770716
0.660427807486631	0.99195494770716
0.66096256684492	0.99195494770716
0.661497326203209	0.99195494770716
0.662032085561497	0.99195494770716
0.662566844919786	0.99195494770716
0.663101604278075	0.99195494770716
0.663636363636364	0.99195494770716
0.664171122994652	0.99195494770716
0.664705882352941	0.99195494770716
0.66524064171123	0.99195494770716
0.665775401069519	0.99195494770716
0.666310160427807	0.99195494770716
0.666844919786096	0.99195494770716
0.667379679144385	0.99195494770716
0.667914438502674	0.99195494770716
0.668449197860963	0.99195494770716
0.668983957219251	0.99195494770716
0.66951871657754	0.99195494770716
0.670053475935829	0.99195494770716
0.670588235294118	0.99195494770716
0.671122994652406	0.99195494770716
0.671657754010695	0.99195494770716
0.672192513368984	0.99195494770716
0.672727272727273	0.99195494770716
0.673262032085561	0.99195494770716
0.67379679144385	0.99195494770716
0.674331550802139	0.99195494770716
0.674866310160428	0.99195494770716
0.675401069518717	0.99195494770716
0.675935828877005	0.99195494770716
0.676470588235294	0.99195494770716
0.677005347593583	0.99195494770716
0.677005347593583	0.992759452936444
0.677540106951872	0.992759452936444
0.67807486631016	0.992759452936444
0.678609625668449	0.992759452936444
0.679144385026738	0.992759452936444
0.679679144385027	0.992759452936444
0.680213903743315	0.992759452936444
0.680748663101604	0.992759452936444
0.681283422459893	0.992759452936444
0.681818181818182	0.992759452936444
0.682352941176471	0.992759452936444
0.682887700534759	0.992759452936444
0.683422459893048	0.992759452936444
0.683422459893048	0.993563958165728
0.683957219251337	0.993563958165728
0.684491978609626	0.993563958165728
0.685026737967914	0.993563958165728
0.685561497326203	0.993563958165728
0.686096256684492	0.993563958165728
0.686631016042781	0.993563958165728
0.687165775401069	0.993563958165728
0.687700534759358	0.993563958165728
0.688235294117647	0.993563958165728
0.688770053475936	0.993563958165728
0.689304812834225	0.993563958165728
0.689839572192513	0.993563958165728
0.690374331550802	0.993563958165728
0.690909090909091	0.993563958165728
0.69144385026738	0.993563958165728
0.691978609625668	0.993563958165728
0.692513368983957	0.993563958165728
0.693048128342246	0.993563958165728
0.693582887700535	0.993563958165728
0.694117647058824	0.993563958165728
0.694652406417112	0.993563958165728
0.695187165775401	0.993563958165728
0.69572192513369	0.993563958165728
0.696256684491979	0.993563958165728
0.696791443850267	0.993563958165728
0.698395721925134	0.993563958165728
0.698930481283423	0.993563958165728
0.699465240641711	0.993563958165728
0.7	0.993563958165728
0.700534759358289	0.993563958165728
0.701069518716578	0.993563958165728
0.701604278074866	0.993563958165728
0.702139037433155	0.993563958165728
0.702673796791444	0.993563958165728
0.703208556149733	0.993563958165728
0.703743315508021	0.993563958165728
0.70427807486631	0.993563958165728
0.704812834224599	0.993563958165728
0.705347593582888	0.993563958165728
0.705882352941177	0.993563958165728
0.706417112299465	0.993563958165728
0.706951871657754	0.993563958165728
0.707486631016043	0.993563958165728
0.708021390374332	0.993563958165728
0.70855614973262	0.993563958165728
0.709090909090909	0.993563958165728
0.709625668449198	0.993563958165728
0.710160427807487	0.993563958165728
0.710695187165775	0.993563958165728
0.711229946524064	0.993563958165728
0.711764705882353	0.993563958165728
0.712299465240642	0.993563958165728
0.712834224598931	0.993563958165728
0.713368983957219	0.993563958165728
0.713903743315508	0.993563958165728
0.714438502673797	0.993563958165728
0.714973262032086	0.993563958165728
0.715508021390374	0.993563958165728
0.716042780748663	0.993563958165728
0.716577540106952	0.993563958165728
0.717112299465241	0.993563958165728
0.717647058823529	0.993563958165728
0.718181818181818	0.993563958165728
0.718716577540107	0.993563958165728
0.719251336898396	0.993563958165728
0.719786096256684	0.993563958165728
0.720320855614973	0.993563958165728
0.720855614973262	0.993563958165728
0.721390374331551	0.993563958165728
0.72192513368984	0.993563958165728
0.72192513368984	0.994368463395012
0.722459893048128	0.994368463395012
0.722994652406417	0.994368463395012
0.723529411764706	0.994368463395012
0.724064171122995	0.994368463395012
0.724598930481283	0.994368463395012
0.725133689839572	0.994368463395012
0.725668449197861	0.994368463395012
0.72620320855615	0.994368463395012
0.726737967914438	0.994368463395012
0.727272727272727	0.994368463395012
0.727807486631016	0.994368463395012
0.728342245989305	0.994368463395012
0.728877005347594	0.994368463395012
0.729411764705882	0.994368463395012
0.729946524064171	0.994368463395012
0.73048128342246	0.994368463395012
0.731016042780749	0.994368463395012
0.731550802139037	0.994368463395012
0.732085561497326	0.994368463395012
0.732620320855615	0.994368463395012
0.733155080213904	0.994368463395012
0.733689839572192	0.994368463395012
0.734224598930481	0.994368463395012
0.73475935828877	0.994368463395012
0.735294117647059	0.994368463395012
0.735828877005348	0.994368463395012
0.736363636363636	0.994368463395012
0.736898395721925	0.994368463395012
0.737433155080214	0.994368463395012
0.737967914438503	0.994368463395012
0.738502673796791	0.994368463395012
0.73903743315508	0.994368463395012
0.739572192513369	0.994368463395012
0.740106951871658	0.994368463395012
0.740641711229946	0.994368463395012
0.741176470588235	0.994368463395012
0.741711229946524	0.994368463395012
0.742245989304813	0.994368463395012
0.742780748663102	0.994368463395012
0.74331550802139	0.994368463395012
0.743850267379679	0.994368463395012
0.744385026737968	0.994368463395012
0.744919786096257	0.994368463395012
0.745454545454545	0.994368463395012
0.745989304812834	0.994368463395012
0.746524064171123	0.994368463395012
0.747058823529412	0.994368463395012
0.747593582887701	0.994368463395012
0.748128342245989	0.994368463395012
0.748663101604278	0.994368463395012
0.748663101604278	0.995172968624296
0.749197860962567	0.995172968624296
0.749732620320856	0.995172968624296
0.750267379679144	0.995172968624296
0.750802139037433	0.995172968624296
0.751336898395722	0.995172968624296
0.751871657754011	0.995172968624296
0.752406417112299	0.995172968624296
0.752941176470588	0.995172968624296
0.753475935828877	0.995172968624296
0.754010695187166	0.995172968624296
0.754545454545455	0.995172968624296
0.755080213903743	0.995172968624296
0.755614973262032	0.995172968624296
0.756149732620321	0.995172968624296
0.75668449197861	0.995172968624296
0.757219251336898	0.995172968624296
0.757754010695187	0.995172968624296
0.758288770053476	0.995172968624296
0.758823529411765	0.995172968624296
0.759358288770054	0.995172968624296
0.759893048128342	0.995172968624296
0.760427807486631	0.995172968624296
0.76096256684492	0.995172968624296
0.761497326203209	0.995172968624296
0.762032085561497	0.995172968624296
0.762032085561497	0.99597747385358
0.762566844919786	0.99597747385358
0.763101604278075	0.99597747385358
0.763636363636364	0.99597747385358
0.764171122994652	0.99597747385358
0.764705882352941	0.99597747385358
0.76524064171123	0.99597747385358
0.765775401069519	0.99597747385358
0.766310160427808	0.99597747385358
0.766844919786096	0.99597747385358
0.767379679144385	0.99597747385358
0.767914438502674	0.99597747385358
0.768449197860963	0.99597747385358
0.768983957219251	0.99597747385358
0.76951871657754	0.99597747385358
0.770053475935829	0.99597747385358
0.770588235294118	0.99597747385358
0.771122994652406	0.99597747385358
0.771657754010695	0.99597747385358
0.772192513368984	0.99597747385358
0.772727272727273	0.99597747385358
0.773262032085562	0.99597747385358
0.77379679144385	0.99597747385358
0.774331550802139	0.99597747385358
0.774866310160428	0.99597747385358
0.775401069518717	0.99597747385358
0.775935828877005	0.99597747385358
0.776470588235294	0.99597747385358
0.777005347593583	0.99597747385358
0.777540106951872	0.99597747385358
0.77807486631016	0.99597747385358
0.778609625668449	0.99597747385358
0.779144385026738	0.99597747385358
0.779679144385027	0.99597747385358
0.780213903743316	0.99597747385358
0.780748663101604	0.99597747385358
0.781283422459893	0.99597747385358
0.781818181818182	0.99597747385358
0.782352941176471	0.99597747385358
0.782887700534759	0.99597747385358
0.783422459893048	0.99597747385358
0.783957219251337	0.99597747385358
0.784491978609626	0.99597747385358
0.785026737967914	0.99597747385358
0.785561497326203	0.99597747385358
0.786096256684492	0.99597747385358
0.786631016042781	0.99597747385358
0.787165775401069	0.99597747385358
0.787700534759358	0.99597747385358
0.788235294117647	0.99597747385358
0.788770053475936	0.99597747385358
0.789304812834225	0.99597747385358
0.789839572192513	0.99597747385358
0.790374331550802	0.99597747385358
0.790909090909091	0.99597747385358
0.79144385026738	0.99597747385358
0.791978609625668	0.99597747385358
0.792513368983957	0.99597747385358
0.793048128342246	0.99597747385358
0.793582887700535	0.99597747385358
0.794117647058823	0.99597747385358
0.794652406417112	0.99597747385358
0.795187165775401	0.99597747385358
0.79572192513369	0.99597747385358
0.796256684491979	0.99597747385358
0.796791443850267	0.99597747385358
0.797326203208556	0.99597747385358
0.797860962566845	0.99597747385358
0.798395721925134	0.99597747385358
0.798930481283422	0.99597747385358
0.799465240641711	0.99597747385358
0.8	0.99597747385358
0.800534759358289	0.99597747385358
0.801069518716577	0.99597747385358
0.801604278074866	0.99597747385358
0.802139037433155	0.99597747385358
0.802673796791444	0.99597747385358
0.803208556149733	0.99597747385358
0.803743315508021	0.99597747385358
0.80427807486631	0.99597747385358
0.804812834224599	0.99597747385358
0.805347593582888	0.99597747385358
0.805882352941176	0.99597747385358
0.806417112299465	0.99597747385358
0.806417112299465	0.996781979082864
0.806951871657754	0.996781979082864
0.807486631016043	0.996781979082864
0.808021390374332	0.996781979082864
0.80855614973262	0.996781979082864
0.809090909090909	0.996781979082864
0.809625668449198	0.996781979082864
0.810160427807487	0.996781979082864
0.810695187165775	0.996781979082864
0.811229946524064	0.996781979082864
0.811764705882353	0.996781979082864
0.812299465240642	0.996781979082864
0.812834224598931	0.996781979082864
0.813368983957219	0.996781979082864
0.813903743315508	0.996781979082864
0.814438502673797	0.996781979082864
0.814973262032086	0.996781979082864
0.815508021390374	0.996781979082864
0.816042780748663	0.996781979082864
0.816577540106952	0.996781979082864
0.817112299465241	0.996781979082864
0.817647058823529	0.996781979082864
0.818181818181818	0.996781979082864
0.818716577540107	0.996781979082864
0.819251336898396	0.996781979082864
0.819786096256685	0.996781979082864
0.820320855614973	0.996781979082864
0.820855614973262	0.996781979082864
0.821390374331551	0.996781979082864
0.82192513368984	0.996781979082864
0.822459893048128	0.996781979082864
0.822994652406417	0.996781979082864
0.823529411764706	0.996781979082864
0.824064171122995	0.996781979082864
0.824598930481283	0.996781979082864
0.825133689839572	0.996781979082864
0.825668449197861	0.996781979082864
0.82620320855615	0.996781979082864
0.826737967914439	0.996781979082864
0.827272727272727	0.996781979082864
0.827807486631016	0.996781979082864
0.828342245989305	0.996781979082864
0.828877005347594	0.996781979082864
0.829411764705882	0.996781979082864
0.829946524064171	0.996781979082864
0.83048128342246	0.996781979082864
0.831016042780749	0.996781979082864
0.831550802139037	0.996781979082864
0.832085561497326	0.996781979082864
0.832620320855615	0.996781979082864
0.833155080213904	0.996781979082864
0.833689839572193	0.996781979082864
0.834224598930481	0.996781979082864
0.834224598930481	0.997586484312148
0.83475935828877	0.997586484312148
0.835294117647059	0.997586484312148
0.835828877005348	0.997586484312148
0.836363636363636	0.997586484312148
0.836898395721925	0.997586484312148
0.837433155080214	0.997586484312148
0.837967914438503	0.997586484312148
0.838502673796791	0.997586484312148
0.83903743315508	0.997586484312148
0.839572192513369	0.997586484312148
0.840106951871658	0.997586484312148
0.840641711229947	0.997586484312148
0.841176470588235	0.997586484312148
0.841711229946524	0.997586484312148
0.842245989304813	0.997586484312148
0.842780748663102	0.997586484312148
0.84331550802139	0.997586484312148
0.843850267379679	0.997586484312148
0.844385026737968	0.997586484312148
0.844919786096257	0.997586484312148
0.845454545454545	0.997586484312148
0.845989304812834	0.997586484312148
0.846524064171123	0.997586484312148
0.847058823529412	0.997586484312148
0.8475935828877	0.997586484312148
0.848128342245989	0.997586484312148
0.848663101604278	0.997586484312148
0.849197860962567	0.997586484312148
0.849732620320856	0.997586484312148
0.850267379679144	0.997586484312148
0.850802139037433	0.997586484312148
0.851336898395722	0.997586484312148
0.851871657754011	0.997586484312148
0.852406417112299	0.997586484312148
0.852941176470588	0.997586484312148
0.853475935828877	0.997586484312148
0.854010695187166	0.997586484312148
0.854545454545454	0.997586484312148
0.855080213903743	0.997586484312148
0.855614973262032	0.997586484312148
0.856149732620321	0.997586484312148
0.85668449197861	0.997586484312148
0.857219251336898	0.997586484312148
0.857754010695187	0.997586484312148
0.858288770053476	0.997586484312148
0.858823529411765	0.997586484312148
0.859358288770053	0.997586484312148
0.859893048128342	0.997586484312148
0.860427807486631	0.997586484312148
0.86096256684492	0.997586484312148
0.861497326203209	0.997586484312148
0.862032085561497	0.997586484312148
0.862566844919786	0.997586484312148
0.863101604278075	0.997586484312148
0.863636363636364	0.997586484312148
0.864171122994652	0.997586484312148
0.864705882352941	0.997586484312148
0.86524064171123	0.997586484312148
0.865775401069519	0.997586484312148
0.866310160427808	0.997586484312148
0.866844919786096	0.997586484312148
0.867379679144385	0.997586484312148
0.867914438502674	0.997586484312148
0.868449197860963	0.997586484312148
0.868983957219251	0.997586484312148
0.86951871657754	0.997586484312148
0.870053475935829	0.997586484312148
0.870588235294118	0.997586484312148
0.871122994652406	0.997586484312148
0.871657754010695	0.997586484312148
0.872192513368984	0.997586484312148
0.872727272727273	0.997586484312148
0.873262032085562	0.997586484312148
0.87379679144385	0.997586484312148
0.87379679144385	0.998390989541432
0.874331550802139	0.998390989541432
0.874866310160428	0.998390989541432
0.875401069518717	0.998390989541432
0.875935828877005	0.998390989541432
0.876470588235294	0.998390989541432
0.877005347593583	0.998390989541432
0.877540106951872	0.998390989541432
0.87807486631016	0.998390989541432
0.878609625668449	0.998390989541432
0.879144385026738	0.998390989541432
0.879679144385027	0.998390989541432
0.880213903743316	0.998390989541432
0.880748663101604	0.998390989541432
0.881283422459893	0.998390989541432
0.881818181818182	0.998390989541432
0.882352941176471	0.998390989541432
0.882887700534759	0.998390989541432
0.883422459893048	0.998390989541432
0.883957219251337	0.998390989541432
0.884491978609626	0.998390989541432
0.885026737967914	0.998390989541432
0.885561497326203	0.998390989541432
0.886096256684492	0.998390989541432
0.886631016042781	0.998390989541432
0.88716577540107	0.998390989541432
0.887700534759358	0.998390989541432
0.888235294117647	0.998390989541432
0.888770053475936	0.998390989541432
0.889304812834225	0.998390989541432
0.889839572192513	0.998390989541432
0.890374331550802	0.998390989541432
0.890909090909091	0.998390989541432
0.89144385026738	0.998390989541432
0.891978609625668	0.998390989541432
0.892513368983957	0.998390989541432
0.893048128342246	0.998390989541432
0.893582887700535	0.998390989541432
0.894117647058824	0.998390989541432
0.894652406417112	0.998390989541432
0.895187165775401	0.998390989541432
0.89572192513369	0.998390989541432
0.896256684491979	0.998390989541432
0.896791443850267	0.998390989541432
0.897326203208556	0.998390989541432
0.897860962566845	0.998390989541432
0.898395721925134	0.998390989541432
0.898930481283422	0.998390989541432
0.899465240641711	0.998390989541432
0.9	0.998390989541432
0.900534759358289	0.998390989541432
0.901069518716578	0.998390989541432
0.901604278074866	0.998390989541432
0.902139037433155	0.998390989541432
0.902673796791444	0.998390989541432
0.903208556149733	0.998390989541432
0.903743315508021	0.998390989541432
0.90427807486631	0.998390989541432
0.904812834224599	0.998390989541432
0.905347593582888	0.998390989541432
0.905882352941176	0.998390989541432
0.906417112299465	0.998390989541432
0.906951871657754	0.998390989541432
0.907486631016043	0.998390989541432
0.908021390374332	0.998390989541432
0.90855614973262	0.998390989541432
0.909090909090909	0.998390989541432
0.909625668449198	0.998390989541432
0.910160427807487	0.998390989541432
0.910695187165775	0.998390989541432
0.911229946524064	0.998390989541432
0.911764705882353	0.998390989541432
0.912299465240642	0.998390989541432
0.91283422459893	0.998390989541432
0.913368983957219	0.998390989541432
0.913903743315508	0.998390989541432
0.914438502673797	0.998390989541432
0.914973262032086	0.998390989541432
0.915508021390374	0.998390989541432
0.916042780748663	0.998390989541432
0.916577540106952	0.998390989541432
0.917112299465241	0.998390989541432
0.917647058823529	0.998390989541432
0.918181818181818	0.998390989541432
0.918716577540107	0.998390989541432
0.919251336898396	0.998390989541432
0.919786096256685	0.998390989541432
0.920320855614973	0.998390989541432
0.920855614973262	0.998390989541432
0.921390374331551	0.998390989541432
0.92192513368984	0.998390989541432
0.922459893048128	0.998390989541432
0.922994652406417	0.998390989541432
0.923529411764706	0.998390989541432
0.924064171122995	0.998390989541432
0.924598930481283	0.998390989541432
0.925133689839572	0.998390989541432
0.925668449197861	0.998390989541432
0.92620320855615	0.998390989541432
0.926737967914439	0.998390989541432
0.927272727272727	0.998390989541432
0.927807486631016	0.998390989541432
0.927807486631016	0.999195494770716
0.928342245989305	0.999195494770716
0.928877005347594	0.999195494770716
0.929411764705882	0.999195494770716
0.929946524064171	0.999195494770716
0.93048128342246	0.999195494770716
0.931016042780749	0.999195494770716
0.931550802139037	0.999195494770716
0.932085561497326	0.999195494770716
0.932620320855615	0.999195494770716
0.933155080213904	0.999195494770716
0.933689839572193	0.999195494770716
0.934224598930481	0.999195494770716
0.93475935828877	0.999195494770716
0.935294117647059	0.999195494770716
0.935828877005348	0.999195494770716
0.936363636363636	0.999195494770716
0.936898395721925	0.999195494770716
0.937433155080214	0.999195494770716
0.937967914438503	0.999195494770716
0.938502673796791	0.999195494770716
0.93903743315508	0.999195494770716
0.939572192513369	0.999195494770716
0.940106951871658	0.999195494770716
0.940641711229947	0.999195494770716
0.941176470588235	0.999195494770716
0.941711229946524	0.999195494770716
0.942245989304813	0.999195494770716
0.942780748663102	0.999195494770716
0.94331550802139	0.999195494770716
0.943850267379679	0.999195494770716
0.944385026737968	0.999195494770716
0.944919786096257	0.999195494770716
0.945454545454545	0.999195494770716
0.945989304812834	0.999195494770716
0.946524064171123	0.999195494770716
0.947058823529412	0.999195494770716
0.947593582887701	0.999195494770716
0.948128342245989	0.999195494770716
0.948663101604278	0.999195494770716
0.948663101604278	1
0.949197860962567	1
0.949732620320856	1
0.950267379679144	1
0.950802139037433	1
0.951336898395722	1
0.951871657754011	1
0.952406417112299	1
0.952941176470588	1
0.953475935828877	1
0.954010695187166	1
0.954545454545455	1
0.955080213903743	1
0.955614973262032	1
0.956149732620321	1
0.95668449197861	1
0.957219251336898	1
0.957754010695187	1
0.958288770053476	1
0.958823529411765	1
0.959358288770053	1
0.959893048128342	1
0.960427807486631	1
0.96096256684492	1
0.961497326203209	1
0.962032085561497	1
0.962566844919786	1
0.963101604278075	1
0.963636363636364	1
0.964171122994652	1
0.964705882352941	1
0.96524064171123	1
0.965775401069519	1
0.966310160427807	1
0.966844919786096	1
0.967379679144385	1
0.967914438502674	1
0.968449197860963	1
0.968983957219251	1
0.96951871657754	1
0.970053475935829	1
0.970588235294118	1
0.971122994652406	1
0.971657754010695	1
0.972192513368984	1
0.972727272727273	1
0.973262032085562	1
0.97379679144385	1
0.974331550802139	1
0.974866310160428	1
0.975401069518717	1
0.975935828877005	1
0.976470588235294	1
0.977005347593583	1
0.977540106951872	1
0.97807486631016	1
0.978609625668449	1
0.979144385026738	1
0.979679144385027	1
0.980213903743316	1
0.980748663101604	1
0.981283422459893	1
0.981818181818182	1
0.982352941176471	1
0.982887700534759	1
0.983422459893048	1
0.983957219251337	1
0.984491978609626	1
0.985026737967914	1
0.985561497326203	1
0.986096256684492	1
0.986631016042781	1
0.98716577540107	1
0.987700534759358	1
0.988235294117647	1
0.988770053475936	1
0.989304812834225	1
0.989839572192513	1
0.990374331550802	1
0.990909090909091	1
0.99144385026738	1
0.991978609625668	1
0.992513368983957	1
0.993048128342246	1
0.993582887700535	1
0.994117647058824	1
0.994652406417112	1
0.995187165775401	1
0.99572192513369	1
0.996256684491979	1
0.996791443850267	1
0.997326203208556	1
0.997860962566845	1
0.998395721925134	1
0.998930481283422	1
0.999465240641711	1
1	1
0.894708423326134	1
0.89524838012959	1
0.895788336933045	1
0.896328293736501	1
0.896868250539957	1
0.897408207343413	1
0.897948164146868	1
0.898488120950324	1
0.89902807775378	1
0.899568034557235	1
0.900107991360691	1
0.900647948164147	1
0.901187904967603	1
0.901727861771058	1
0.902267818574514	1
0.90280777537797	1
0.903347732181426	1
0.903887688984881	1
0.904427645788337	1
0.904967602591793	1
0.905507559395248	1
0.906047516198704	1
0.90658747300216	1
0.907127429805616	1
0.907667386609071	1
0.908207343412527	1
0.908747300215983	1
0.909287257019438	1
0.909827213822894	1
0.91036717062635	1
0.910907127429806	1
0.911447084233261	1
0.911987041036717	1
0.912526997840173	1
0.913066954643629	1
0.913606911447084	1
0.91414686825054	1
0.914686825053996	1
0.915226781857451	1
0.915766738660907	1
0.916306695464363	1
0.916846652267819	1
0.917386609071274	1
0.91792656587473	1
0.918466522678186	1
0.919006479481641	1
0.919546436285097	1
0.920086393088553	1
0.920626349892009	1
0.921166306695464	1
0.92170626349892	1
0.922246220302376	1
0.922786177105832	1
0.923326133909287	1
0.923866090712743	1
0.924406047516199	1
0.924946004319654	1
0.92548596112311	1
0.926025917926566	1
0.926565874730022	1
0.927105831533477	1
0.927645788336933	1
0.928185745140389	1
0.928725701943845	1
0.9292656587473	1
0.929805615550756	1
0.930345572354212	1
0.930885529157667	1
0.931425485961123	1
0.931965442764579	1
0.932505399568035	1
0.93304535637149	1
0.933585313174946	1
0.934125269978402	1
0.934665226781857	1
0.935205183585313	1
0.935745140388769	1
0.936285097192225	1
0.93682505399568	1
0.937365010799136	1
0.937904967602592	1
0.938444924406048	1
0.938984881209503	1
0.939524838012959	1
0.940064794816415	1
0.94060475161987	1
0.941144708423326	1
0.941684665226782	1
0.942224622030238	1
0.942764578833693	1
0.943304535637149	1
0.943844492440605	1
0.944384449244061	1
0.944924406047516	1
0.945464362850972	1
0.946004319654428	1
0.946544276457883	1
0.947084233261339	1
0.947624190064795	1
0.948164146868251	1
0.948704103671706	1
0.949244060475162	1
0.949784017278618	1
0.950323974082073	1
0.950863930885529	1
0.951403887688985	1
0.951943844492441	1
0.952483801295896	1
0.953023758099352	1
0.953563714902808	1
0.954103671706264	1
0.954643628509719	1
0.955183585313175	1
0.955723542116631	1
0.956263498920086	1
0.956803455723542	1
0.957343412526998	1
0.957883369330454	1
0.958423326133909	1
0.958963282937365	1
0.959503239740821	1
0.960043196544277	1
0.960583153347732	1
0.961123110151188	1
0.961663066954644	1
0.962203023758099	1
0.962742980561555	1
0.963282937365011	1
0.963822894168467	1
0.964362850971922	1
0.964902807775378	1
0.965442764578834	1
0.965982721382289	1
0.966522678185745	1
0.967062634989201	1
0.967602591792657	1
0.968142548596112	1
0.968682505399568	1
0.969222462203024	1
0.96976241900648	1
0.970302375809935	1
0.970842332613391	1
0.971382289416847	1
0.971922246220302	1
0.972462203023758	1
0.973002159827214	1
0.97354211663067	1
0.974082073434125	1
0.974622030237581	1
0.975161987041037	1
0.975701943844492	1
0.976241900647948	1
0.976781857451404	1
0.97732181425486	1
0.977861771058315	1
0.978401727861771	1
0.978941684665227	1
0.979481641468683	1
0.980021598272138	1
0.980561555075594	1
0.98110151187905	1
0.981641468682505	1
0.982181425485961	1
0.982721382289417	1
0.983261339092873	1
0.983801295896328	1
0.984341252699784	1
0.98488120950324	1
0.985421166306696	1
0.985961123110151	1
0.986501079913607	1
0.987041036717063	1
0.987580993520518	1
0.988120950323974	1
0.98866090712743	1
0.989200863930886	1
0.989740820734341	1
0.990280777537797	1
0.990820734341253	1
0.991360691144708	1
0.991900647948164	1
0.99244060475162	1
0.992980561555076	1
0.993520518358531	1
0.994060475161987	1
0.994600431965443	1
0.995140388768899	1
0.995680345572354	1
0.99622030237581	1
0.996760259179266	1
0.997300215982721	1
0.997840172786177	1
0.998380129589633	1
0.998920086393089	1
0.999460043196544	1
1	1
0.85601118359739	0.999323410013532
0.856477166821994	0.999323410013532
0.856943150046598	0.999323410013532
0.857409133271202	0.999323410013532
0.857875116495806	0.999323410013532
0.85834109972041	0.999323410013532
0.858807082945014	0.999323410013532
0.859273066169618	0.999323410013532
0.859739049394222	0.999323410013532
0.860205032618826	0.999323410013532
0.86067101584343	0.999323410013532
0.861136999068034	0.999323410013532
0.861602982292637	0.999323410013532
0.862068965517241	0.999323410013532
0.862534948741845	0.999323410013532
0.863000931966449	0.999323410013532
0.863466915191053	0.999323410013532
0.863932898415657	0.999323410013532
0.864398881640261	0.999323410013532
0.864864864864865	0.999323410013532
0.865330848089469	0.999323410013532
0.865796831314073	0.999323410013532
0.866262814538677	0.999323410013532
0.86672879776328	0.999323410013532
0.867194780987884	0.999323410013532
0.867660764212488	0.999323410013532
0.868126747437092	0.999323410013532
0.868592730661696	0.999323410013532
0.8690587138863	0.999323410013532
0.869524697110904	0.999323410013532
0.869990680335508	0.999323410013532
0.870456663560112	0.999323410013532
0.870922646784716	0.999323410013532
0.87138863000932	0.999323410013532
0.871854613233924	0.999323410013532
0.872320596458527	0.999323410013532
0.872786579683131	0.999323410013532
0.873252562907735	0.999323410013532
0.873718546132339	0.999323410013532
0.874184529356943	0.999323410013532
0.874650512581547	0.999323410013532
0.875116495806151	0.999323410013532
0.875582479030755	0.999323410013532
0.876048462255359	0.999323410013532
0.876514445479963	0.999323410013532
0.876980428704567	0.999323410013532
0.87744641192917	0.999323410013532
0.877912395153775	0.999323410013532
0.878378378378378	0.999323410013532
0.878844361602982	0.999323410013532
0.879310344827586	0.999323410013532
0.87977632805219	0.999323410013532
0.880242311276794	0.999323410013532
0.880708294501398	0.999323410013532
0.881174277726002	0.999323410013532
0.881640260950606	0.999323410013532
0.88210624417521	0.999323410013532
0.882572227399814	0.999323410013532
0.883038210624418	0.999323410013532
0.883504193849021	0.999323410013532
0.883970177073625	0.999323410013532
0.884436160298229	0.999323410013532
0.884902143522833	0.999323410013532
0.885368126747437	0.999323410013532
0.885834109972041	0.999323410013532
0.886300093196645	0.999323410013532
0.886766076421249	0.999323410013532
0.887232059645853	0.999323410013532
0.887698042870457	0.999323410013532
0.888164026095061	0.999323410013532
0.888630009319665	0.999323410013532
0.889095992544268	0.999323410013532
0.889561975768872	0.999323410013532
0.890027958993476	0.999323410013532
0.89049394221808	0.999323410013532
0.890959925442684	0.999323410013532
0.891425908667288	0.999323410013532
0.891891891891892	0.999323410013532
0.892357875116496	0.999323410013532
0.8928238583411	0.999323410013532
0.893289841565704	0.999323410013532
0.893755824790308	0.999323410013532
0.894221808014911	0.999323410013532
0.894687791239515	0.999323410013532
0.895153774464119	0.999323410013532
0.895619757688723	0.999323410013532
0.896085740913327	0.999323410013532
0.896551724137931	0.999323410013532
0.897017707362535	0.999323410013532
0.897483690587139	0.999323410013532
0.897949673811743	0.999323410013532
0.898415657036347	0.999323410013532
0.898881640260951	0.999323410013532
0.899347623485555	0.999323410013532
0.899813606710158	0.999323410013532
0.900279589934762	0.999323410013532
0.900745573159366	0.999323410013532
0.90121155638397	0.999323410013532
0.901677539608574	0.999323410013532
0.902143522833178	0.999323410013532
0.902609506057782	0.999323410013532
0.903075489282386	0.999323410013532
0.90354147250699	0.999323410013532
0.904007455731594	0.999323410013532
0.904473438956198	0.999323410013532
0.904939422180801	0.999323410013532
0.905405405405405	0.999323410013532
0.905871388630009	0.999323410013532
0.906337371854613	0.999323410013532
0.906803355079217	0.999323410013532
0.907269338303821	0.999323410013532
0.907735321528425	0.999323410013532
0.908201304753029	0.999323410013532
0.908667287977633	0.999323410013532
0.909133271202237	0.999323410013532
0.909599254426841	0.999323410013532
0.910065237651445	0.999323410013532
0.910531220876048	0.999323410013532
0.910997204100652	0.999323410013532
0.911463187325256	0.999323410013532
0.91192917054986	0.999323410013532
0.912395153774464	0.999323410013532
0.912861136999068	0.999323410013532
0.913327120223672	0.999323410013532
0.913793103448276	0.999323410013532
0.91425908667288	0.999323410013532
0.914725069897484	0.999323410013532
0.915191053122088	0.999323410013532
0.915657036346691	0.999323410013532
0.916123019571295	0.999323410013532
0.916589002795899	0.999323410013532
0.917054986020503	0.999323410013532
0.917520969245107	0.999323410013532
0.917986952469711	0.999323410013532
0.918452935694315	0.999323410013532
0.918918918918919	0.999323410013532
0.919384902143523	0.999323410013532
0.919850885368127	0.999323410013532
0.920316868592731	0.999323410013532
0.920782851817335	0.999323410013532
0.921248835041938	0.999323410013532
0.921714818266542	0.999323410013532
0.922180801491146	0.999323410013532
0.92264678471575	0.999323410013532
0.923112767940354	0.999323410013532
0.923578751164958	0.999323410013532
0.924044734389562	0.999323410013532
0.924510717614166	0.999323410013532
0.92497670083877	0.999323410013532
0.925442684063374	0.999323410013532
0.925908667287978	0.999323410013532
0.926374650512581	0.999323410013532
0.926840633737186	0.999323410013532
0.927306616961789	0.999323410013532
0.927772600186393	0.999323410013532
0.928238583410997	0.999323410013532
0.928704566635601	0.999323410013532
0.929170549860205	0.999323410013532
0.929636533084809	0.999323410013532
0.930102516309413	0.999323410013532
0.930568499534017	0.999323410013532
0.931034482758621	0.999323410013532
0.931500465983225	0.999323410013532
0.931966449207829	0.999323410013532
0.932432432432432	0.999323410013532
0.932898415657036	0.999323410013532
0.93336439888164	0.999323410013532
0.933830382106244	0.999323410013532
0.934296365330848	0.999323410013532
0.934762348555452	0.999323410013532
0.935228331780056	0.999323410013532
0.93569431500466	0.999323410013532
0.936160298229264	0.999323410013532
0.936626281453868	0.999323410013532
0.937092264678472	0.999323410013532
0.937558247903076	0.999323410013532
0.938024231127679	0.999323410013532
0.938490214352283	0.999323410013532
0.938956197576887	0.999323410013532
0.939422180801491	0.999323410013532
0.939888164026095	0.999323410013532
0.940354147250699	0.999323410013532
0.940820130475303	0.999323410013532
0.941286113699907	0.999323410013532
0.941752096924511	0.999323410013532
0.942218080149115	0.999323410013532
0.942684063373719	0.999323410013532
0.943150046598322	0.999323410013532
0.943616029822926	0.999323410013532
0.94408201304753	0.999323410013532
0.944547996272134	0.999323410013532
0.945013979496738	0.999323410013532
0.945479962721342	0.999323410013532
0.945945945945946	0.999323410013532
0.94641192917055	0.999323410013532
0.946877912395154	0.999323410013532
0.947343895619758	0.999323410013532
0.947809878844362	0.999323410013532
0.948275862068966	0.999323410013532
0.948741845293569	0.999323410013532
0.949207828518173	0.999323410013532
0.949673811742777	0.999323410013532
0.950139794967381	0.999323410013532
0.950605778191985	0.999323410013532
0.951071761416589	0.999323410013532
0.951537744641193	0.999323410013532
0.952003727865797	0.999323410013532
0.952469711090401	0.999323410013532
0.952935694315005	0.999323410013532
0.953401677539609	0.999323410013532
0.953867660764212	0.999323410013532
0.954333643988816	0.999323410013532
0.95479962721342	0.999323410013532
0.955265610438024	0.999323410013532
0.955731593662628	0.999323410013532
0.956197576887232	0.999323410013532
0.956663560111836	0.999323410013532
0.95712954333644	0.999323410013532
0.957595526561044	0.999323410013532
0.958061509785648	0.999323410013532
0.958527493010252	0.999323410013532
0.958993476234856	0.999323410013532
0.959459459459459	0.999323410013532
0.959925442684063	0.999323410013532
0.960391425908667	0.999323410013532
0.960857409133271	0.999323410013532
0.961323392357875	0.999323410013532
0.961789375582479	0.999323410013532
0.962255358807083	0.999323410013532
0.962721342031687	0.999323410013532
0.963187325256291	0.999323410013532
0.963653308480895	0.999323410013532
0.964119291705499	0.999323410013532
0.964585274930102	0.999323410013532
0.965051258154706	0.999323410013532
0.96551724137931	0.999323410013532
0.965983224603914	0.999323410013532
0.966449207828518	0.999323410013532
0.966915191053122	0.999323410013532
0.967381174277726	0.999323410013532
0.96784715750233	0.999323410013532
0.968313140726934	0.999323410013532
0.968779123951538	0.999323410013532
0.969245107176142	0.999323410013532
0.969711090400746	0.999323410013532
0.970177073625349	0.999323410013532
0.970643056849953	0.999323410013532
0.971109040074557	0.999323410013532
0.971575023299161	0.999323410013532
0.972041006523765	0.999323410013532
0.972506989748369	0.999323410013532
0.972972972972973	0.999323410013532
0.973438956197577	0.999323410013532
0.973904939422181	0.999323410013532
0.974370922646785	0.999323410013532
0.974836905871389	0.999323410013532
0.975302889095992	0.999323410013532
0.975768872320597	0.999323410013532
0.9762348555452	0.999323410013532
0.976700838769804	0.999323410013532
0.977166821994408	0.999323410013532
0.977632805219012	0.999323410013532
0.978098788443616	0.999323410013532
0.97856477166822	0.999323410013532
0.979030754892824	0.999323410013532
0.979496738117428	0.999323410013532
0.979962721342032	0.999323410013532
0.980428704566636	0.999323410013532
0.98089468779124	0.999323410013532
0.981360671015843	0.999323410013532
0.981826654240447	0.999323410013532
0.982292637465051	0.999323410013532
0.982758620689655	0.999323410013532
0.983224603914259	0.999323410013532
0.983690587138863	0.999323410013532
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/BossaNova-HueSIFT-ROC-fold3.txt <==
0	0
0	0.000888888888888889
0	0.00177777777777778
0	0.00266666666666667
0	0.00355555555555556
0	0.00444444444444444
0	0.00533333333333333
0	0.00622222222222222
0	0.00711111111111111
0	0.008
0	0.00888888888888889
0	0.00977777777777778
0	0.0106666666666667
0	0.0115555555555556
0	0.0124444444444444
0	0.0133333333333333
0	0.0142222222222222
0	0.0151111111111111
0	0.016
0	0.0168888888888889
0	0.0177777777777778
0	0.0186666666666667
0	0.0195555555555556
0	0.0204444444444444
0	0.0213333333333333
0	0.0222222222222222
0	0.0231111111111111
0	0.024
0	0.0248888888888889
0	0.0257777777777778
0	0.0266666666666667
0	0.0275555555555556
0	0.0284444444444444
0	0.0293333333333333
0	0.0302222222222222
0	0.0311111111111111
0	0.032
0	0.0328888888888889
0	0.0337777777777778
0	0.0346666666666667
0	0.0355555555555556
0	0.0364444444444444
0	0.0373333333333333
0	0.0382222222222222
0	0.0391111111111111
0	0.04
0	0.0408888888888889
0	0.0417777777777778
0	0.0426666666666667
0	0.0435555555555556
0	0.0444444444444444
0	0.0453333333333333
0	0.0462222222222222
0	0.0471111111111111
0	0.048
0	0.0488888888888889
0	0.0497777777777778
0	0.0506666666666667
0	0.0515555555555556
0	0.0524444444444444
0	0.0533333333333333
0	0.0542222222222222
0	0.0551111111111111
0	0.056
0	0.0568888888888889
0	0.0577777777777778
0	0.0586666666666667
0	0.0595555555555556
0	0.0604444444444444
0	0.0613333333333333
0	0.0622222222222222
0	0.0631111111111111
0	0.064
0	0.0648888888888889
0	0.0657777777777778
0	0.0666666666666667
0	0.0675555555555555
0	0.0684444444444444
0	0.0693333333333333
0	0.0702222222222222
0	0.0711111111111111
0	0.072
0	0.0728888888888889
0	0.0737777777777778
0	0.0746666666666667
0	0.0755555555555556
0	0.0764444444444444
0	0.0773333333333333
0	0.0782222222222222
0	0.0791111111111111
0	0.08
0	0.0808888888888889
0	0.0817777777777778
0	0.0826666666666667
0	0.0835555555555555
0	0.0844444444444444
0	0.0853333333333333
0	0.0862222222222222
0	0.0871111111111111
0	0.088
0	0.0888888888888889
0	0.0897777777777778
0	0.0906666666666667
0	0.0915555555555556
0	0.0924444444444444
0	0.0933333333333333
0	0.0942222222222222
0	0.0951111111111111
0	0.096
0	0.0968888888888889
0	0.0977777777777778
0	0.0986666666666667
0	0.0995555555555555
0	0.100444444444444
0	0.101333333333333
0	0.102222222222222
0	0.103111111111111
0	0.104
0	0.104888888888889
0	0.105777777777778
0	0.106666666666667
0	0.107555555555556
0	0.108444444444444
0	0.109333333333333
0	0.110222222222222
0	0.111111111111111
0	0.112
0	0.112888888888889
0	0.113777777777778
0	0.114666666666667
0	0.115555555555556
0	0.116444444444444
0	0.117333333333333
0	0.118222222222222
0	0.119111111111111
0	0.12
0	0.120888888888889
0	0.121777777777778
0	0.122666666666667
0	0.123555555555556
0	0.124444444444444
0	0.125333333333333
0	0.126222222222222
0	0.127111111111111
0	0.128
0	0.128888888888889
0	0.129777777777778
0	0.130666666666667
0	0.131555555555556
0	0.132444444444444
0	0.133333333333333
0	0.134222222222222
0	0.135111111111111
0	0.136
0	0.136888888888889
0	0.137777777777778
0	0.138666666666667
0	0.139555555555556
0	0.140444444444444
0	0.141333333333333
0	0.142222222222222
0	0.143111111111111
0	0.144
0	0.144888888888889
0	0.145777777777778
0	0.146666666666667
0	0.147555555555556
0	0.148444444444444
0	0.149333333333333
0	0.150222222222222
0	0.151111111111111
0	0.152
0	0.152888888888889
0	0.153777777777778
0	0.154666666666667
0	0.155555555555556
0	0.156444444444444
0	0.157333333333333
0	0.158222222222222
0	0.159111111111111
0	0.16
0	0.160888888888889
0	0.161777777777778
0	0.162666666666667
0	0.163555555555556
0	0.164444444444444
0	0.165333333333333
0	0.166222222222222
0	0.167111111111111
0	0.168
0	0.168888888888889
0	0.169777777777778
0	0.170666666666667
0	0.171555555555556
0	0.172444444444444
0	0.173333333333333
0	0.174222222222222
0	0.175111111111111
0	0.176
0	0.176888888888889
0	0.177777777777778
0	0.178666666666667
0	0.179555555555556
0	0.180444444444444
0	0.181333333333333
0	0.182222222222222
0	0.183111111111111
0	0.184
0	0.184888888888889
0	0.185777777777778
0	0.186666666666667
0	0.187555555555556
0	0.188444444444444
0	0.189333333333333
0	0.190222222222222
0	0.191111111111111
0	0.192
0	0.192888888888889
0	0.193777777777778
0	0.194666666666667
0.000502765208647562	0.194666666666667
0.000502765208647562	0.195555555555556
0.000502765208647562	0.196444444444444
0.000502765208647562	0.197333333333333
0.000502765208647562	0.198222222222222
0.000502765208647562	0.199111111111111
0.000502765208647562	0.2
0.000502765208647562	0.200888888888889
0.000502765208647562	0.201777777777778
0.00100553041729512	0.201777777777778
0.00100553041729512	0.202666666666667
0.00100553041729512	0.203555555555556
0.00100553041729512	0.204444444444444
0.00100553041729512	0.205333333333333
0.00100553041729512	0.206222222222222
0.00100553041729512	0.207111111111111
0.00100553041729512	0.208
0.00100553041729512	0.208888888888889
0.00100553041729512	0.209777777777778
0.00100553041729512	0.210666666666667
0.00100553041729512	0.211555555555556
0.00100553041729512	0.212444444444444
0.00100553041729512	0.213333333333333
0.00100553041729512	0.214222222222222
0.00100553041729512	0.215111111111111
0.00100553041729512	0.216
0.00100553041729512	0.216888888888889
0.00100553041729512	0.217777777777778
0.00100553041729512	0.218666666666667
0.00100553041729512	0.219555555555556
0.00100553041729512	0.220444444444444
0.00100553041729512	0.221333333333333
0.00100553041729512	0.222222222222222
0.00100553041729512	0.223111111111111
0.00100553041729512	0.224
0.00100553041729512	0.224888888888889
0.00100553041729512	0.225777777777778
0.00100553041729512	0.226666666666667
0.00150829562594268	0.226666666666667
0.00150829562594268	0.227555555555556
0.00201106083459025	0.227555555555556
0.00201106083459025	0.228444444444444
0.00201106083459025	0.229333333333333
0.00201106083459025	0.230222222222222
0.00201106083459025	0.231111111111111
0.00201106083459025	0.232
0.00201106083459025	0.232888888888889
0.00201106083459025	0.233777777777778
0.00201106083459025	0.234666666666667
0.00201106083459025	0.235555555555556
0.00201106083459025	0.236444444444444
0.00201106083459025	0.237333333333333
0.00201106083459025	0.238222222222222
0.00201106083459025	0.239111111111111
0.00201106083459025	0.24
0.00201106083459025	0.240888888888889
0.00201106083459025	0.241777777777778
0.00201106083459025	0.242666666666667
0.00201106083459025	0.243555555555556
0.00201106083459025	0.244444444444444
0.00201106083459025	0.245333333333333
0.00201106083459025	0.246222222222222
0.00201106083459025	0.247111111111111
0.00201106083459025	0.248
0.00201106083459025	0.248888888888889
0.00201106083459025	0.249777777777778
0.00201106083459025	0.250666666666667
0.00201106083459025	0.251555555555556
0.00201106083459025	0.252444444444444
0.00201106083459025	0.253333333333333
0.00201106083459025	0.254222222222222
0.00201106083459025	0.255111111111111
0.00201106083459025	0.256
0.00201106083459025	0.256888888888889
0.00201106083459025	0.257777777777778
0.00201106083459025	0.258666666666667
0.00201106083459025	0.259555555555556
0.00201106083459025	0.260444444444444
0.00201106083459025	0.261333333333333
0.00201106083459025	0.262222222222222
0.00201106083459025	0.263111111111111
0.00201106083459025	0.264
0.00201106083459025	0.264888888888889
0.00201106083459025	0.265777777777778
0.00201106083459025	0.266666666666667
0.00201106083459025	0.267555555555556
0.00201106083459025	0.268444444444444
0.00201106083459025	0.269333333333333
0.00201106083459025	0.270222222222222
0.00201106083459025	0.271111111111111
0.00201106083459025	0.272
0.00201106083459025	0.272888888888889
0.00201106083459025	0.273777777777778
0.00201106083459025	0.274666666666667
0.00201106083459025	0.275555555555556
0.00201106083459025	0.276444444444444
0.00201106083459025	0.277333333333333
0.00201106083459025	0.278222222222222
0.00201106083459025	0.279111111111111
0.00201106083459025	0.28
0.00201106083459025	0.280888888888889
0.00201106083459025	0.281777777777778
0.00201106083459025	0.282666666666667
0.00201106083459025	0.283555555555556
0.00201106083459025	0.284444444444444
0.00201106083459025	0.285333333333333
0.00201106083459025	0.286222222222222
0.00201106083459025	0.287111111111111
0.00201106083459025	0.288
0.00201106083459025	0.288888888888889
0.00201106083459025	0.289777777777778
0.00201106083459025	0.290666666666667
0.00201106083459025	0.291555555555556
0.00201106083459025	0.292444444444444
0.00201106083459025	0.293333333333333
0.00201106083459025	0.294222222222222
0.00201106083459025	0.295111111111111
0.00201106083459025	0.296
0.00201106083459025	0.296888888888889
0.00201106083459025	0.297777777777778
0.00201106083459025	0.298666666666667
0.00201106083459025	0.299555555555556
0.00201106083459025	0.300444444444444
0.00201106083459025	0.301333333333333
0.00201106083459025	0.302222222222222
0.00201106083459025	0.303111111111111
0.00201106083459025	0.304
0.00201106083459025	0.304888888888889
0.00201106083459025	0.305777777777778
0.00201106083459025	0.306666666666667
0.00201106083459025	0.307555555555556
0.00201106083459025	0.308444444444444
0.00201106083459025	0.309333333333333
0.00201106083459025	0.310222222222222
0.00201106083459025	0.311111111111111
0.00201106083459025	0.312
0.00201106083459025	0.312888888888889
0.00201106083459025	0.313777777777778
0.00201106083459025	0.314666666666667
0.00201106083459025	0.315555555555556
0.00201106083459025	0.316444444444444
0.00201106083459025	0.317333333333333
0.00201106083459025	0.318222222222222
0.00201106083459025	0.319111111111111
0.00201106083459025	0.32
0.00201106083459025	0.320888888888889
0.00201106083459025	0.321777777777778
0.00201106083459025	0.322666666666667
0.00201106083459025	0.323555555555556
0.00201106083459025	0.324444444444444
0.00201106083459025	0.325333333333333
0.00201106083459025	0.326222222222222
0.00201106083459025	0.327111111111111
0.00201106083459025	0.328
0.00201106083459025	0.328888888888889
0.00201106083459025	0.329777777777778
0.00201106083459025	0.330666666666667
0.00201106083459025	0.331555555555556
0.00201106083459025	0.332444444444444
0.00201106083459025	0.333333333333333
0.00201106083459025	0.334222222222222
0.00201106083459025	0.335111111111111
0.00201106083459025	0.336
0.00251382604323781	0.336
0.00251382604323781	0.336888888888889
0.00251382604323781	0.337777777777778
0.00251382604323781	0.338666666666667
0.00251382604323781	0.339555555555556
0.00251382604323781	0.340444444444444
0.00251382604323781	0.341333333333333
0.00251382604323781	0.342222222222222
0.00251382604323781	0.343111111111111
0.00251382604323781	0.344
0.00251382604323781	0.344888888888889
0.00251382604323781	0.345777777777778
0.00251382604323781	0.346666666666667
0.00251382604323781	0.347555555555556
0.00251382604323781	0.348444444444444
0.00251382604323781	0.349333333333333
0.00251382604323781	0.350222222222222
0.00251382604323781	0.351111111111111
0.00251382604323781	0.352
0.00251382604323781	0.352888888888889
0.00251382604323781	0.353777777777778
0.00251382604323781	0.354666666666667
0.00251382604323781	0.355555555555556
0.00251382604323781	0.356444444444444
0.00251382604323781	0.357333333333333
0.00251382604323781	0.358222222222222
0.00251382604323781	0.359111111111111
0.00251382604323781	0.36
0.00251382604323781	0.360888888888889
0.00251382604323781	0.361777777777778
0.00251382604323781	0.362666666666667
0.00251382604323781	0.363555555555556
0.00251382604323781	0.364444444444444
0.00251382604323781	0.365333333333333
0.00251382604323781	0.366222222222222
0.00251382604323781	0.367111111111111
0.00251382604323781	0.368
0.00251382604323781	0.368888888888889
0.00251382604323781	0.369777777777778
0.00251382604323781	0.370666666666667
0.00251382604323781	0.371555555555556
0.00251382604323781	0.372444444444444
0.00251382604323781	0.373333333333333
0.00251382604323781	0.374222222222222
0.00251382604323781	0.375111111111111
0.00251382604323781	0.376
0.00251382604323781	0.376888888888889
0.00251382604323781	0.377777777777778
0.00251382604323781	0.378666666666667
0.00251382604323781	0.379555555555556
0.00251382604323781	0.380444444444444
0.00251382604323781	0.381333333333333
0.00251382604323781	0.382222222222222
0.00251382604323781	0.383111111111111
0.00251382604323781	0.384
0.00251382604323781	0.384888888888889
0.00251382604323781	0.385777777777778
0.00251382604323781	0.386666666666667
0.00251382604323781	0.387555555555556
0.00301659125188537	0.387555555555556
0.00301659125188537	0.388444444444444
0.00301659125188537	0.389333333333333
0.00301659125188537	0.390222222222222
0.00301659125188537	0.391111111111111
0.00301659125188537	0.392
0.00301659125188537	0.392888888888889
0.00301659125188537	0.393777777777778
0.00301659125188537	0.394666666666667
0.00301659125188537	0.395555555555556
0.00301659125188537	0.396444444444444
0.00301659125188537	0.397333333333333
0.00301659125188537	0.398222222222222
0.00301659125188537	0.399111111111111
0.00351935646053293	0.399111111111111
0.00351935646053293	0.4
0.00351935646053293	0.400888888888889
0.00351935646053293	0.401777777777778
0.00351935646053293	0.402666666666667
0.00351935646053293	0.403555555555556
0.00351935646053293	0.404444444444444
0.00351935646053293	0.405333333333333
0.00351935646053293	0.406222222222222
0.00351935646053293	0.407111111111111
0.00351935646053293	0.408
0.00351935646053293	0.408888888888889
0.00351935646053293	0.409777777777778
0.00351935646053293	0.410666666666667
0.00351935646053293	0.411555555555556
0.00351935646053293	0.412444444444444
0.00351935646053293	0.413333333333333
0.00351935646053293	0.414222222222222
0.00351935646053293	0.415111111111111
0.00351935646053293	0.416
0.00351935646053293	0.416888888888889
0.00351935646053293	0.417777777777778
0.00351935646053293	0.418666666666667
0.00351935646053293	0.419555555555556
0.00351935646053293	0.420444444444444
0.00351935646053293	0.421333333333333
0.00351935646053293	0.422222222222222
0.00351935646053293	0.423111111111111
0.00351935646053293	0.424
0.00351935646053293	0.424888888888889
0.00351935646053293	0.425777777777778
0.00351935646053293	0.426666666666667
0.00351935646053293	0.427555555555556
0.00351935646053293	0.428444444444444
0.00351935646053293	0.429333333333333
0.00351935646053293	0.430222222222222
0.00351935646053293	0.431111111111111
0.00351935646053293	0.432
0.00351935646053293	0.432888888888889
0.00351935646053293	0.433777777777778
0.00351935646053293	0.434666666666667
0.00351935646053293	0.435555555555556
0.00351935646053293	0.436444444444444
0.00351935646053293	0.437333333333333
0.00351935646053293	0.438222222222222
0.00351935646053293	0.439111111111111
0.00351935646053293	0.44
0.00351935646053293	0.440888888888889
0.00351935646053293	0.441777777777778
0.00351935646053293	0.442666666666667
0.00351935646053293	0.443555555555556
0.00351935646053293	0.444444444444444
0.00351935646053293	0.445333333333333
0.00351935646053293	0.446222222222222
0.00351935646053293	0.447111111111111
0.00351935646053293	0.448
0.00351935646053293	0.448888888888889
0.00351935646053293	0.449777777777778
0.00351935646053293	0.450666666666667
0.00351935646053293	0.451555555555556
0.00351935646053293	0.452444444444444
0.00351935646053293	0.453333333333333
0.00351935646053293	0.454222222222222
0.00351935646053293	0.455111111111111
0.00351935646053293	0.456
0.00351935646053293	0.456888888888889
0.00351935646053293	0.457777777777778
0.00351935646053293	0.458666666666667
0.00351935646053293	0.459555555555556
0.00351935646053293	0.460444444444444
0.00351935646053293	0.461333333333333
0.00351935646053293	0.462222222222222
0.00351935646053293	0.463111111111111
0.00351935646053293	0.464
0.00351935646053293	0.464888888888889
0.00351935646053293	0.465777777777778
0.00351935646053293	0.466666666666667
0.00351935646053293	0.467555555555556
0.00351935646053293	0.468444444444444
0.00351935646053293	0.469333333333333
0.00351935646053293	0.470222222222222
0.00351935646053293	0.471111111111111
0.00351935646053293	0.472
0.00351935646053293	0.472888888888889
0.00351935646053293	0.473777777777778
0.00351935646053293	0.474666666666667
0.00351935646053293	0.475555555555556
0.00351935646053293	0.476444444444444
0.00351935646053293	0.477333333333333
0.00351935646053293	0.478222222222222
0.00351935646053293	0.479111111111111
0.00351935646053293	0.48
0.00351935646053293	0.480888888888889
0.00351935646053293	0.481777777777778
0.00351935646053293	0.482666666666667
0.00351935646053293	0.483555555555556
0.00402212166918049	0.483555555555556
0.00452488687782805	0.483555555555556
0.00452488687782805	0.484444444444444
0.00452488687782805	0.485333333333333
0.00452488687782805	0.486222222222222
0.00452488687782805	0.487111111111111
0.00452488687782805	0.488
0.00452488687782805	0.488888888888889
0.00452488687782805	0.489777777777778
0.00452488687782805	0.490666666666667
0.00452488687782805	0.491555555555556
0.00452488687782805	0.492444444444444
0.00452488687782805	0.493333333333333
0.00452488687782805	0.494222222222222
0.00452488687782805	0.495111111111111
0.00452488687782805	0.496
0.00452488687782805	0.496888888888889
0.00452488687782805	0.497777777777778
0.00452488687782805	0.498666666666667
0.00452488687782805	0.499555555555556
0.00452488687782805	0.500444444444444
0.00452488687782805	0.501333333333333
0.00452488687782805	0.502222222222222
0.00452488687782805	0.503111111111111
0.00452488687782805	0.504
0.00452488687782805	0.504888888888889
0.00452488687782805	0.505777777777778
0.00452488687782805	0.506666666666667
0.00452488687782805	0.507555555555556
0.00452488687782805	0.508444444444444
0.00452488687782805	0.509333333333333
0.00452488687782805	0.510222222222222
0.00452488687782805	0.511111111111111
0.00452488687782805	0.512
0.00452488687782805	0.512888888888889
0.00452488687782805	0.513777777777778
0.00452488687782805	0.514666666666667
0.00452488687782805	0.515555555555556
0.00452488687782805	0.516444444444444
0.00502765208647562	0.516444444444444
0.00502765208647562	0.517333333333333
0.00502765208647562	0.518222222222222
0.00502765208647562	0.519111111111111
0.00502765208647562	0.52
0.00502765208647562	0.520888888888889
0.00502765208647562	0.521777777777778
0.00502765208647562	0.522666666666667
0.00502765208647562	0.523555555555556
0.00502765208647562	0.524444444444444
0.00502765208647562	0.525333333333333
0.00502765208647562	0.526222222222222
0.00502765208647562	0.527111111111111
0.00553041729512318	0.527111111111111
0.00553041729512318	0.528
0.00553041729512318	0.528888888888889
0.00553041729512318	0.529777777777778
0.00553041729512318	0.530666666666667
0.00553041729512318	0.531555555555556
0.00553041729512318	0.532444444444444
0.00553041729512318	0.533333333333333
0.00553041729512318	0.534222222222222
0.00553041729512318	0.535111111111111
0.00553041729512318	0.536
0.00553041729512318	0.536888888888889
0.00553041729512318	0.537777777777778
0.00553041729512318	0.538666666666667
0.00553041729512318	0.539555555555556
0.00553041729512318	0.540444444444444
0.00553041729512318	0.541333333333333
0.00553041729512318	0.542222222222222
0.00553041729512318	0.543111111111111
0.00553041729512318	0.544
0.00553041729512318	0.544888888888889
0.00553041729512318	0.545777777777778
0.00553041729512318	0.546666666666667
0.00553041729512318	0.547555555555556
0.00553041729512318	0.548444444444444
0.00553041729512318	0.549333333333333
0.00553041729512318	0.550222222222222
0.00553041729512318	0.551111111111111
0.00553041729512318	0.552
0.00553041729512318	0.552888888888889
0.00553041729512318	0.553777777777778
0.00553041729512318	0.554666666666667
0.00553041729512318	0.555555555555556
0.00553041729512318	0.556444444444444
0.00553041729512318	0.557333333333333
0.00553041729512318	0.558222222222222
0.00553041729512318	0.559111111111111
0.00553041729512318	0.56
0.00553041729512318	0.560888888888889
0.00553041729512318	0.561777777777778
0.00553041729512318	0.562666666666667
0.00553041729512318	0.563555555555556
0.00553041729512318	0.564444444444444
0.00553041729512318	0.565333333333333
0.00553041729512318	0.566222222222222
0.00553041729512318	0.567111111111111
0.00553041729512318	0.568
0.00603318250377074	0.568
0.00603318250377074	0.568888888888889
0.00603318250377074	0.569777777777778
0.00603318250377074	0.570666666666667
0.00603318250377074	0.571555555555556
0.0065359477124183	0.571555555555556
0.0065359477124183	0.572444444444444
0.0065359477124183	0.573333333333333
0.0065359477124183	0.574222222222222
0.00703871292106586	0.574222222222222
0.00703871292106586	0.575111111111111
0.00703871292106586	0.576
0.00703871292106586	0.576888888888889
0.00703871292106586	0.577777777777778
0.00703871292106586	0.578666666666667
0.00703871292106586	0.579555555555556
0.00703871292106586	0.580444444444444
0.00703871292106586	0.581333333333333
0.00703871292106586	0.582222222222222
0.00703871292106586	0.583111111111111
0.00703871292106586	0.584
0.00703871292106586	0.584888888888889
0.00703871292106586	0.585777777777778
0.00703871292106586	0.586666666666667
0.00703871292106586	0.587555555555556
0.00703871292106586	0.588444444444444
0.00703871292106586	0.589333333333333
0.00703871292106586	0.590222222222222
0.00754147812971342	0.590222222222222
0.00754147812971342	0.591111111111111
0.00754147812971342	0.592
0.00804424333836098	0.592
0.00804424333836098	0.592888888888889
0.00804424333836098	0.593777777777778
0.00804424333836098	0.594666666666667
0.00804424333836098	0.595555555555556
0.00804424333836098	0.596444444444444
0.00804424333836098	0.597333333333333
0.00854700854700855	0.597333333333333
0.00854700854700855	0.598222222222222
0.00854700854700855	0.599111111111111
0.00854700854700855	0.6
0.00854700854700855	0.600888888888889
0.00854700854700855	0.601777777777778
0.00854700854700855	0.602666666666667
0.00854700854700855	0.603555555555556
0.00854700854700855	0.604444444444444
0.00854700854700855	0.605333333333333
0.00854700854700855	0.606222222222222
0.00854700854700855	0.607111111111111
0.00904977375565611	0.607111111111111
0.00904977375565611	0.608
0.00904977375565611	0.608888888888889
0.00904977375565611	0.609777777777778
0.00904977375565611	0.610666666666667
0.00904977375565611	0.611555555555556
0.00904977375565611	0.612444444444444
0.00904977375565611	0.613333333333333
0.00904977375565611	0.614222222222222
0.00904977375565611	0.615111111111111
0.00904977375565611	0.616
0.00904977375565611	0.616888888888889
0.00955253896430367	0.616888888888889
0.00955253896430367	0.617777777777778
0.00955253896430367	0.618666666666667
0.00955253896430367	0.619555555555556
0.00955253896430367	0.620444444444444
0.00955253896430367	0.621333333333333
0.00955253896430367	0.622222222222222
0.00955253896430367	0.623111111111111
0.00955253896430367	0.624
0.0100553041729512	0.624
0.0100553041729512	0.624888888888889
0.0100553041729512	0.625777777777778
0.0100553041729512	0.626666666666667
0.0100553041729512	0.627555555555556
0.0100553041729512	0.628444444444444
0.0100553041729512	0.629333333333333
0.0100553041729512	0.630222222222222
0.0100553041729512	0.631111111111111
0.0100553041729512	0.634666666666667
0.0110608345902464	0.634666666666667
0.0110608345902464	0.635555555555556
0.0115635997988939	0.635555555555556
0.0120663650075415	0.635555555555556
0.0120663650075415	0.636444444444444
0.0120663650075415	0.639111111111111
0.0180995475113122	0.642666666666667
0.0180995475113122	0.643555555555556
0.0186023127199598	0.643555555555556
0.0191050779286073	0.643555555555556
0.0191050779286073	0.645333333333333
0.0191050779286073	0.646222222222222
0.0191050779286073	0.647111111111111
0.0191050779286073	0.648
0.0191050779286073	0.648888888888889
0.0191050779286073	0.649777777777778
0.0196078431372549	0.649777777777778
0.0196078431372549	0.650666666666667
0.0196078431372549	0.651555555555556
0.0196078431372549	0.652444444444444
0.0196078431372549	0.653333333333333
0.0196078431372549	0.654222222222222
0.0196078431372549	0.655111111111111
0.0196078431372549	0.656
0.0196078431372549	0.656888888888889
0.0196078431372549	0.657777777777778
0.0196078431372549	0.658666666666667
0.0196078431372549	0.659555555555556
0.0196078431372549	0.660444444444444
0.0196078431372549	0.661333333333333
0.0196078431372549	0.662222222222222
0.0196078431372549	0.663111111111111
0.0196078431372549	0.664
0.0196078431372549	0.664888888888889
0.0196078431372549	0.665777777777778
0.0196078431372549	0.666666666666667
0.0196078431372549	0.667555555555556
0.0196078431372549	0.668444444444444
0.0196078431372549	0.669333333333333
0.0196078431372549	0.670222222222222
0.0196078431372549	0.671111111111111
0.0201106083459025	0.671111111111111
0.0201106083459025	0.672
0.0201106083459025	0.672888888888889
0.02061337355455	0.672888888888889
0.02061337355455	0.673777777777778
0.0211161387631976	0.673777777777778
0.0211161387631976	0.674666666666667
0.0211161387631976	0.675555555555556
0.0211161387631976	0.676444444444444
0.0211161387631976	0.677333333333333
0.0211161387631976	0.678222222222222
0.0211161387631976	0.679111111111111
0.0216189039718451	0.679111111111111
0.0216189039718451	0.68
0.0216189039718451	0.680888888888889
0.0216189039718451	0.681777777777778
0.0216189039718451	0.682666666666667
0.0216189039718451	0.683555555555556
0.0221216691804927	0.683555555555556
0.0221216691804927	0.684444444444444
0.0221216691804927	0.685333333333333
0.0226244343891403	0.685333333333333
0.0226244343891403	0.686222222222222
0.0226244343891403	0.687111111111111
0.0226244343891403	0.688
0.0226244343891403	0.688888888888889
0.0226244343891403	0.689777777777778
0.0226244343891403	0.690666666666667
0.0231271995977878	0.690666666666667
0.0231271995977878	0.691555555555556
0.0231271995977878	0.692444444444444
0.0231271995977878	0.693333333333333
0.0236299648064354	0.693333333333333
0.0236299648064354	0.694222222222222
0.0236299648064354	0.695111111111111
0.024132730015083	0.695111111111111
0.024132730015083	0.696
0.024132730015083	0.696888888888889
0.024132730015083	0.697777777777778
0.024132730015083	0.698666666666667
0.024132730015083	0.699555555555556
0.024132730015083	0.700444444444444
0.024132730015083	0.701333333333333
0.024132730015083	0.702222222222222
0.024132730015083	0.703111111111111
0.024132730015083	0.704
0.024132730015083	0.704888888888889
0.024132730015083	0.705777777777778
0.024132730015083	0.706666666666667
0.024132730015083	0.707555555555556
0.024132730015083	0.708444444444444
0.024132730015083	0.709333333333333
0.024132730015083	0.710222222222222
0.024132730015083	0.711111111111111
0.024132730015083	0.712
0.0246354952237305	0.712
0.0246354952237305	0.712888888888889
0.0246354952237305	0.713777777777778
0.0246354952237305	0.714666666666667
0.0246354952237305	0.715555555555556
0.0246354952237305	0.716444444444444
0.0246354952237305	0.717333333333333
0.0246354952237305	0.718222222222222
0.0246354952237305	0.719111111111111
0.0246354952237305	0.72
0.0246354952237305	0.720888888888889
0.0246354952237305	0.721777777777778
0.0251382604323781	0.721777777777778
0.0251382604323781	0.722666666666667
0.0251382604323781	0.723555555555556
0.0256410256410256	0.723555555555556
0.0256410256410256	0.724444444444444
0.0261437908496732	0.724444444444444
0.0261437908496732	0.725333333333333
0.0261437908496732	0.726222222222222
0.0261437908496732	0.727111111111111
0.0261437908496732	0.728
0.0261437908496732	0.728888888888889
0.0261437908496732	0.729777777777778
0.0261437908496732	0.730666666666667
0.0266465560583208	0.730666666666667
0.0266465560583208	0.731555555555556
0.0266465560583208	0.732444444444444
0.0266465560583208	0.733333333333333
0.0266465560583208	0.734222222222222
0.0266465560583208	0.735111111111111
0.0266465560583208	0.736
0.0266465560583208	0.736888888888889
0.0266465560583208	0.737777777777778
0.0266465560583208	0.738666666666667
0.0271493212669683	0.738666666666667
0.0271493212669683	0.739555555555556
0.0271493212669683	0.740444444444444
0.0271493212669683	0.741333333333333
0.0276520864756159	0.741333333333333
0.0276520864756159	0.742222222222222
0.0276520864756159	0.743111111111111
0.0281548516842634	0.743111111111111
0.028657616892911	0.743111111111111
0.028657616892911	0.744
0.0291603821015586	0.744
0.0296631473102061	0.744
0.0301659125188537	0.744
0.0301659125188537	0.744888888888889
0.0306686777275013	0.744888888888889
0.0306686777275013	0.745777777777778
0.0306686777275013	0.746666666666667
0.0306686777275013	0.747555555555556
0.0306686777275013	0.748444444444444
0.0311714429361488	0.748444444444444
0.0311714429361488	0.749333333333333
0.0316742081447964	0.749333333333333
0.0316742081447964	0.750222222222222
0.0321769733534439	0.750222222222222
0.0326797385620915	0.750222222222222
0.0331825037707391	0.750222222222222
0.0331825037707391	0.751111111111111
0.0331825037707391	0.752
0.0331825037707391	0.752888888888889
0.0331825037707391	0.753777777777778
0.0331825037707391	0.754666666666667
0.0331825037707391	0.755555555555556
0.0331825037707391	0.756444444444444
0.0331825037707391	0.757333333333333
0.0331825037707391	0.758222222222222
0.0331825037707391	0.759111111111111
0.0331825037707391	0.76
0.0331825037707391	0.760888888888889
0.0331825037707391	0.761777777777778
0.0331825037707391	0.762666666666667
0.0331825037707391	0.763555555555556
0.0331825037707391	0.764444444444444
0.0331825037707391	0.765333333333333
0.0331825037707391	0.766222222222222
0.0331825037707391	0.767111111111111
0.0331825037707391	0.768
0.0331825037707391	0.768888888888889
0.0331825037707391	0.769777777777778
0.0331825037707391	0.770666666666667
0.0331825037707391	0.771555555555556
0.0331825037707391	0.772444444444444
0.0336852689793866	0.772444444444444
0.0341880341880342	0.772444444444444
0.0341880341880342	0.773333333333333
0.0346907993966818	0.773333333333333
0.0346907993966818	0.774222222222222
0.0351935646053293	0.774222222222222
0.0351935646053293	0.775111111111111
0.0351935646053293	0.776
0.0351935646053293	0.776888888888889
0.0351935646053293	0.777777777777778
0.0351935646053293	0.778666666666667
0.0351935646053293	0.779555555555556
0.0356963298139769	0.779555555555556
0.0361990950226244	0.779555555555556
0.036701860231272	0.779555555555556
0.036701860231272	0.780444444444444
0.036701860231272	0.781333333333333
0.036701860231272	0.782222222222222
0.036701860231272	0.783111111111111
0.036701860231272	0.784
0.036701860231272	0.784888888888889
0.0372046254399196	0.784888888888889
0.0377073906485671	0.784888888888889
0.0382101558572147	0.784888888888889
0.0387129210658622	0.784888888888889
0.0392156862745098	0.784888888888889
0.0392156862745098	0.785777777777778
0.0392156862745098	0.786666666666667
0.0397184514831574	0.786666666666667
0.0397184514831574	0.787555555555556
0.0402212166918049	0.787555555555556
0.0402212166918049	0.788444444444444
0.0402212166918049	0.789333333333333
0.0402212166918049	0.790222222222222
0.0402212166918049	0.791111111111111
0.0402212166918049	0.792
0.0402212166918049	0.792888888888889
0.0407239819004525	0.792888888888889
0.0407239819004525	0.793777777777778
0.0407239819004525	0.794666666666667
0.0412267471091	0.794666666666667
0.0417295123177476	0.794666666666667
0.0417295123177476	0.795555555555556
0.0417295123177476	0.796444444444444
0.0417295123177476	0.797333333333333
0.0417295123177476	0.798222222222222
0.0417295123177476	0.799111111111111
0.0417295123177476	0.8
0.0417295123177476	0.800888888888889
0.0417295123177476	0.801777777777778
0.0422322775263952	0.801777777777778
0.0427350427350427	0.801777777777778
0.0427350427350427	0.802666666666667
0.0427350427350427	0.803555555555556
0.0427350427350427	0.804444444444444
0.0432378079436903	0.804444444444444
0.0437405731523379	0.804444444444444
0.0437405731523379	0.805333333333333
0.0442433383609854	0.805333333333333
0.0442433383609854	0.806222222222222
0.044746103569633	0.806222222222222
0.0452488687782805	0.806222222222222
0.0452488687782805	0.807111111111111
0.0452488687782805	0.808
0.0457516339869281	0.808
0.0462543991955757	0.808
0.0462543991955757	0.808888888888889
0.0467571644042232	0.808888888888889
0.0467571644042232	0.809777777777778
0.0472599296128708	0.809777777777778
0.0472599296128708	0.810666666666667
0.0472599296128708	0.811555555555556
0.0477626948215183	0.811555555555556
0.0482654600301659	0.811555555555556
0.0482654600301659	0.812444444444444
0.0487682252388135	0.812444444444444
0.0487682252388135	0.813333333333333
0.0487682252388135	0.814222222222222
0.049270990447461	0.814222222222222
0.049270990447461	0.815111111111111
0.049270990447461	0.816
0.0497737556561086	0.816
0.0502765208647562	0.816
0.0502765208647562	0.816888888888889
0.0507792860734037	0.816888888888889
0.0507792860734037	0.817777777777778
0.0512820512820513	0.817777777777778
0.0517848164906988	0.817777777777778
0.0517848164906988	0.818666666666667
0.0517848164906988	0.819555555555556
0.0517848164906988	0.820444444444444
0.0517848164906988	0.821333333333333
0.0522875816993464	0.821333333333333
0.052790346907994	0.821333333333333
0.052790346907994	0.822222222222222
0.052790346907994	0.823111111111111
0.0532931121166415	0.823111111111111
0.0537958773252891	0.823111111111111
0.0537958773252891	0.824
0.0537958773252891	0.824888888888889
0.0537958773252891	0.825777777777778
0.0542986425339367	0.825777777777778
0.0542986425339367	0.826666666666667
0.0542986425339367	0.827555555555556
0.0542986425339367	0.828444444444444
0.0548014077425842	0.828444444444444
0.0553041729512318	0.828444444444444
0.0553041729512318	0.829333333333333
0.0558069381598793	0.829333333333333
0.0558069381598793	0.830222222222222
0.0558069381598793	0.831111111111111
0.0558069381598793	0.832
0.0563097033685269	0.832
0.0563097033685269	0.832888888888889
0.0563097033685269	0.833777777777778
0.0568124685771745	0.833777777777778
0.0568124685771745	0.834666666666667
0.0568124685771745	0.835555555555556
0.057315233785822	0.835555555555556
0.057315233785822	0.836444444444444
0.057315233785822	0.837333333333333
0.0578179989944696	0.837333333333333
0.0583207642031171	0.837333333333333
0.0588235294117647	0.837333333333333
0.0593262946204123	0.837333333333333
0.0593262946204123	0.838222222222222
0.0598290598290598	0.838222222222222
0.0598290598290598	0.839111111111111
0.0603318250377074	0.839111111111111
0.0603318250377074	0.84
0.0603318250377074	0.840888888888889
0.0603318250377074	0.841777777777778
0.0603318250377074	0.842666666666667
0.060834590246355	0.842666666666667
0.0613373554550025	0.842666666666667
0.0618401206636501	0.842666666666667
0.0618401206636501	0.843555555555556
0.0623428858722976	0.843555555555556
0.0623428858722976	0.844444444444444
0.0623428858722976	0.845333333333333
0.0623428858722976	0.846222222222222
0.0628456510809452	0.846222222222222
0.0633484162895928	0.846222222222222
0.0633484162895928	0.847111111111111
0.0638511814982403	0.847111111111111
0.0643539467068879	0.847111111111111
0.0648567119155355	0.847111111111111
0.0648567119155355	0.848
0.065359477124183	0.848
0.065359477124183	0.848888888888889
0.0658622423328306	0.848888888888889
0.0663650075414781	0.848888888888889
0.0663650075414781	0.849777777777778
0.0663650075414781	0.850666666666667
0.0668677727501257	0.850666666666667
0.0673705379587732	0.850666666666667
0.0678733031674208	0.850666666666667
0.0678733031674208	0.851555555555556
0.0683760683760684	0.851555555555556
0.0688788335847159	0.851555555555556
0.0693815987933635	0.851555555555556
0.0693815987933635	0.852444444444444
0.0698843640020111	0.852444444444444
0.0703871292106586	0.852444444444444
0.0708898944193062	0.852444444444444
0.0708898944193062	0.853333333333333
0.0713926596279537	0.853333333333333
0.0713926596279537	0.854222222222222
0.0718954248366013	0.854222222222222
0.0723981900452489	0.854222222222222
0.0729009552538964	0.854222222222222
0.073403720462544	0.854222222222222
0.0739064856711916	0.854222222222222
0.0739064856711916	0.855111111111111
0.0744092508798391	0.855111111111111
0.0749120160884867	0.855111111111111
0.0754147812971342	0.855111111111111
0.0759175465057818	0.855111111111111
0.0764203117144294	0.855111111111111
0.0769230769230769	0.855111111111111
0.0774258421317245	0.855111111111111
0.077928607340372	0.855111111111111
0.0784313725490196	0.855111111111111
0.0789341377576672	0.855111111111111
0.0789341377576672	0.856
0.0789341377576672	0.856888888888889
0.0789341377576672	0.857777777777778
0.0794369029663147	0.857777777777778
0.0799396681749623	0.857777777777778
0.0804424333836099	0.857777777777778
0.0809451985922574	0.857777777777778
0.0809451985922574	0.858666666666667
0.081447963800905	0.858666666666667
0.0819507290095525	0.858666666666667
0.0819507290095525	0.859555555555556
0.0819507290095525	0.860444444444444
0.0819507290095525	0.861333333333333
0.0819507290095525	0.862222222222222
0.0824534942182001	0.862222222222222
0.0824534942182001	0.863111111111111
0.0829562594268477	0.863111111111111
0.0829562594268477	0.864
0.0834590246354952	0.864
0.0839617898441428	0.864
0.0844645550527904	0.864
0.0844645550527904	0.864888888888889
0.0849673202614379	0.864888888888889
0.0849673202614379	0.865777777777778
0.0854700854700855	0.865777777777778
0.0854700854700855	0.866666666666667
0.0854700854700855	0.867555555555556
0.085972850678733	0.867555555555556
0.0864756158873806	0.867555555555556
0.0869783810960282	0.867555555555556
0.0874811463046757	0.867555555555556
0.0879839115133233	0.867555555555556
0.0884866767219708	0.867555555555556
0.0889894419306184	0.867555555555556
0.0889894419306184	0.868444444444444
0.089492207139266	0.868444444444444
0.089492207139266	0.869333333333333
0.089492207139266	0.870222222222222
0.0899949723479135	0.870222222222222
0.0904977375565611	0.870222222222222
0.0910005027652086	0.870222222222222
0.0915032679738562	0.870222222222222
0.0920060331825038	0.870222222222222
0.0925087983911513	0.870222222222222
0.0930115635997989	0.870222222222222
0.0935143288084465	0.870222222222222
0.0935143288084465	0.871111111111111
0.094017094017094	0.871111111111111
0.094017094017094	0.872
0.0945198592257416	0.872
0.0945198592257416	0.872888888888889
0.0945198592257416	0.873777777777778
0.0945198592257416	0.874666666666667
0.0950226244343891	0.874666666666667
0.0955253896430367	0.874666666666667
0.0960281548516843	0.874666666666667
0.0960281548516843	0.875555555555556
0.0960281548516843	0.876444444444444
0.0965309200603318	0.876444444444444
0.0970336852689794	0.876444444444444
0.0975364504776269	0.876444444444444
0.0975364504776269	0.877333333333333
0.0980392156862745	0.877333333333333
0.0980392156862745	0.878222222222222
0.0985419808949221	0.878222222222222
0.0990447461035696	0.878222222222222
0.0990447461035696	0.879111111111111
0.0990447461035696	0.88
0.0990447461035696	0.880888888888889
0.0990447461035696	0.881777777777778
0.0995475113122172	0.881777777777778
0.0995475113122172	0.882666666666667
0.0995475113122172	0.883555555555556
0.0995475113122172	0.884444444444444
0.100050276520865	0.884444444444444
0.100553041729512	0.884444444444444
0.10105580693816	0.884444444444444
0.10105580693816	0.885333333333333
0.101558572146807	0.885333333333333
0.102061337355455	0.885333333333333
0.102564102564103	0.885333333333333
0.102564102564103	0.886222222222222
0.102564102564103	0.887111111111111
0.10306686777275	0.887111111111111
0.103569632981398	0.887111111111111
0.104072398190045	0.887111111111111
0.104575163398693	0.887111111111111
0.10507792860734	0.887111111111111
0.105580693815988	0.887111111111111
0.106083459024635	0.887111111111111
0.106586224233283	0.887111111111111
0.106586224233283	0.888
0.107088989441931	0.888
0.107591754650578	0.888
0.108094519859226	0.888
0.108597285067873	0.888
0.109100050276521	0.888
0.109602815485168	0.888
0.110105580693816	0.888
0.110608345902464	0.888
0.111111111111111	0.888
0.111613876319759	0.888
0.112116641528406	0.888
0.112619406737054	0.888
0.113122171945701	0.888
0.113624937154349	0.888
0.114127702362996	0.888
0.114630467571644	0.888
0.115133232780292	0.888
0.115635997988939	0.888
0.115635997988939	0.888888888888889
0.115635997988939	0.889777777777778
0.116138763197587	0.889777777777778
0.116641528406234	0.889777777777778
0.117144293614882	0.889777777777778
0.117647058823529	0.889777777777778
0.118149824032177	0.889777777777778
0.118652589240825	0.889777777777778
0.119155354449472	0.889777777777778
0.11965811965812	0.889777777777778
0.120160884866767	0.889777777777778
0.120663650075415	0.889777777777778
0.121166415284062	0.889777777777778
0.12166918049271	0.889777777777778
0.122171945701357	0.889777777777778
0.122674710910005	0.889777777777778
0.123177476118653	0.889777777777778
0.1236802413273	0.889777777777778
0.1236802413273	0.890666666666667
0.1236802413273	0.891555555555556
0.124183006535948	0.891555555555556
0.124183006535948	0.892444444444444
0.124685771744595	0.892444444444444
0.125188536953243	0.892444444444444
0.12569130216189	0.892444444444444
0.126194067370538	0.892444444444444
0.126696832579186	0.892444444444444
0.127199597787833	0.892444444444444
0.127702362996481	0.892444444444444
0.128205128205128	0.892444444444444
0.128205128205128	0.893333333333333
0.128707893413776	0.893333333333333
0.129210658622423	0.893333333333333
0.129713423831071	0.893333333333333
0.130216189039718	0.893333333333333
0.130718954248366	0.893333333333333
0.131221719457014	0.893333333333333
0.131724484665661	0.893333333333333
0.132227249874309	0.893333333333333
0.132730015082956	0.893333333333333
0.133232780291604	0.893333333333333
0.133735545500251	0.893333333333333
0.134238310708899	0.893333333333333
0.134238310708899	0.894222222222222
0.134741075917546	0.894222222222222
0.135243841126194	0.894222222222222
0.135746606334842	0.894222222222222
0.136249371543489	0.894222222222222
0.136752136752137	0.894222222222222
0.137254901960784	0.894222222222222
0.137757667169432	0.894222222222222
0.137757667169432	0.895111111111111
0.138260432378079	0.895111111111111
0.138260432378079	0.896
0.138763197586727	0.896
0.139265962795375	0.896
0.139768728004022	0.896
0.14027149321267	0.896
0.140774258421317	0.896
0.141277023629965	0.896
0.141779788838612	0.896
0.141779788838612	0.896888888888889
0.141779788838612	0.897777777777778
0.14228255404726	0.897777777777778
0.14228255404726	0.898666666666667
0.142785319255907	0.898666666666667
0.143288084464555	0.898666666666667
0.143790849673203	0.898666666666667
0.14429361488185	0.898666666666667
0.14429361488185	0.899555555555556
0.14429361488185	0.900444444444444
0.144796380090498	0.900444444444444
0.145299145299145	0.900444444444444
0.145801910507793	0.900444444444444
0.14630467571644	0.900444444444444
0.14630467571644	0.901333333333333
0.146807440925088	0.901333333333333
0.146807440925088	0.902222222222222
0.146807440925088	0.903111111111111
0.147310206133736	0.903111111111111
0.147812971342383	0.903111111111111
0.148315736551031	0.903111111111111
0.148818501759678	0.903111111111111
0.149321266968326	0.903111111111111
0.149824032176973	0.903111111111111
0.149824032176973	0.904
0.150326797385621	0.904
0.150829562594268	0.904
0.150829562594268	0.904888888888889
0.151332327802916	0.904888888888889
0.151835093011564	0.904888888888889
0.152337858220211	0.904888888888889
0.152840623428859	0.904888888888889
0.153343388637506	0.904888888888889
0.153846153846154	0.904888888888889
0.154348919054801	0.904888888888889
0.154348919054801	0.905777777777778
0.154851684263449	0.905777777777778
0.155354449472097	0.905777777777778
0.155354449472097	0.906666666666667
0.155857214680744	0.906666666666667
0.155857214680744	0.907555555555556
0.156359979889392	0.907555555555556
0.156862745098039	0.907555555555556
0.157365510306687	0.907555555555556
0.157868275515334	0.907555555555556
0.158371040723982	0.907555555555556
0.158873805932629	0.907555555555556
0.159376571141277	0.907555555555556
0.159376571141277	0.908444444444444
0.159879336349925	0.908444444444444
0.160382101558572	0.908444444444444
0.16088486676722	0.908444444444444
0.161387631975867	0.908444444444444
0.161890397184515	0.908444444444444
0.162393162393162	0.908444444444444
0.162393162393162	0.909333333333333
0.16289592760181	0.909333333333333
0.163398692810458	0.909333333333333
0.163901458019105	0.909333333333333
0.164404223227753	0.909333333333333
0.1649069884364	0.909333333333333
0.165409753645048	0.909333333333333
0.165912518853695	0.909333333333333
0.166415284062343	0.909333333333333
0.16691804927099	0.909333333333333
0.167420814479638	0.909333333333333
0.167420814479638	0.910222222222222
0.167923579688286	0.910222222222222
0.168426344896933	0.910222222222222
0.168929110105581	0.910222222222222
0.169431875314228	0.910222222222222
0.169934640522876	0.910222222222222
0.170437405731523	0.910222222222222
0.170940170940171	0.910222222222222
0.171442936148819	0.910222222222222
0.171945701357466	0.910222222222222
0.172448466566114	0.910222222222222
0.172951231774761	0.910222222222222
0.173453996983409	0.910222222222222
0.173956762192056	0.910222222222222
0.174459527400704	0.910222222222222
0.174962292609351	0.910222222222222
0.175465057817999	0.910222222222222
0.175967823026647	0.910222222222222
0.176470588235294	0.910222222222222
0.176973353443942	0.910222222222222
0.177476118652589	0.910222222222222
0.177978883861237	0.910222222222222
0.177978883861237	0.911111111111111
0.178481649069884	0.911111111111111
0.178984414278532	0.911111111111111
0.179487179487179	0.911111111111111
0.179989944695827	0.911111111111111
0.180492709904475	0.911111111111111
0.180492709904475	0.912
0.180995475113122	0.912
0.18149824032177	0.912
0.182001005530417	0.912
0.182503770739065	0.912
0.183006535947712	0.912
0.18350930115636	0.912
0.184012066365008	0.912
0.184514831573655	0.912
0.185017596782303	0.912
0.18552036199095	0.912
0.186023127199598	0.912
0.186525892408245	0.912
0.187028657616893	0.912
0.18753142282554	0.912
0.188034188034188	0.912
0.188536953242836	0.912
0.189039718451483	0.912
0.189542483660131	0.912
0.190045248868778	0.912
0.190548014077426	0.912
0.191050779286073	0.912
0.191553544494721	0.912
0.192056309703369	0.912
0.192559074912016	0.912
0.192559074912016	0.912888888888889
0.193061840120664	0.912888888888889
0.193564605329311	0.912888888888889
0.194067370537959	0.912888888888889
0.194067370537959	0.913777777777778
0.194570135746606	0.913777777777778
0.195072900955254	0.913777777777778
0.195072900955254	0.914666666666667
0.195575666163901	0.914666666666667
0.196078431372549	0.914666666666667
0.196581196581197	0.914666666666667
0.197083961789844	0.914666666666667
0.197083961789844	0.915555555555556
0.197586726998492	0.915555555555556
0.198089492207139	0.915555555555556
0.198592257415787	0.915555555555556
0.199095022624434	0.915555555555556
0.199597787833082	0.915555555555556
0.20010055304173	0.915555555555556
0.200603318250377	0.915555555555556
0.200603318250377	0.916444444444444
0.200603318250377	0.917333333333333
0.201106083459025	0.917333333333333
0.201608848667672	0.917333333333333
0.20211161387632	0.917333333333333
0.202614379084967	0.917333333333333
0.202614379084967	0.918222222222222
0.203117144293615	0.918222222222222
0.203619909502262	0.918222222222222
0.203619909502262	0.919111111111111
0.20412267471091	0.919111111111111
0.204625439919558	0.919111111111111
0.205128205128205	0.919111111111111
0.205128205128205	0.92
0.205630970336853	0.92
0.2061337355455	0.92
0.206636500754148	0.92
0.207139265962795	0.92
0.207139265962795	0.920888888888889
0.207642031171443	0.920888888888889
0.208144796380091	0.920888888888889
0.208647561588738	0.920888888888889
0.209150326797386	0.920888888888889
0.209653092006033	0.920888888888889
0.209653092006033	0.921777777777778
0.210155857214681	0.921777777777778
0.210658622423328	0.921777777777778
0.211161387631976	0.921777777777778
0.211664152840623	0.921777777777778
0.212166918049271	0.921777777777778
0.212669683257919	0.921777777777778
0.212669683257919	0.922666666666667
0.213172448466566	0.922666666666667
0.213675213675214	0.922666666666667
0.213675213675214	0.923555555555556
0.214177978883861	0.923555555555556
0.214680744092509	0.923555555555556
0.214680744092509	0.924444444444444
0.215183509301156	0.924444444444444
0.215686274509804	0.924444444444444
0.216189039718451	0.924444444444444
0.216691804927099	0.924444444444444
0.216691804927099	0.925333333333333
0.217194570135747	0.925333333333333
0.217697335344394	0.925333333333333
0.217697335344394	0.926222222222222
0.217697335344394	0.927111111111111
0.218200100553042	0.927111111111111
0.218702865761689	0.927111111111111
0.218702865761689	0.928
0.219205630970337	0.928
0.219205630970337	0.928888888888889
0.219205630970337	0.929777777777778
0.219205630970337	0.930666666666667
0.219205630970337	0.931555555555556
0.219708396178984	0.931555555555556
0.220211161387632	0.931555555555556
0.22071392659628	0.931555555555556
0.22071392659628	0.932444444444444
0.22071392659628	0.933333333333333
0.221216691804927	0.933333333333333
0.221719457013575	0.933333333333333
0.222222222222222	0.933333333333333
0.22272498743087	0.933333333333333
0.223227752639517	0.933333333333333
0.223730517848165	0.933333333333333
0.223730517848165	0.934222222222222
0.224233283056812	0.934222222222222
0.22473604826546	0.934222222222222
0.225238813474108	0.934222222222222
0.225741578682755	0.934222222222222
0.226244343891403	0.934222222222222
0.22674710910005	0.934222222222222
0.227249874308698	0.934222222222222
0.227752639517345	0.934222222222222
0.228255404725993	0.934222222222222
0.228758169934641	0.934222222222222
0.229260935143288	0.934222222222222
0.229763700351936	0.934222222222222
0.230266465560583	0.934222222222222
0.230769230769231	0.934222222222222
0.231271995977878	0.934222222222222
0.231774761186526	0.934222222222222
0.232277526395173	0.934222222222222
0.232780291603821	0.934222222222222
0.233283056812469	0.934222222222222
0.233785822021116	0.934222222222222
0.234288587229764	0.934222222222222
0.234791352438411	0.934222222222222
0.235294117647059	0.934222222222222
0.235796882855706	0.934222222222222
0.236299648064354	0.934222222222222
0.236802413273001	0.934222222222222
0.236802413273001	0.935111111111111
0.237305178481649	0.935111111111111
0.237807943690297	0.935111111111111
0.238310708898944	0.935111111111111
0.238813474107592	0.935111111111111
0.239316239316239	0.935111111111111
0.239316239316239	0.936
0.239819004524887	0.936
0.240321769733534	0.936
0.240824534942182	0.936
0.24132730015083	0.936
0.241830065359477	0.936
0.242332830568125	0.936
0.242835595776772	0.936
0.242835595776772	0.936888888888889
0.24333836098542	0.936888888888889
0.243841126194067	0.936888888888889
0.244343891402715	0.936888888888889
0.244846656611362	0.936888888888889
0.24534942182001	0.936888888888889
0.245852187028658	0.936888888888889
0.245852187028658	0.937777777777778
0.246354952237305	0.937777777777778
0.246857717445953	0.937777777777778
0.2473604826546	0.937777777777778
0.247863247863248	0.937777777777778
0.248366013071895	0.937777777777778
0.248868778280543	0.937777777777778
0.249371543489191	0.937777777777778
0.249874308697838	0.937777777777778
0.249874308697838	0.938666666666667
0.250377073906486	0.938666666666667
0.250879839115133	0.938666666666667
0.251382604323781	0.938666666666667
0.251382604323781	0.939555555555556
0.251885369532428	0.939555555555556
0.252388134741076	0.939555555555556
0.252890899949723	0.939555555555556
0.253393665158371	0.939555555555556
0.253896430367019	0.939555555555556
0.254399195575666	0.939555555555556
0.254901960784314	0.939555555555556
0.255404725992961	0.939555555555556
0.255907491201609	0.939555555555556
0.256410256410256	0.939555555555556
0.256913021618904	0.939555555555556
0.257415786827552	0.939555555555556
0.257918552036199	0.939555555555556
0.257918552036199	0.940444444444444
0.258421317244847	0.940444444444444
0.258924082453494	0.940444444444444
0.259426847662142	0.940444444444444
0.259929612870789	0.940444444444444
0.260432378079437	0.940444444444444
0.260935143288084	0.940444444444444
0.261437908496732	0.940444444444444
0.26194067370538	0.940444444444444
0.262443438914027	0.940444444444444
0.262946204122675	0.940444444444444
0.263448969331322	0.940444444444444
0.26395173453997	0.940444444444444
0.264454499748617	0.940444444444444
0.264957264957265	0.940444444444444
0.265460030165913	0.940444444444444
0.26596279537456	0.940444444444444
0.266465560583208	0.940444444444444
0.266465560583208	0.941333333333333
0.266968325791855	0.941333333333333
0.267471091000503	0.941333333333333
0.26797385620915	0.941333333333333
0.26797385620915	0.942222222222222
0.268476621417798	0.942222222222222
0.268979386626445	0.942222222222222
0.268979386626445	0.943111111111111
0.269482151835093	0.943111111111111
0.269984917043741	0.943111111111111
0.270487682252388	0.943111111111111
0.270990447461036	0.943111111111111
0.271493212669683	0.943111111111111
0.271995977878331	0.943111111111111
0.272498743086978	0.943111111111111
0.273001508295626	0.943111111111111
0.273504273504274	0.943111111111111
0.274007038712921	0.943111111111111
0.274007038712921	0.944
0.274509803921569	0.944
0.275012569130216	0.944
0.275515334338864	0.944
0.276018099547511	0.944
0.276520864756159	0.944
0.277023629964806	0.944
0.277023629964806	0.944888888888889
0.277526395173454	0.944888888888889
0.278029160382102	0.944888888888889
0.278531925590749	0.944888888888889
0.278531925590749	0.945777777777778
0.279034690799397	0.945777777777778
0.279537456008044	0.945777777777778
0.280040221216692	0.945777777777778
0.280542986425339	0.945777777777778
0.281045751633987	0.945777777777778
0.281548516842634	0.945777777777778
0.282051282051282	0.945777777777778
0.28255404725993	0.945777777777778
0.283056812468577	0.945777777777778
0.283559577677225	0.945777777777778
0.284062342885872	0.945777777777778
0.28456510809452	0.945777777777778
0.285067873303167	0.945777777777778
0.285570638511815	0.945777777777778
0.286073403720463	0.945777777777778
0.28657616892911	0.945777777777778
0.287078934137758	0.945777777777778
0.287581699346405	0.945777777777778
0.288084464555053	0.945777777777778
0.2885872297637	0.945777777777778
0.289089994972348	0.945777777777778
0.289592760180996	0.945777777777778
0.290095525389643	0.945777777777778
0.290598290598291	0.945777777777778
0.291101055806938	0.945777777777778
0.291101055806938	0.946666666666667
0.291603821015586	0.946666666666667
0.292106586224233	0.946666666666667
0.292609351432881	0.946666666666667
0.293112116641528	0.946666666666667
0.293614881850176	0.946666666666667
0.294117647058824	0.946666666666667
0.294620412267471	0.946666666666667
0.295123177476119	0.946666666666667
0.295625942684766	0.946666666666667
0.296128707893414	0.946666666666667
0.296631473102061	0.946666666666667
0.297134238310709	0.946666666666667
0.297637003519356	0.946666666666667
0.297637003519356	0.947555555555556
0.297637003519356	0.948444444444444
0.298139768728004	0.948444444444444
0.298642533936652	0.948444444444444
0.299145299145299	0.948444444444444
0.299648064353947	0.948444444444444
0.300150829562594	0.948444444444444
0.300653594771242	0.948444444444444
0.300653594771242	0.949333333333333
0.301156359979889	0.949333333333333
0.301659125188537	0.949333333333333
0.302161890397184	0.949333333333333
0.302664655605832	0.949333333333333
0.30316742081448	0.949333333333333
0.303670186023127	0.949333333333333
0.304172951231775	0.949333333333333
0.304675716440422	0.949333333333333
0.304675716440422	0.950222222222222
0.30517848164907	0.950222222222222
0.305681246857717	0.950222222222222
0.306184012066365	0.950222222222222
0.306686777275013	0.950222222222222
0.30718954248366	0.950222222222222
0.307692307692308	0.950222222222222
0.308195072900955	0.950222222222222
0.308697838109603	0.950222222222222
0.30920060331825	0.950222222222222
0.309703368526898	0.950222222222222
0.310206133735546	0.950222222222222
0.310708898944193	0.950222222222222
0.311211664152841	0.950222222222222
0.311714429361488	0.950222222222222
0.312217194570136	0.950222222222222
0.312719959778783	0.950222222222222
0.313222724987431	0.950222222222222
0.313725490196078	0.950222222222222
0.314228255404726	0.950222222222222
0.314731020613374	0.950222222222222
0.315233785822021	0.950222222222222
0.315736551030669	0.950222222222222
0.316239316239316	0.950222222222222
0.316742081447964	0.950222222222222
0.317244846656611	0.950222222222222
0.317747611865259	0.950222222222222
0.318250377073906	0.950222222222222
0.318753142282554	0.950222222222222
0.319255907491202	0.950222222222222
0.319758672699849	0.950222222222222
0.319758672699849	0.951111111111111
0.320261437908497	0.951111111111111
0.320764203117144	0.951111111111111
0.321266968325792	0.951111111111111
0.321769733534439	0.951111111111111
0.322272498743087	0.951111111111111
0.322775263951735	0.951111111111111
0.323278029160382	0.951111111111111
0.32378079436903	0.951111111111111
0.324283559577677	0.951111111111111
0.324786324786325	0.951111111111111
0.325289089994972	0.951111111111111
0.32579185520362	0.951111111111111
0.32579185520362	0.952
0.326294620412267	0.952
0.326294620412267	0.952888888888889
0.326294620412267	0.953777777777778
0.326797385620915	0.953777777777778
0.327300150829563	0.953777777777778
0.32780291603821	0.953777777777778
0.328305681246858	0.953777777777778
0.328808446455505	0.953777777777778
0.329311211664153	0.953777777777778
0.3298139768728	0.953777777777778
0.330316742081448	0.953777777777778
0.330819507290096	0.953777777777778
0.331322272498743	0.953777777777778
0.331825037707391	0.953777777777778
0.332327802916038	0.953777777777778
0.332830568124686	0.953777777777778
0.333333333333333	0.953777777777778
0.333836098541981	0.953777777777778
0.334338863750628	0.953777777777778
0.334841628959276	0.953777777777778
0.335344394167924	0.953777777777778
0.335344394167924	0.954666666666667
0.335344394167924	0.955555555555556
0.335847159376571	0.955555555555556
0.336349924585219	0.955555555555556
0.336852689793866	0.955555555555556
0.337355455002514	0.955555555555556
0.337858220211161	0.955555555555556
0.337858220211161	0.956444444444444
0.338360985419809	0.956444444444444
0.338863750628457	0.956444444444444
0.339366515837104	0.956444444444444
0.339869281045752	0.956444444444444
0.340372046254399	0.956444444444444
0.340372046254399	0.957333333333333
0.340874811463047	0.957333333333333
0.340874811463047	0.958222222222222
0.341377576671694	0.958222222222222
0.341880341880342	0.958222222222222
0.342383107088989	0.958222222222222
0.342885872297637	0.958222222222222
0.343388637506285	0.958222222222222
0.343891402714932	0.958222222222222
0.34439416792358	0.958222222222222
0.344896933132227	0.958222222222222
0.345399698340875	0.958222222222222
0.345902463549522	0.958222222222222
0.34640522875817	0.958222222222222
0.346907993966817	0.958222222222222
0.347410759175465	0.958222222222222
0.347913524384113	0.958222222222222
0.34841628959276	0.958222222222222
0.348919054801408	0.958222222222222
0.349421820010055	0.958222222222222
0.349924585218703	0.958222222222222
0.35042735042735	0.958222222222222
0.350930115635998	0.958222222222222
0.351432880844646	0.958222222222222
0.351935646053293	0.958222222222222
0.352438411261941	0.958222222222222
0.352941176470588	0.958222222222222
0.353443941679236	0.958222222222222
0.353946706887883	0.958222222222222
0.354449472096531	0.958222222222222
0.354952237305178	0.958222222222222
0.355455002513826	0.958222222222222
0.355957767722474	0.958222222222222
0.356460532931121	0.958222222222222
0.356963298139769	0.958222222222222
0.357466063348416	0.958222222222222
0.357968828557064	0.958222222222222
0.358471593765711	0.958222222222222
0.358974358974359	0.958222222222222
0.359477124183007	0.958222222222222
0.359979889391654	0.958222222222222
0.360482654600302	0.958222222222222
0.360985419808949	0.958222222222222
0.361488185017597	0.958222222222222
0.361990950226244	0.958222222222222
0.362493715434892	0.958222222222222
0.362996480643539	0.958222222222222
0.363499245852187	0.958222222222222
0.363499245852187	0.959111111111111
0.364002011060835	0.959111111111111
0.364504776269482	0.959111111111111
0.36500754147813	0.959111111111111
0.365510306686777	0.959111111111111
0.366013071895425	0.959111111111111
0.366515837104072	0.959111111111111
0.366515837104072	0.96
0.36701860231272	0.96
0.36701860231272	0.960888888888889
0.367521367521368	0.960888888888889
0.368024132730015	0.960888888888889
0.368526897938663	0.960888888888889
0.36902966314731	0.960888888888889
0.369532428355958	0.960888888888889
0.370035193564605	0.960888888888889
0.370537958773253	0.960888888888889
0.3710407239819	0.960888888888889
0.371543489190548	0.960888888888889
0.372046254399196	0.960888888888889
0.372549019607843	0.960888888888889
0.373051784816491	0.960888888888889
0.373554550025138	0.960888888888889
0.374057315233786	0.960888888888889
0.374560080442433	0.960888888888889
0.375062845651081	0.960888888888889
0.375565610859729	0.960888888888889
0.376068376068376	0.960888888888889
0.376571141277024	0.960888888888889
0.377073906485671	0.960888888888889
0.377576671694319	0.960888888888889
0.378079436902966	0.960888888888889
0.378582202111614	0.960888888888889
0.379084967320261	0.960888888888889
0.379587732528909	0.960888888888889
0.380090497737557	0.960888888888889
0.380593262946204	0.960888888888889
0.381096028154852	0.960888888888889
0.381598793363499	0.960888888888889
0.382101558572147	0.960888888888889
0.382604323780794	0.960888888888889
0.383107088989442	0.960888888888889
0.38360985419809	0.960888888888889
0.384112619406737	0.960888888888889
0.384615384615385	0.960888888888889
0.385118149824032	0.960888888888889
0.38562091503268	0.960888888888889
0.386123680241327	0.960888888888889
0.386626445449975	0.960888888888889
0.387129210658622	0.960888888888889
0.38763197586727	0.960888888888889
0.388134741075918	0.960888888888889
0.388637506284565	0.960888888888889
0.389140271493213	0.960888888888889
0.389140271493213	0.961777777777778
0.38964303670186	0.961777777777778
0.390145801910508	0.961777777777778
0.390648567119155	0.961777777777778
0.391151332327803	0.961777777777778
0.39165409753645	0.961777777777778
0.392156862745098	0.961777777777778
0.392659627953746	0.961777777777778
0.393162393162393	0.961777777777778
0.393665158371041	0.961777777777778
0.394167923579688	0.961777777777778
0.394670688788336	0.961777777777778
0.395173453996983	0.961777777777778
0.395676219205631	0.961777777777778
0.396178984414279	0.961777777777778
0.396681749622926	0.961777777777778
0.397184514831574	0.961777777777778
0.397687280040221	0.961777777777778
0.397687280040221	0.962666666666667
0.398190045248869	0.962666666666667
0.398692810457516	0.962666666666667
0.399195575666164	0.962666666666667
0.399698340874811	0.962666666666667
0.400201106083459	0.962666666666667
0.400703871292107	0.962666666666667
0.401206636500754	0.962666666666667
0.401709401709402	0.962666666666667
0.402212166918049	0.962666666666667
0.402212166918049	0.963555555555556
0.402714932126697	0.963555555555556
0.403217697335344	0.963555555555556
0.403720462543992	0.963555555555556
0.40422322775264	0.963555555555556
0.404725992961287	0.963555555555556
0.405228758169935	0.963555555555556
0.405731523378582	0.963555555555556
0.40623428858723	0.963555555555556
0.406737053795877	0.963555555555556
0.407239819004525	0.963555555555556
0.407742584213172	0.963555555555556
0.40824534942182	0.963555555555556
0.408748114630468	0.963555555555556
0.409250879839115	0.963555555555556
0.409753645047763	0.963555555555556
0.41025641025641	0.963555555555556
0.410759175465058	0.963555555555556
0.411261940673705	0.963555555555556
0.411764705882353	0.963555555555556
0.412267471091	0.963555555555556
0.412770236299648	0.963555555555556
0.413273001508296	0.963555555555556
0.413775766716943	0.963555555555556
0.414278531925591	0.963555555555556
0.414781297134238	0.963555555555556
0.415284062342886	0.963555555555556
0.415786827551533	0.963555555555556
0.416289592760181	0.963555555555556
0.416792357968829	0.963555555555556
0.417295123177476	0.963555555555556
0.417797888386124	0.963555555555556
0.418300653594771	0.963555555555556
0.418803418803419	0.963555555555556
0.419306184012066	0.963555555555556
0.419808949220714	0.963555555555556
0.420311714429361	0.963555555555556
0.420814479638009	0.963555555555556
0.421317244846657	0.963555555555556
0.421820010055304	0.963555555555556
0.422322775263952	0.963555555555556
0.422825540472599	0.963555555555556
0.423328305681247	0.963555555555556
0.423831070889894	0.963555555555556
0.424333836098542	0.963555555555556
0.42483660130719	0.963555555555556
0.425339366515837	0.963555555555556
0.425842131724485	0.963555555555556
0.426344896933132	0.963555555555556
0.42684766214178	0.963555555555556
0.427350427350427	0.963555555555556
0.427853192559075	0.963555555555556
0.428355957767722	0.963555555555556
0.42885872297637	0.963555555555556
0.429361488185018	0.963555555555556
0.429864253393665	0.963555555555556
0.430367018602313	0.963555555555556
0.43086978381096	0.963555555555556
0.431372549019608	0.963555555555556
0.431875314228255	0.963555555555556
0.432378079436903	0.963555555555556
0.432880844645551	0.963555555555556
0.433383609854198	0.963555555555556
0.433886375062846	0.963555555555556
0.434389140271493	0.963555555555556
0.434891905480141	0.963555555555556
0.435394670688788	0.963555555555556
0.435897435897436	0.963555555555556
0.435897435897436	0.964444444444444
0.436400201106083	0.964444444444444
0.436902966314731	0.964444444444444
0.437405731523379	0.964444444444444
0.437908496732026	0.964444444444444
0.437908496732026	0.965333333333333
0.438411261940674	0.965333333333333
0.438914027149321	0.965333333333333
0.439416792357969	0.965333333333333
0.439919557566616	0.965333333333333
0.440422322775264	0.965333333333333
0.440925087983912	0.965333333333333
0.441427853192559	0.965333333333333
0.441930618401207	0.965333333333333
0.442433383609854	0.965333333333333
0.442936148818502	0.965333333333333
0.443438914027149	0.965333333333333
0.443941679235797	0.965333333333333
0.444444444444444	0.965333333333333
0.444947209653092	0.965333333333333
0.44544997486174	0.965333333333333
0.445952740070387	0.965333333333333
0.446455505279035	0.965333333333333
0.446958270487682	0.965333333333333
0.44746103569633	0.965333333333333
0.447963800904977	0.965333333333333
0.448466566113625	0.965333333333333
0.448969331322273	0.965333333333333
0.44947209653092	0.965333333333333
0.449974861739568	0.965333333333333
0.450477626948215	0.965333333333333
0.450980392156863	0.965333333333333
0.45148315736551	0.965333333333333
0.451985922574158	0.965333333333333
0.452488687782805	0.965333333333333
0.452991452991453	0.965333333333333
0.453494218200101	0.965333333333333
0.453996983408748	0.965333333333333
0.454499748617396	0.965333333333333
0.455002513826043	0.965333333333333
0.455505279034691	0.965333333333333
0.456008044243338	0.965333333333333
0.456510809451986	0.965333333333333
0.457013574660633	0.965333333333333
0.457516339869281	0.965333333333333
0.458019105077929	0.965333333333333
0.458521870286576	0.965333333333333
0.459024635495224	0.965333333333333
0.459527400703871	0.965333333333333
0.460030165912519	0.965333333333333
0.460532931121166	0.965333333333333
0.461035696329814	0.965333333333333
0.461035696329814	0.966222222222222
0.461538461538462	0.966222222222222
0.462041226747109	0.966222222222222
0.462543991955757	0.966222222222222
0.463046757164404	0.966222222222222
0.463549522373052	0.966222222222222
0.464052287581699	0.966222222222222
0.464555052790347	0.966222222222222
0.464555052790347	0.967111111111111
0.465057817998994	0.967111111111111
0.465560583207642	0.967111111111111
0.46606334841629	0.967111111111111
0.466566113624937	0.967111111111111
0.466566113624937	0.968
0.467068878833585	0.968
0.467571644042232	0.968
0.46807440925088	0.968
0.468577174459527	0.968
0.469079939668175	0.968
0.469582704876823	0.968
0.47008547008547	0.968
0.470588235294118	0.968
0.471091000502765	0.968
0.471593765711413	0.968
0.47209653092006	0.968
0.472599296128708	0.968
0.473102061337355	0.968
0.473604826546003	0.968
0.474107591754651	0.968
0.474610356963298	0.968
0.475113122171946	0.968
0.475113122171946	0.968888888888889
0.475615887380593	0.968888888888889
0.476118652589241	0.968888888888889
0.476621417797888	0.968888888888889
0.477124183006536	0.968888888888889
0.477626948215184	0.968888888888889
0.478129713423831	0.968888888888889
0.478632478632479	0.968888888888889
0.479135243841126	0.968888888888889
0.479638009049774	0.968888888888889
0.480140774258421	0.968888888888889
0.480643539467069	0.968888888888889
0.481146304675716	0.968888888888889
0.481649069884364	0.968888888888889
0.482151835093012	0.968888888888889
0.482654600301659	0.968888888888889
0.483157365510307	0.968888888888889
0.483660130718954	0.968888888888889
0.484162895927602	0.968888888888889
0.484665661136249	0.968888888888889
0.485168426344897	0.968888888888889
0.485671191553544	0.968888888888889
0.486173956762192	0.968888888888889
0.48667672197084	0.968888888888889
0.487179487179487	0.968888888888889
0.487682252388135	0.968888888888889
0.488185017596782	0.968888888888889
0.48868778280543	0.968888888888889
0.489190548014077	0.968888888888889
0.489693313222725	0.968888888888889
0.490196078431373	0.968888888888889
0.49069884364002	0.968888888888889
0.491201608848668	0.968888888888889
0.491704374057315	0.968888888888889
0.492207139265963	0.968888888888889
0.49270990447461	0.968888888888889
0.493212669683258	0.968888888888889
0.493715434891906	0.968888888888889
0.494218200100553	0.968888888888889
0.494218200100553	0.969777777777778
0.494720965309201	0.969777777777778
0.495223730517848	0.969777777777778
0.495726495726496	0.969777777777778
0.496229260935143	0.969777777777778
0.496732026143791	0.969777777777778
0.497234791352438	0.969777777777778
0.497737556561086	0.969777777777778
0.498240321769734	0.969777777777778
0.498743086978381	0.969777777777778
0.499245852187029	0.969777777777778
0.499748617395676	0.969777777777778
0.500251382604324	0.969777777777778
0.500754147812971	0.969777777777778
0.501256913021619	0.969777777777778
0.501759678230266	0.969777777777778
0.502262443438914	0.969777777777778
0.502765208647562	0.969777777777778
0.503267973856209	0.969777777777778
0.503770739064857	0.969777777777778
0.504273504273504	0.969777777777778
0.504776269482152	0.969777777777778
0.505279034690799	0.969777777777778
0.505781799899447	0.969777777777778
0.506284565108094	0.969777777777778
0.506787330316742	0.969777777777778
0.50729009552539	0.969777777777778
0.507792860734037	0.969777777777778
0.508295625942685	0.969777777777778
0.508798391151332	0.969777777777778
0.50930115635998	0.969777777777778
0.509803921568627	0.969777777777778
0.510306686777275	0.969777777777778
0.510809451985923	0.969777777777778
0.51131221719457	0.969777777777778
0.511814982403218	0.969777777777778
0.512317747611865	0.969777777777778
0.512820512820513	0.969777777777778
0.51332327802916	0.969777777777778
0.513826043237808	0.969777777777778
0.514328808446455	0.969777777777778
0.514831573655103	0.969777777777778
0.515334338863751	0.969777777777778
0.515837104072398	0.969777777777778
0.516339869281046	0.969777777777778
0.516842634489693	0.969777777777778
0.517345399698341	0.969777777777778
0.517848164906988	0.969777777777778
0.518350930115636	0.969777777777778
0.518853695324284	0.969777777777778
0.519356460532931	0.969777777777778
0.519859225741579	0.969777777777778
0.520361990950226	0.969777777777778
0.520864756158874	0.969777777777778
0.521367521367521	0.969777777777778
0.521870286576169	0.969777777777778
0.522373051784817	0.969777777777778
0.522875816993464	0.969777777777778
0.523378582202112	0.969777777777778
0.523881347410759	0.969777777777778
0.524384112619407	0.969777777777778
0.524886877828054	0.969777777777778
0.525389643036702	0.969777777777778
0.525892408245349	0.969777777777778
0.526395173453997	0.969777777777778
0.526897938662645	0.969777777777778
0.527400703871292	0.969777777777778
0.52790346907994	0.969777777777778
0.52790346907994	0.970666666666667
0.528406234288587	0.970666666666667
0.528908999497235	0.970666666666667
0.529411764705882	0.970666666666667
0.52991452991453	0.970666666666667
0.530417295123177	0.970666666666667
0.530920060331825	0.970666666666667
0.531422825540473	0.970666666666667
0.53192559074912	0.970666666666667
0.532428355957768	0.970666666666667
0.532931121166415	0.970666666666667
0.533433886375063	0.970666666666667
0.53393665158371	0.970666666666667
0.534439416792358	0.970666666666667
0.534942182001006	0.970666666666667
0.535444947209653	0.970666666666667
0.535947712418301	0.970666666666667
0.536450477626948	0.970666666666667
0.536953242835596	0.970666666666667
0.537456008044243	0.970666666666667
0.537958773252891	0.970666666666667
0.538461538461538	0.970666666666667
0.538964303670186	0.970666666666667
0.539467068878834	0.970666666666667
0.539969834087481	0.970666666666667
0.540472599296129	0.970666666666667
0.540975364504776	0.970666666666667
0.541478129713424	0.970666666666667
0.541980894922071	0.970666666666667
0.542483660130719	0.970666666666667
0.542986425339366	0.970666666666667
0.543489190548014	0.970666666666667
0.543991955756662	0.970666666666667
0.544494720965309	0.970666666666667
0.544997486173957	0.970666666666667
0.544997486173957	0.971555555555556
0.545500251382604	0.971555555555556
0.546003016591252	0.971555555555556
0.546505781799899	0.971555555555556
0.547008547008547	0.971555555555556
0.547511312217195	0.971555555555556
0.547511312217195	0.972444444444444
0.548014077425842	0.972444444444444
0.54851684263449	0.972444444444444
0.549019607843137	0.972444444444444
0.549522373051785	0.972444444444444
0.550025138260432	0.972444444444444
0.550025138260432	0.973333333333333
0.55052790346908	0.973333333333333
0.551030668677728	0.973333333333333
0.551533433886375	0.973333333333333
0.552036199095023	0.973333333333333
0.55253896430367	0.973333333333333
0.553041729512318	0.973333333333333
0.553544494720965	0.973333333333333
0.554047259929613	0.973333333333333
0.55455002513826	0.973333333333333
0.555052790346908	0.973333333333333
0.555555555555556	0.973333333333333
0.556058320764203	0.973333333333333
0.556561085972851	0.973333333333333
0.557063851181498	0.973333333333333
0.557566616390146	0.973333333333333
0.558069381598793	0.973333333333333
0.558572146807441	0.973333333333333
0.558572146807441	0.974222222222222
0.559074912016088	0.974222222222222
0.559577677224736	0.974222222222222
0.560080442433384	0.974222222222222
0.560583207642031	0.974222222222222
0.561085972850679	0.974222222222222
0.561588738059326	0.974222222222222
0.562091503267974	0.974222222222222
0.562594268476621	0.974222222222222
0.563097033685269	0.974222222222222
0.563599798893917	0.974222222222222
0.564102564102564	0.974222222222222
0.564605329311212	0.974222222222222
0.565108094519859	0.974222222222222
0.565610859728507	0.974222222222222
0.566113624937154	0.974222222222222
0.566616390145802	0.974222222222222
0.567119155354449	0.974222222222222
0.567621920563097	0.974222222222222
0.568124685771745	0.974222222222222
0.568627450980392	0.974222222222222
0.56913021618904	0.974222222222222
0.569632981397687	0.974222222222222
0.570135746606335	0.974222222222222
0.570638511814982	0.974222222222222
0.57114127702363	0.974222222222222
0.571644042232277	0.974222222222222
0.572146807440925	0.974222222222222
0.572649572649573	0.974222222222222
0.57315233785822	0.974222222222222
0.573655103066868	0.974222222222222
0.574157868275515	0.974222222222222
0.574660633484163	0.974222222222222
0.57516339869281	0.974222222222222
0.575666163901458	0.974222222222222
0.576168929110106	0.974222222222222
0.576168929110106	0.975111111111111
0.576671694318753	0.975111111111111
0.577174459527401	0.975111111111111
0.577677224736048	0.975111111111111
0.578179989944696	0.975111111111111
0.578682755153343	0.975111111111111
0.579185520361991	0.975111111111111
0.579688285570639	0.975111111111111
0.580191050779286	0.975111111111111
0.580693815987934	0.975111111111111
0.581196581196581	0.975111111111111
0.581699346405229	0.975111111111111
0.582202111613876	0.975111111111111
0.582704876822524	0.975111111111111
0.583207642031171	0.975111111111111
0.583207642031171	0.976
0.583710407239819	0.976
0.584213172448467	0.976
0.584715937657114	0.976
0.585218702865762	0.976
0.585721468074409	0.976
0.586224233283057	0.976
0.586726998491704	0.976
0.587229763700352	0.976
0.587732528909	0.976
0.588235294117647	0.976
0.588738059326295	0.976
0.589240824534942	0.976
0.58974358974359	0.976
0.590246354952237	0.976
0.590749120160885	0.976
0.591251885369532	0.976
0.59175465057818	0.976
0.592257415786828	0.976
0.592760180995475	0.976
0.593262946204123	0.976
0.59376571141277	0.976
0.594268476621418	0.976
0.594771241830065	0.976
0.595274007038713	0.976
0.59577677224736	0.976
0.596279537456008	0.976
0.596782302664656	0.976
0.597285067873303	0.976
0.597787833081951	0.976
0.598290598290598	0.976
0.598793363499246	0.976
0.599296128707893	0.976
0.599798893916541	0.976
0.600301659125189	0.976
0.600804424333836	0.976
0.601307189542484	0.976
0.601809954751131	0.976
0.602312719959779	0.976
0.602815485168426	0.976
0.603318250377074	0.976
0.603821015585721	0.976
0.604323780794369	0.976
0.604826546003017	0.976
0.604826546003017	0.976888888888889
0.605329311211664	0.976888888888889
0.605832076420312	0.976888888888889
0.606334841628959	0.976888888888889
0.606837606837607	0.976888888888889
0.607340372046254	0.976888888888889
0.607843137254902	0.976888888888889
0.608345902463549	0.976888888888889
0.608848667672197	0.976888888888889
0.609351432880845	0.976888888888889
0.609854198089492	0.976888888888889
0.61035696329814	0.976888888888889
0.610859728506787	0.976888888888889
0.611362493715435	0.976888888888889
0.611865258924083	0.976888888888889
0.61236802413273	0.976888888888889
0.612870789341378	0.976888888888889
0.613373554550025	0.976888888888889
0.613876319758673	0.976888888888889
0.61437908496732	0.976888888888889
0.614881850175968	0.976888888888889
0.615384615384615	0.976888888888889
0.615887380593263	0.976888888888889
0.615887380593263	0.977777777777778
0.616390145801911	0.977777777777778
0.616892911010558	0.977777777777778
0.617395676219206	0.977777777777778
0.617898441427853	0.977777777777778
0.618401206636501	0.977777777777778
0.618903971845148	0.977777777777778
0.619406737053796	0.977777777777778
0.619909502262443	0.977777777777778
0.620412267471091	0.977777777777778
0.620915032679739	0.977777777777778
0.621417797888386	0.977777777777778
0.621920563097034	0.977777777777778
0.622423328305681	0.977777777777778
0.622926093514329	0.977777777777778
0.623428858722976	0.977777777777778
0.623931623931624	0.977777777777778
0.624434389140271	0.977777777777778
0.624937154348919	0.977777777777778
0.625439919557567	0.977777777777778
0.625942684766214	0.977777777777778
0.626445449974862	0.977777777777778
0.626948215183509	0.977777777777778
0.627450980392157	0.977777777777778
0.627953745600804	0.977777777777778
0.628456510809452	0.977777777777778
0.6289592760181	0.977777777777778
0.629462041226747	0.977777777777778
0.629964806435395	0.977777777777778
0.630467571644042	0.977777777777778
0.63097033685269	0.977777777777778
0.631473102061337	0.977777777777778
0.631975867269985	0.977777777777778
0.632478632478632	0.977777777777778
0.63298139768728	0.977777777777778
0.633484162895928	0.977777777777778
0.633986928104575	0.977777777777778
0.634489693313223	0.977777777777778
0.63499245852187	0.977777777777778
0.635495223730518	0.977777777777778
0.635997988939165	0.977777777777778
0.636500754147813	0.977777777777778
0.63700351935646	0.977777777777778
0.637506284565108	0.977777777777778
0.638009049773756	0.977777777777778
0.638511814982403	0.977777777777778
0.638511814982403	0.978666666666667
0.639014580191051	0.978666666666667
0.639517345399698	0.978666666666667
0.640020110608346	0.978666666666667
0.640522875816993	0.978666666666667
0.641025641025641	0.978666666666667
0.641528406234289	0.978666666666667
0.642031171442936	0.978666666666667
0.642533936651584	0.978666666666667
0.643036701860231	0.978666666666667
0.643539467068879	0.978666666666667
0.644042232277526	0.978666666666667
0.644544997486174	0.978666666666667
0.645047762694822	0.978666666666667
0.645550527903469	0.978666666666667
0.646053293112117	0.978666666666667
0.646556058320764	0.978666666666667
0.647058823529412	0.978666666666667
0.647561588738059	0.978666666666667
0.648064353946707	0.978666666666667
0.648567119155354	0.978666666666667
0.649069884364002	0.978666666666667
0.64957264957265	0.978666666666667
0.650075414781297	0.978666666666667
0.650578179989945	0.978666666666667
0.651080945198592	0.978666666666667
0.65158371040724	0.978666666666667
0.652086475615887	0.978666666666667
0.652589240824535	0.978666666666667
0.653092006033183	0.978666666666667
0.65359477124183	0.978666666666667
0.654097536450478	0.978666666666667
0.654600301659125	0.978666666666667
0.655103066867773	0.978666666666667
0.65560583207642	0.978666666666667
0.656108597285068	0.978666666666667
0.656611362493715	0.978666666666667
0.657114127702363	0.978666666666667
0.657616892911011	0.978666666666667
0.658119658119658	0.978666666666667
0.658622423328306	0.978666666666667
0.659125188536953	0.978666666666667
0.659627953745601	0.978666666666667
0.660130718954248	0.978666666666667
0.660633484162896	0.978666666666667
0.661136249371543	0.978666666666667
0.661136249371543	0.979555555555556
0.661639014580191	0.979555555555556
0.662141779788839	0.979555555555556
0.662644544997486	0.979555555555556
0.662644544997486	0.980444444444444
0.663147310206134	0.980444444444444
0.663650075414781	0.980444444444444
0.664152840623429	0.980444444444444
0.664655605832076	0.980444444444444
0.664655605832076	0.981333333333333
0.665158371040724	0.981333333333333
0.665661136249372	0.981333333333333
0.666163901458019	0.981333333333333
0.666666666666667	0.981333333333333
0.667169431875314	0.981333333333333
0.667672197083962	0.981333333333333
0.668174962292609	0.981333333333333
0.668174962292609	0.982222222222222
0.668677727501257	0.982222222222222
0.669180492709904	0.982222222222222
0.669683257918552	0.982222222222222
0.6701860231272	0.982222222222222
0.670688788335847	0.982222222222222
0.671191553544495	0.982222222222222
0.671694318753142	0.982222222222222
0.67219708396179	0.982222222222222
0.672699849170437	0.982222222222222
0.673202614379085	0.982222222222222
0.673705379587733	0.982222222222222
0.67420814479638	0.982222222222222
0.674710910005028	0.982222222222222
0.675213675213675	0.982222222222222
0.675716440422323	0.982222222222222
0.67621920563097	0.982222222222222
0.676721970839618	0.982222222222222
0.677224736048265	0.982222222222222
0.677727501256913	0.982222222222222
0.678230266465561	0.982222222222222
0.678230266465561	0.983111111111111
0.678733031674208	0.983111111111111
0.679235796882856	0.983111111111111
0.679738562091503	0.983111111111111
0.680241327300151	0.983111111111111
0.680744092508798	0.983111111111111
0.681246857717446	0.983111111111111
0.681246857717446	0.984
0.681749622926094	0.984
0.682252388134741	0.984
0.682755153343389	0.984
0.683257918552036	0.984
0.683760683760684	0.984
0.684263448969331	0.984
0.684766214177979	0.984
0.685268979386626	0.984
0.685771744595274	0.984
0.686274509803922	0.984
0.686777275012569	0.984
0.687280040221217	0.984
0.687280040221217	0.984888888888889
0.687782805429864	0.984888888888889
0.687782805429864	0.985777777777778
0.688285570638512	0.985777777777778
0.688788335847159	0.985777777777778
0.689291101055807	0.985777777777778
0.689793866264454	0.985777777777778
0.690296631473102	0.985777777777778
0.69079939668175	0.985777777777778
0.691302161890397	0.985777777777778
0.691804927099045	0.985777777777778
0.692307692307692	0.985777777777778
0.69281045751634	0.985777777777778
0.693313222724987	0.985777777777778
0.693815987933635	0.985777777777778
0.694318753142283	0.985777777777778
0.69482151835093	0.985777777777778
0.695324283559578	0.985777777777778
0.695827048768225	0.985777777777778
0.696329813976873	0.985777777777778
0.69683257918552	0.985777777777778
0.697335344394168	0.985777777777778
0.697838109602815	0.985777777777778
0.698340874811463	0.985777777777778
0.698843640020111	0.985777777777778
0.699346405228758	0.985777777777778
0.699346405228758	0.986666666666667
0.699849170437406	0.986666666666667
0.700351935646053	0.986666666666667
0.700854700854701	0.986666666666667
0.701357466063348	0.986666666666667
0.701860231271996	0.986666666666667
0.702362996480643	0.986666666666667
0.702865761689291	0.986666666666667
0.703368526897939	0.986666666666667
0.703871292106586	0.986666666666667
0.704374057315234	0.986666666666667
0.704876822523881	0.986666666666667
0.705379587732529	0.986666666666667
0.705882352941177	0.986666666666667
0.706385118149824	0.986666666666667
0.706887883358472	0.986666666666667
0.707390648567119	0.986666666666667
0.707893413775767	0.986666666666667
0.707893413775767	0.987555555555556
0.708396178984414	0.987555555555556
0.708898944193062	0.987555555555556
0.709401709401709	0.987555555555556
0.709904474610357	0.987555555555556
0.710407239819005	0.987555555555556
0.710910005027652	0.987555555555556
0.7114127702363	0.987555555555556
0.711915535444947	0.987555555555556
0.712418300653595	0.987555555555556
0.712921065862242	0.987555555555556
0.71342383107089	0.987555555555556
0.713926596279537	0.987555555555556
0.713926596279537	0.988444444444444
0.714429361488185	0.988444444444444
0.714932126696833	0.988444444444444
0.71543489190548	0.988444444444444
0.715937657114128	0.988444444444444
0.716440422322775	0.988444444444444
0.716943187531423	0.988444444444444
0.71744595274007	0.988444444444444
0.717948717948718	0.988444444444444
0.718451483157366	0.988444444444444
0.718954248366013	0.988444444444444
0.719457013574661	0.988444444444444
0.719959778783308	0.988444444444444
0.720462543991956	0.988444444444444
0.720965309200603	0.988444444444444
0.721468074409251	0.988444444444444
0.721970839617898	0.988444444444444
0.722473604826546	0.988444444444444
0.722976370035194	0.988444444444444
0.723479135243841	0.988444444444444
0.723981900452489	0.988444444444444
0.724484665661136	0.988444444444444
0.724987430869784	0.988444444444444
0.725490196078431	0.988444444444444
0.725992961287079	0.988444444444444
0.726495726495726	0.988444444444444
0.726998491704374	0.988444444444444
0.727501256913022	0.988444444444444
0.728004022121669	0.988444444444444
0.728506787330317	0.988444444444444
0.729009552538964	0.988444444444444
0.729512317747612	0.988444444444444
0.730015082956259	0.988444444444444
0.730015082956259	0.989333333333333
0.730517848164907	0.989333333333333
0.731020613373555	0.989333333333333
0.731523378582202	0.989333333333333
0.73202614379085	0.989333333333333
0.732528908999497	0.989333333333333
0.733031674208145	0.989333333333333
0.733534439416792	0.989333333333333
0.73403720462544	0.989333333333333
0.734539969834088	0.989333333333333
0.735042735042735	0.989333333333333
0.735545500251383	0.989333333333333
0.73604826546003	0.989333333333333
0.736551030668678	0.989333333333333
0.737053795877325	0.989333333333333
0.737556561085973	0.989333333333333
0.73805932629462	0.989333333333333
0.738562091503268	0.989333333333333
0.739064856711916	0.989333333333333
0.739567621920563	0.989333333333333
0.740070387129211	0.989333333333333
0.740573152337858	0.989333333333333
0.741075917546506	0.989333333333333
0.741578682755153	0.989333333333333
0.742081447963801	0.989333333333333
0.742584213172448	0.989333333333333
0.743086978381096	0.989333333333333
0.743589743589744	0.989333333333333
0.744092508798391	0.989333333333333
0.744595274007039	0.989333333333333
0.745098039215686	0.989333333333333
0.745600804424334	0.989333333333333
0.746103569632981	0.989333333333333
0.746606334841629	0.989333333333333
0.747109100050277	0.989333333333333
0.747611865258924	0.989333333333333
0.748114630467572	0.989333333333333
0.748617395676219	0.989333333333333
0.749120160884867	0.989333333333333
0.749622926093514	0.989333333333333
0.750125691302162	0.989333333333333
0.750628456510809	0.989333333333333
0.751131221719457	0.989333333333333
0.751633986928105	0.989333333333333
0.752136752136752	0.989333333333333
0.7526395173454	0.989333333333333
0.753142282554047	0.989333333333333
0.753645047762695	0.989333333333333
0.754147812971342	0.989333333333333
0.75465057817999	0.989333333333333
0.755153343388637	0.989333333333333
0.755656108597285	0.989333333333333
0.756158873805933	0.989333333333333
0.75666163901458	0.989333333333333
0.757164404223228	0.989333333333333
0.757667169431875	0.989333333333333
0.758169934640523	0.989333333333333
0.75867269984917	0.989333333333333
0.759175465057818	0.989333333333333
0.759678230266466	0.989333333333333
0.760180995475113	0.989333333333333
0.760683760683761	0.989333333333333
0.761186525892408	0.989333333333333
0.761689291101056	0.989333333333333
0.762192056309703	0.989333333333333
0.762694821518351	0.989333333333333
0.763197586726998	0.989333333333333
0.763700351935646	0.989333333333333
0.764203117144294	0.989333333333333
0.764705882352941	0.989333333333333
0.765208647561589	0.989333333333333
0.765711412770236	0.989333333333333
0.766214177978884	0.989333333333333
0.766716943187531	0.989333333333333
0.767219708396179	0.989333333333333
0.767722473604827	0.989333333333333
0.768225238813474	0.989333333333333
0.768728004022122	0.989333333333333
0.769230769230769	0.989333333333333
0.769733534439417	0.989333333333333
0.770236299648064	0.989333333333333
0.770739064856712	0.989333333333333
0.77124183006536	0.989333333333333
0.771744595274007	0.989333333333333
0.772247360482655	0.989333333333333
0.772750125691302	0.989333333333333
0.77325289089995	0.989333333333333
0.773755656108597	0.989333333333333
0.774258421317245	0.989333333333333
0.774761186525892	0.989333333333333
0.77526395173454	0.989333333333333
0.775766716943188	0.989333333333333
0.776269482151835	0.989333333333333
0.776772247360483	0.989333333333333
0.77727501256913	0.989333333333333
0.777777777777778	0.989333333333333
0.778280542986425	0.989333333333333
0.778783308195073	0.989333333333333
0.77928607340372	0.989333333333333
0.779788838612368	0.989333333333333
0.780291603821016	0.989333333333333
0.780794369029663	0.989333333333333
0.781297134238311	0.989333333333333
0.781799899446958	0.989333333333333
0.782302664655606	0.989333333333333
0.782805429864253	0.989333333333333
0.783308195072901	0.989333333333333
0.783810960281549	0.989333333333333
0.784313725490196	0.989333333333333
0.784816490698844	0.989333333333333
0.785319255907491	0.989333333333333
0.785822021116139	0.989333333333333
0.786324786324786	0.989333333333333
0.786827551533434	0.989333333333333
0.787330316742081	0.989333333333333
0.787833081950729	0.989333333333333
0.788335847159377	0.989333333333333
0.788838612368024	0.989333333333333
0.789341377576672	0.989333333333333
0.789844142785319	0.989333333333333
0.790346907993967	0.989333333333333
0.790849673202614	0.989333333333333
0.791352438411262	0.989333333333333
0.791855203619909	0.989333333333333
0.792357968828557	0.989333333333333
0.792860734037205	0.989333333333333
0.793363499245852	0.989333333333333
0.7938662644545	0.989333333333333
0.794369029663147	0.989333333333333
0.794871794871795	0.989333333333333
0.795374560080442	0.989333333333333
0.79587732528909	0.989333333333333
0.796380090497738	0.989333333333333
0.796882855706385	0.989333333333333
0.797385620915033	0.989333333333333
0.79788838612368	0.989333333333333
0.798391151332328	0.989333333333333
0.798893916540975	0.989333333333333
0.799396681749623	0.989333333333333
0.799899446958271	0.989333333333333
0.800402212166918	0.989333333333333
0.800904977375566	0.989333333333333
0.801407742584213	0.989333333333333
0.801910507792861	0.989333333333333
0.802413273001508	0.989333333333333
0.802916038210156	0.989333333333333
0.803418803418803	0.989333333333333
0.803921568627451	0.989333333333333
0.804424333836099	0.989333333333333
0.804927099044746	0.989333333333333
0.805429864253394	0.989333333333333
0.805932629462041	0.989333333333333
0.806435394670689	0.989333333333333
0.806938159879336	0.989333333333333
0.807440925087984	0.989333333333333
0.807943690296631	0.989333333333333
0.808446455505279	0.989333333333333
0.808949220713927	0.989333333333333
0.809451985922574	0.989333333333333
0.809954751131222	0.989333333333333
0.810457516339869	0.989333333333333
0.810960281548517	0.989333333333333
0.811463046757164	0.989333333333333
0.811965811965812	0.989333333333333
0.81246857717446	0.989333333333333
0.812971342383107	0.989333333333333
0.813474107591755	0.989333333333333
0.813976872800402	0.989333333333333
0.81447963800905	0.989333333333333
0.814982403217697	0.989333333333333
0.815485168426345	0.989333333333333
0.815987933634992	0.989333333333333
0.81649069884364	0.989333333333333
0.816993464052288	0.989333333333333
0.817496229260935	0.989333333333333
0.817998994469583	0.989333333333333
0.81850175967823	0.989333333333333
0.819004524886878	0.989333333333333
0.819507290095525	0.989333333333333
0.820010055304173	0.989333333333333
0.82051282051282	0.989333333333333
0.82051282051282	0.990222222222222
0.821015585721468	0.990222222222222
0.821518350930116	0.990222222222222
0.822021116138763	0.990222222222222
0.822523881347411	0.990222222222222
0.823026646556058	0.990222222222222
0.823529411764706	0.990222222222222
0.824032176973353	0.990222222222222
0.824534942182001	0.990222222222222
0.825037707390649	0.990222222222222
0.825540472599296	0.990222222222222
0.826043237807944	0.990222222222222
0.826546003016591	0.990222222222222
0.827048768225239	0.990222222222222
0.827551533433886	0.990222222222222
0.828054298642534	0.990222222222222
0.828557063851182	0.990222222222222
0.829059829059829	0.990222222222222
0.829562594268477	0.990222222222222
0.830065359477124	0.990222222222222
0.830568124685772	0.990222222222222
0.831070889894419	0.990222222222222
0.831573655103067	0.990222222222222
0.832076420311714	0.990222222222222
0.832579185520362	0.990222222222222
0.83308195072901	0.990222222222222
0.833584715937657	0.990222222222222
0.834087481146305	0.990222222222222
0.834590246354952	0.990222222222222
0.8350930115636	0.990222222222222
0.835595776772247	0.990222222222222
0.836098541980895	0.990222222222222
0.836601307189543	0.990222222222222
0.83710407239819	0.990222222222222
0.837606837606838	0.990222222222222
0.838109602815485	0.990222222222222
0.838612368024133	0.990222222222222
0.83911513323278	0.990222222222222
0.839617898441428	0.990222222222222
0.840120663650075	0.990222222222222
0.840623428858723	0.990222222222222
0.841126194067371	0.990222222222222
0.841628959276018	0.990222222222222
0.842131724484666	0.990222222222222
0.842634489693313	0.990222222222222
0.843137254901961	0.990222222222222
0.843137254901961	0.991111111111111
0.843640020110608	0.991111111111111
0.843640020110608	0.992
0.844142785319256	0.992
0.844142785319256	0.992888888888889
0.844645550527903	0.992888888888889
0.845148315736551	0.992888888888889
0.845651080945199	0.992888888888889
0.846153846153846	0.992888888888889
0.846656611362494	0.992888888888889
0.847159376571141	0.992888888888889
0.847662141779789	0.992888888888889
0.848164906988436	0.992888888888889
0.848667672197084	0.992888888888889
0.849170437405732	0.992888888888889
0.849673202614379	0.992888888888889
0.850175967823027	0.992888888888889
0.850678733031674	0.992888888888889
0.851181498240322	0.992888888888889
0.851684263448969	0.992888888888889
0.852187028657617	0.992888888888889
0.852689793866264	0.992888888888889
0.853192559074912	0.992888888888889
0.85369532428356	0.992888888888889
0.854198089492207	0.992888888888889
0.854700854700855	0.992888888888889
0.855203619909502	0.992888888888889
0.85570638511815	0.992888888888889
0.856209150326797	0.992888888888889
0.856711915535445	0.992888888888889
0.857214680744092	0.992888888888889
0.85771744595274	0.992888888888889
0.858220211161388	0.992888888888889
0.858722976370035	0.992888888888889
0.859225741578683	0.992888888888889
0.85972850678733	0.992888888888889
0.860231271995978	0.992888888888889
0.860734037204625	0.992888888888889
0.861236802413273	0.992888888888889
0.861739567621921	0.992888888888889
0.862242332830568	0.992888888888889
0.862745098039216	0.992888888888889
0.863247863247863	0.992888888888889
0.863750628456511	0.992888888888889
0.864253393665158	0.992888888888889
0.864756158873806	0.992888888888889
0.865258924082454	0.992888888888889
0.865761689291101	0.992888888888889
0.866264454499749	0.992888888888889
0.866767219708396	0.992888888888889
0.867269984917044	0.992888888888889
0.867772750125691	0.992888888888889
0.868275515334339	0.992888888888889
0.868778280542986	0.992888888888889
0.869281045751634	0.992888888888889
0.869783810960282	0.992888888888889
0.870286576168929	0.992888888888889
0.870789341377577	0.992888888888889
0.871292106586224	0.992888888888889
0.871794871794872	0.992888888888889
0.872297637003519	0.992888888888889
0.872800402212167	0.992888888888889
0.873303167420814	0.992888888888889
0.873805932629462	0.992888888888889
0.87430869783811	0.992888888888889
0.874811463046757	0.992888888888889
0.875314228255405	0.992888888888889
0.875816993464052	0.992888888888889
0.8763197586727	0.992888888888889
0.876822523881347	0.992888888888889
0.877325289089995	0.992888888888889
0.877828054298643	0.992888888888889
0.87833081950729	0.992888888888889
0.878833584715938	0.992888888888889
0.879336349924585	0.992888888888889
0.879839115133233	0.992888888888889
0.88034188034188	0.992888888888889
0.880844645550528	0.992888888888889
0.880844645550528	0.993777777777778
0.881347410759175	0.993777777777778
0.881850175967823	0.993777777777778
0.882352941176471	0.993777777777778
0.882855706385118	0.993777777777778
0.883358471593766	0.993777777777778
0.883861236802413	0.993777777777778
0.884364002011061	0.993777777777778
0.884866767219708	0.993777777777778
0.885369532428356	0.993777777777778
0.885872297637003	0.993777777777778
0.886375062845651	0.993777777777778
0.886877828054299	0.993777777777778
0.887380593262946	0.993777777777778
0.887883358471594	0.993777777777778
0.888386123680241	0.993777777777778
0.888888888888889	0.993777777777778
0.889391654097536	0.993777777777778
0.889894419306184	0.993777777777778
0.890397184514832	0.993777777777778
0.890397184514832	0.994666666666667
0.890899949723479	0.994666666666667
0.891402714932127	0.994666666666667
0.891905480140774	0.994666666666667
0.892408245349422	0.994666666666667
0.892911010558069	0.994666666666667
0.893413775766717	0.994666666666667
0.893916540975365	0.994666666666667
0.894419306184012	0.994666666666667
0.89492207139266	0.994666666666667
0.895424836601307	0.994666666666667
0.895927601809955	0.994666666666667
0.895927601809955	0.995555555555556
0.896430367018602	0.995555555555556
0.89693313222725	0.995555555555556
0.897435897435897	0.995555555555556
0.897938662644545	0.995555555555556
0.898441427853193	0.995555555555556
0.89894419306184	0.995555555555556
0.899446958270488	0.995555555555556
0.899949723479135	0.995555555555556
0.900452488687783	0.995555555555556
0.900452488687783	0.996444444444444
0.90095525389643	0.996444444444444
0.901458019105078	0.996444444444444
0.901960784313726	0.996444444444444
0.902463549522373	0.996444444444444
0.902966314731021	0.996444444444444
0.903469079939668	0.996444444444444
0.903971845148316	0.996444444444444
0.904474610356963	0.996444444444444
0.904977375565611	0.996444444444444
0.905480140774258	0.996444444444444
0.905982905982906	0.996444444444444
0.906485671191554	0.996444444444444
0.906988436400201	0.996444444444444
0.907491201608849	0.996444444444444
0.907993966817496	0.996444444444444
0.908496732026144	0.996444444444444
0.908999497234791	0.996444444444444
0.909502262443439	0.996444444444444
0.910005027652086	0.996444444444444
0.910507792860734	0.996444444444444
0.911010558069382	0.996444444444444
0.911513323278029	0.996444444444444
0.912016088486677	0.996444444444444
0.912518853695324	0.996444444444444
0.913021618903972	0.996444444444444
0.913524384112619	0.996444444444444
0.914027149321267	0.996444444444444
0.914529914529915	0.996444444444444
0.915032679738562	0.996444444444444
0.91553544494721	0.996444444444444
0.916038210155857	0.996444444444444
0.916540975364505	0.996444444444444
0.917043740573152	0.996444444444444
0.9175465057818	0.996444444444444
0.918049270990447	0.996444444444444
0.918552036199095	0.996444444444444
0.919054801407743	0.996444444444444
0.91955756661639	0.996444444444444
0.920060331825038	0.996444444444444
0.920563097033685	0.996444444444444
0.921065862242333	0.996444444444444
0.92156862745098	0.996444444444444
0.922071392659628	0.996444444444444
0.922574157868276	0.996444444444444
0.923076923076923	0.996444444444444
0.923579688285571	0.996444444444444
0.924082453494218	0.996444444444444
0.924585218702866	0.996444444444444
0.925087983911513	0.996444444444444
0.925590749120161	0.996444444444444
0.926093514328808	0.996444444444444
0.926596279537456	0.996444444444444
0.927099044746104	0.996444444444444
0.927601809954751	0.996444444444444
0.928104575163399	0.996444444444444
0.928607340372046	0.996444444444444
0.929110105580694	0.996444444444444
0.929612870789341	0.996444444444444
0.930115635997989	0.996444444444444
0.930618401206637	0.996444444444444
0.931121166415284	0.996444444444444
0.931623931623932	0.996444444444444
0.932126696832579	0.996444444444444
0.932629462041227	0.996444444444444
0.933132227249874	0.996444444444444
0.933634992458522	0.996444444444444
0.934137757667169	0.996444444444444
0.934640522875817	0.996444444444444
0.935143288084465	0.996444444444444
0.935646053293112	0.996444444444444
0.93614881850176	0.996444444444444
0.936651583710407	0.996444444444444
0.937154348919055	0.996444444444444
0.937657114127702	0.996444444444444
0.93815987933635	0.996444444444444
0.938662644544997	0.996444444444444
0.939165409753645	0.996444444444444
0.939668174962293	0.996444444444444
0.94017094017094	0.996444444444444
0.940673705379588	0.996444444444444
0.941176470588235	0.996444444444444
0.941679235796883	0.996444444444444
0.94218200100553	0.996444444444444
0.942684766214178	0.996444444444444
0.943187531422826	0.996444444444444
0.943690296631473	0.996444444444444
0.944193061840121	0.996444444444444
0.944695827048768	0.996444444444444
0.945198592257416	0.996444444444444
0.945198592257416	0.997333333333333
0.945701357466063	0.997333333333333
0.946204122674711	0.997333333333333
0.946706887883358	0.997333333333333
0.947209653092006	0.997333333333333
0.947712418300654	0.997333333333333
0.948215183509301	0.997333333333333
0.948717948717949	0.997333333333333
0.949220713926596	0.997333333333333
0.949723479135244	0.997333333333333
0.950226244343891	0.997333333333333
0.950729009552539	0.997333333333333
0.950729009552539	0.998222222222222
0.951231774761186	0.998222222222222
0.951734539969834	0.998222222222222
0.952237305178482	0.998222222222222
0.952740070387129	0.998222222222222
0.953242835595777	0.998222222222222
0.953745600804424	0.998222222222222
0.954248366013072	0.998222222222222
0.95475113122172	0.998222222222222
0.955253896430367	0.998222222222222
0.955756661639015	0.998222222222222
0.956259426847662	0.998222222222222
0.95676219205631	0.998222222222222
0.957264957264957	0.998222222222222
0.957767722473605	0.998222222222222
0.958270487682252	0.998222222222222
0.9587732528909	0.998222222222222
0.959276018099548	0.998222222222222
0.959778783308195	0.998222222222222
0.959778783308195	0.999111111111111
0.960281548516843	0.999111111111111
0.96078431372549	0.999111111111111
0.961287078934138	0.999111111111111
0.961789844142785	0.999111111111111
0.962292609351433	0.999111111111111
0.96279537456008	0.999111111111111
0.963298139768728	0.999111111111111
0.963800904977376	0.999111111111111
0.964303670186023	0.999111111111111
0.964806435394671	0.999111111111111
0.965309200603318	0.999111111111111
0.965811965811966	0.999111111111111
0.966314731020613	0.999111111111111
0.966817496229261	0.999111111111111
0.967320261437909	0.999111111111111
0.967823026646556	0.999111111111111
0.968325791855204	0.999111111111111
0.968828557063851	0.999111111111111
0.969331322272499	0.999111111111111
0.969834087481146	0.999111111111111
0.970336852689794	0.999111111111111
0.970839617898441	0.999111111111111
0.971342383107089	0.999111111111111
0.971845148315737	0.999111111111111
0.972347913524384	0.999111111111111
0.972850678733032	0.999111111111111
0.973353443941679	0.999111111111111
0.973856209150327	0.999111111111111
0.974358974358974	0.999111111111111
0.974861739567622	0.999111111111111
0.975364504776269	0.999111111111111
0.975867269984917	0.999111111111111
0.976370035193565	0.999111111111111
0.976872800402212	0.999111111111111
0.97737556561086	0.999111111111111
0.977878330819507	0.999111111111111
0.978381096028155	0.999111111111111
0.978883861236802	0.999111111111111
0.97938662644545	0.999111111111111
0.979889391654097	0.999111111111111
0.980392156862745	0.999111111111111
0.980894922071393	0.999111111111111
0.98139768728004	0.999111111111111
0.981900452488688	0.999111111111111
0.982403217697335	0.999111111111111
0.982905982905983	0.999111111111111
0.98340874811463	0.999111111111111
0.983911513323278	0.999111111111111
0.984414278531926	0.999111111111111
0.984917043740573	0.999111111111111
0.985419808949221	0.999111111111111
0.985922574157868	0.999111111111111
0.986425339366516	0.999111111111111
0.986928104575163	0.999111111111111
0.987430869783811	0.999111111111111
0.987933634992459	0.999111111111111
0.988436400201106	0.999111111111111
0.988939165409754	0.999111111111111
0.989441930618401	0.999111111111111
0.989944695827049	0.999111111111111
0.990447461035696	0.999111111111111
0.990950226244344	0.999111111111111
0.991452991452991	0.999111111111111
0.991955756661639	0.999111111111111
0.992458521870287	0.999111111111111
0.992961287078934	0.999111111111111
0.993464052287582	0.999111111111111
0.993966817496229	0.999111111111111
0.994469582704877	0.999111111111111
0.994972347913524	0.999111111111111
0.995475113122172	0.999111111111111
0.99597787833082	0.999111111111111
0.996480643539467	0.999111111111111
0.996983408748115	0.999111111111111
0.997486173956762	0.999111111111111
0.99798893916541	0.999111111111111
0.998491704374057	0.999111111111111
0.998994469582705	0.999111111111111
0.999497234791352	0.999111111111111
1	0.999111111111111
1	1
0.896868250539957	1
0.897408207343413	1
0.897948164146868	1
0.898488120950324	1
0.89902807775378	1
0.899568034557235	1
0.900107991360691	1
0.900647948164147	1
0.901187904967603	1
0.901727861771058	1
0.902267818574514	1
0.90280777537797	1
0.903347732181426	1
0.903887688984881	1
0.904427645788337	1
0.904967602591793	1
0.905507559395248	1
0.906047516198704	1
0.90658747300216	1
0.907127429805616	1
0.907667386609071	1
0.908207343412527	1
0.908747300215983	1
0.909287257019438	1
0.909827213822894	1
0.91036717062635	1
0.910907127429806	1
0.911447084233261	1
0.911987041036717	1
0.912526997840173	1
0.913066954643629	1
0.913606911447084	1
0.91414686825054	1
0.914686825053996	1
0.915226781857451	1
0.915766738660907	1
0.916306695464363	1
0.916846652267819	1
0.917386609071274	1
0.91792656587473	1
0.918466522678186	1
0.919006479481641	1
0.919546436285097	1
0.920086393088553	1
0.920626349892009	1
0.921166306695464	1
0.92170626349892	1
0.922246220302376	1
0.922786177105832	1
0.923326133909287	1
0.923866090712743	1
0.924406047516199	1
0.924946004319654	1
0.92548596112311	1
0.926025917926566	1
0.926565874730022	1
0.927105831533477	1
0.927645788336933	1
0.928185745140389	1
0.928725701943845	1
0.9292656587473	1
0.929805615550756	1
0.930345572354212	1
0.930885529157667	1
0.931425485961123	1
0.931965442764579	1
0.932505399568035	1
0.93304535637149	1
0.933585313174946	1
0.934125269978402	1
0.934665226781857	1
0.935205183585313	1
0.935745140388769	1
0.936285097192225	1
0.93682505399568	1
0.937365010799136	1
0.937904967602592	1
0.938444924406048	1
0.938984881209503	1
0.939524838012959	1
0.940064794816415	1
0.94060475161987	1
0.941144708423326	1
0.941684665226782	1
0.942224622030238	1
0.942764578833693	1
0.943304535637149	1
0.943844492440605	1
0.944384449244061	1
0.944924406047516	1
0.945464362850972	1
0.946004319654428	1
0.946544276457883	1
0.947084233261339	1
0.947624190064795	1
0.948164146868251	1
0.948704103671706	1
0.949244060475162	1
0.949784017278618	1
0.950323974082073	1
0.950863930885529	1
0.951403887688985	1
0.951943844492441	1
0.952483801295896	1
0.953023758099352	1
0.953563714902808	1
0.954103671706264	1
0.954643628509719	1
0.955183585313175	1
0.955723542116631	1
0.956263498920086	1
0.956803455723542	1
0.957343412526998	1
0.957883369330454	1
0.958423326133909	1
0.958963282937365	1
0.959503239740821	1
0.960043196544277	1
0.960583153347732	1
0.961123110151188	1
0.961663066954644	1
0.962203023758099	1
0.962742980561555	1
0.963282937365011	1
0.963822894168467	1
0.964362850971922	1
0.964902807775378	1
0.965442764578834	1
0.965982721382289	1
0.966522678185745	1
0.967062634989201	1
0.967602591792657	1
0.968142548596112	1
0.968682505399568	1
0.969222462203024	1
0.96976241900648	1
0.970302375809935	1
0.970842332613391	1
0.971382289416847	1
0.971922246220302	1
0.972462203023758	1
0.973002159827214	1
0.97354211663067	1
0.974082073434125	1
0.974622030237581	1
0.975161987041037	1
0.975701943844492	1
0.976241900647948	1
0.976781857451404	1
0.97732181425486	1
0.977861771058315	1
0.978401727861771	1
0.978941684665227	1
0.979481641468683	1
0.980021598272138	1
0.980561555075594	1
0.98110151187905	1
0.981641468682505	1
0.982181425485961	1
0.982721382289417	1
0.983261339092873	1
0.983801295896328	1
0.984341252699784	1
0.98488120950324	1
0.985421166306696	1
0.985961123110151	1
0.986501079913607	1
0.987041036717063	1
0.987580993520518	1
0.988120950323974	1
0.98866090712743	1
0.989200863930886	1
0.989740820734341	1
0.990280777537797	1
0.990820734341253	1
0.991360691144708	1
0.991900647948164	1
0.99244060475162	1
0.992980561555076	1
0.993520518358531	1
0.994060475161987	1
0.994600431965443	1
0.995140388768899	1
0.995680345572354	1
0.99622030237581	1
0.996760259179266	1
0.997300215982721	1
0.997840172786177	1
0.998380129589633	1
0.998920086393089	1
0.999460043196544	1
1	1
0.85601118359739	0.999323410013532
0.856477166821994	0.999323410013532
0.856943150046598	0.999323410013532
0.857409133271202	0.999323410013532
0.857875116495806	0.999323410013532
0.85834109972041	0.999323410013532
0.858807082945014	0.999323410013532
0.859273066169618	0.999323410013532
0.859739049394222	0.999323410013532
0.860205032618826	0.999323410013532
0.86067101584343	0.999323410013532
0.861136999068034	0.999323410013532
0.861602982292637	0.999323410013532
0.862068965517241	0.999323410013532
0.862534948741845	0.999323410013532
0.863000931966449	0.999323410013532
0.863466915191053	0.999323410013532
0.863932898415657	0.999323410013532
0.864398881640261	0.999323410013532
0.864864864864865	0.999323410013532
0.865330848089469	0.999323410013532
0.865796831314073	0.999323410013532
0.866262814538677	0.999323410013532
0.86672879776328	0.999323410013532
0.867194780987884	0.999323410013532
0.867660764212488	0.999323410013532
0.868126747437092	0.999323410013532
0.868592730661696	0.999323410013532
0.8690587138863	0.999323410013532
0.869524697110904	0.999323410013532
0.869990680335508	0.999323410013532
0.870456663560112	0.999323410013532
0.870922646784716	0.999323410013532
0.87138863000932	0.999323410013532
0.871854613233924	0.999323410013532
0.872320596458527	0.999323410013532
0.872786579683131	0.999323410013532
0.873252562907735	0.999323410013532
0.873718546132339	0.999323410013532
0.874184529356943	0.999323410013532
0.874650512581547	0.999323410013532
0.875116495806151	0.999323410013532
0.875582479030755	0.999323410013532
0.876048462255359	0.999323410013532
0.876514445479963	0.999323410013532
0.876980428704567	0.999323410013532
0.87744641192917	0.999323410013532
0.877912395153775	0.999323410013532
0.878378378378378	0.999323410013532
0.878844361602982	0.999323410013532
0.879310344827586	0.999323410013532
0.87977632805219	0.999323410013532
0.880242311276794	0.999323410013532
0.880708294501398	0.999323410013532
0.881174277726002	0.999323410013532
0.881640260950606	0.999323410013532
0.88210624417521	0.999323410013532
0.882572227399814	0.999323410013532
0.883038210624418	0.999323410013532
0.883504193849021	0.999323410013532
0.883970177073625	0.999323410013532
0.884436160298229	0.999323410013532
0.884902143522833	0.999323410013532
0.885368126747437	0.999323410013532
0.885834109972041	0.999323410013532
0.886300093196645	0.999323410013532
0.886766076421249	0.999323410013532
0.887232059645853	0.999323410013532
0.887698042870457	0.999323410013532
0.888164026095061	0.999323410013532
0.888630009319665	0.999323410013532
0.889095992544268	0.999323410013532
0.889561975768872	0.999323410013532
0.890027958993476	0.999323410013532
0.89049394221808	0.999323410013532
0.890959925442684	0.999323410013532
0.891425908667288	0.999323410013532
0.891891891891892	0.999323410013532
0.892357875116496	0.999323410013532
0.8928238583411	0.999323410013532
0.893289841565704	0.999323410013532
0.893755824790308	0.999323410013532
0.894221808014911	0.999323410013532
0.894687791239515	0.999323410013532
0.895153774464119	0.999323410013532
0.895619757688723	0.999323410013532
0.896085740913327	0.999323410013532
0.896551724137931	0.999323410013532
0.897017707362535	0.999323410013532
0.897483690587139	0.999323410013532
0.897949673811743	0.999323410013532
0.898415657036347	0.999323410013532
0.898881640260951	0.999323410013532
0.899347623485555	0.999323410013532
0.899813606710158	0.999323410013532
0.900279589934762	0.999323410013532
0.900745573159366	0.999323410013532
0.90121155638397	0.999323410013532
0.901677539608574	0.999323410013532
0.902143522833178	0.999323410013532
0.902609506057782	0.999323410013532
0.903075489282386	0.999323410013532
0.90354147250699	0.999323410013532
0.904007455731594	0.999323410013532
0.904473438956198	0.999323410013532
0.904939422180801	0.999323410013532
0.905405405405405	0.999323410013532
0.905871388630009	0.999323410013532
0.906337371854613	0.999323410013532
0.906803355079217	0.999323410013532
0.907269338303821	0.999323410013532
0.907735321528425	0.999323410013532
0.908201304753029	0.999323410013532
0.908667287977633	0.999323410013532
0.909133271202237	0.999323410013532
0.909599254426841	0.999323410013532
0.910065237651445	0.999323410013532
0.910531220876048	0.999323410013532
0.910997204100652	0.999323410013532
0.911463187325256	0.999323410013532
0.91192917054986	0.999323410013532
0.912395153774464	0.999323410013532
0.912861136999068	0.999323410013532
0.913327120223672	0.999323410013532
0.913793103448276	0.999323410013532
0.91425908667288	0.999323410013532
0.914725069897484	0.999323410013532
0.915191053122088	0.999323410013532
0.915657036346691	0.999323410013532
0.916123019571295	0.999323410013532
0.916589002795899	0.999323410013532
0.917054986020503	0.999323410013532
0.917520969245107	0.999323410013532
0.917986952469711	0.999323410013532
0.918452935694315	0.999323410013532
0.918918918918919	0.999323410013532
0.919384902143523	0.999323410013532
0.919850885368127	0.999323410013532
0.920316868592731	0.999323410013532
0.920782851817335	0.999323410013532
0.921248835041938	0.999323410013532
0.921714818266542	0.999323410013532
0.922180801491146	0.999323410013532
0.92264678471575	0.999323410013532
0.923112767940354	0.999323410013532
0.923578751164958	0.999323410013532
0.924044734389562	0.999323410013532
0.924510717614166	0.999323410013532
0.92497670083877	0.999323410013532
0.925442684063374	0.999323410013532
0.925908667287978	0.999323410013532
0.926374650512581	0.999323410013532
0.926840633737186	0.999323410013532
0.927306616961789	0.999323410013532
0.927772600186393	0.999323410013532
0.928238583410997	0.999323410013532
0.928704566635601	0.999323410013532
0.929170549860205	0.999323410013532
0.929636533084809	0.999323410013532
0.930102516309413	0.999323410013532
0.930568499534017	0.999323410013532
0.931034482758621	0.999323410013532
0.931500465983225	0.999323410013532
0.931966449207829	0.999323410013532
0.932432432432432	0.999323410013532
0.932898415657036	0.999323410013532
0.93336439888164	0.999323410013532
0.933830382106244	0.999323410013532
0.934296365330848	0.999323410013532
0.934762348555452	0.999323410013532
0.935228331780056	0.999323410013532
0.93569431500466	0.999323410013532
0.936160298229264	0.999323410013532
0.936626281453868	0.999323410013532
0.937092264678472	0.999323410013532
0.937558247903076	0.999323410013532
0.938024231127679	0.999323410013532
0.938490214352283	0.999323410013532
0.938956197576887	0.999323410013532
0.939422180801491	0.999323410013532
0.939888164026095	0.999323410013532
0.940354147250699	0.999323410013532
0.940820130475303	0.999323410013532
0.941286113699907	0.999323410013532
0.941752096924511	0.999323410013532
0.942218080149115	0.999323410013532
0.942684063373719	0.999323410013532
0.943150046598322	0.999323410013532
0.943616029822926	0.999323410013532
0.94408201304753	0.999323410013532
0.944547996272134	0.999323410013532
0.945013979496738	0.999323410013532
0.945479962721342	0.999323410013532
0.945945945945946	0.999323410013532
0.94641192917055	0.999323410013532
0.946877912395154	0.999323410013532
0.947343895619758	0.999323410013532
0.947809878844362	0.999323410013532
0.948275862068966	0.999323410013532
0.948741845293569	0.999323410013532
0.949207828518173	0.999323410013532
0.949673811742777	0.999323410013532
0.950139794967381	0.999323410013532
0.950605778191985	0.999323410013532
0.951071761416589	0.999323410013532
0.951537744641193	0.999323410013532
0.952003727865797	0.999323410013532
0.952469711090401	0.999323410013532
0.952935694315005	0.999323410013532
0.953401677539609	0.999323410013532
0.953867660764212	0.999323410013532
0.954333643988816	0.999323410013532
0.95479962721342	0.999323410013532
0.955265610438024	0.999323410013532
0.955731593662628	0.999323410013532
0.956197576887232	0.999323410013532
0.956663560111836	0.999323410013532
0.95712954333644	0.999323410013532
0.957595526561044	0.999323410013532
0.958061509785648	0.999323410013532
0.958527493010252	0.999323410013532
0.958993476234856	0.999323410013532
0.959459459459459	0.999323410013532
0.959925442684063	0.999323410013532
0.960391425908667	0.999323410013532
0.960857409133271	0.999323410013532
0.961323392357875	0.999323410013532
0.961789375582479	0.999323410013532
0.962255358807083	0.999323410013532
0.962721342031687	0.999323410013532
0.963187325256291	0.999323410013532
0.963653308480895	0.999323410013532
0.964119291705499	0.999323410013532
0.964585274930102	0.999323410013532
0.965051258154706	0.999323410013532
0.96551724137931	0.999323410013532
0.965983224603914	0.999323410013532
0.966449207828518	0.999323410013532
0.966915191053122	0.999323410013532
0.967381174277726	0.999323410013532
0.96784715750233	0.999323410013532
0.968313140726934	0.999323410013532
0.968779123951538	0.999323410013532
0.969245107176142	0.999323410013532
0.969711090400746	0.999323410013532
0.970177073625349	0.999323410013532
0.970643056849953	0.999323410013532
0.971109040074557	0.999323410013532
0.971575023299161	0.999323410013532
0.972041006523765	0.999323410013532
0.972506989748369	0.999323410013532
0.972972972972973	0.999323410013532
0.973438956197577	0.999323410013532
0.973904939422181	0.999323410013532
0.974370922646785	0.999323410013532
0.974836905871389	0.999323410013532
0.975302889095992	0.999323410013532
0.975768872320597	0.999323410013532
0.9762348555452	0.999323410013532
0.976700838769804	0.999323410013532
0.977166821994408	0.999323410013532
0.977632805219012	0.999323410013532
0.978098788443616	0.999323410013532
0.97856477166822	0.999323410013532
0.979030754892824	0.999323410013532
0.979496738117428	0.999323410013532
0.979962721342032	0.999323410013532
0.980428704566636	0.999323410013532
0.98089468779124	0.999323410013532
0.981360671015843	0.999323410013532
0.981826654240447	0.999323410013532
0.982292637465051	0.999323410013532
0.982758620689655	0.999323410013532
0.983224603914259	0.999323410013532
0.983690587138863	0.999323410013532
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/BossaNova-HueSIFT-ROC-fold4.txt <==
0	0
0	0.000919963201471941
0	0.00183992640294388
0	0.00275988960441582
0	0.00367985280588776
0	0.00459981600735971
0	0.00551977920883165
0	0.00643974241030359
0	0.00735970561177553
0	0.00827966881324747
0	0.00919963201471941
0	0.0101195952161914
0	0.0110395584176633
0	0.0119595216191352
0	0.0128794848206072
0	0.0137994480220791
0	0.0147194112235511
0	0.015639374425023
0	0.0165593376264949
0	0.0174793008279669
0	0.0183992640294388
0	0.0193192272309108
0	0.0202391904323827
0	0.0211591536338546
0	0.0220791168353266
0	0.0229990800367985
0	0.0239190432382705
0	0.0248390064397424
0	0.0257589696412144
0	0.0266789328426863
0	0.0275988960441582
0	0.0285188592456302
0	0.0294388224471021
0	0.0303587856485741
0	0.031278748850046
0	0.0321987120515179
0	0.0331186752529899
0	0.0340386384544618
0	0.0349586016559338
0	0.0358785648574057
0	0.0367985280588776
0	0.0377184912603496
0	0.0386384544618215
0	0.0395584176632935
0	0.0404783808647654
0	0.0413983440662374
0	0.0423183072677093
0	0.0432382704691812
0	0.0441582336706532
0	0.0450781968721251
0	0.0459981600735971
0	0.046918123275069
0	0.0478380864765409
0	0.0487580496780129
0	0.0496780128794848
0	0.0505979760809568
0	0.0515179392824287
0	0.0524379024839006
0	0.0533578656853726
0	0.0542778288868445
0	0.0551977920883165
0	0.0561177552897884
0	0.0570377184912604
0	0.0579576816927323
0	0.0588776448942042
0	0.0597976080956762
0	0.0607175712971481
0	0.0616375344986201
0	0.062557497700092
0	0.0634774609015639
0	0.0643974241030359
0	0.0653173873045078
0	0.0662373505059798
0	0.0671573137074517
0	0.0680772769089236
0	0.0689972401103956
0	0.0699172033118675
0	0.0708371665133395
0	0.0717571297148114
0	0.0726770929162834
0.000402738622633911	0.0726770929162834
0.000402738622633911	0.0735970561177553
0.000402738622633911	0.0745170193192272
0.000402738622633911	0.0754369825206992
0.000402738622633911	0.0763569457221711
0.000402738622633911	0.0772769089236431
0.000402738622633911	0.078196872125115
0.000402738622633911	0.0791168353265869
0.000402738622633911	0.0800367985280589
0.000402738622633911	0.0809567617295308
0.000402738622633911	0.0818767249310028
0.000402738622633911	0.0827966881324747
0.000402738622633911	0.0837166513339466
0.000402738622633911	0.0846366145354186
0.000402738622633911	0.0855565777368905
0.000402738622633911	0.0864765409383625
0.000402738622633911	0.0873965041398344
0.000402738622633911	0.0883164673413064
0.000402738622633911	0.0892364305427783
0.000402738622633911	0.0901563937442502
0.000402738622633911	0.0910763569457222
0.000402738622633911	0.0919963201471941
0.000402738622633911	0.0929162833486661
0.000402738622633911	0.093836246550138
0.000402738622633911	0.0947562097516099
0.000402738622633911	0.0956761729530819
0.000402738622633911	0.0965961361545538
0.000402738622633911	0.0975160993560258
0.000402738622633911	0.0984360625574977
0.000402738622633911	0.0993560257589696
0.000402738622633911	0.100275988960442
0.000402738622633911	0.101195952161914
0.000402738622633911	0.102115915363385
0.000402738622633911	0.103035878564857
0.000402738622633911	0.103955841766329
0.000402738622633911	0.104875804967801
0.000402738622633911	0.105795768169273
0.000402738622633911	0.106715731370745
0.000402738622633911	0.107635694572217
0.000402738622633911	0.108555657773689
0.000402738622633911	0.109475620975161
0.000402738622633911	0.110395584176633
0.000402738622633911	0.111315547378105
0.000402738622633911	0.112235510579577
0.000402738622633911	0.113155473781049
0.000402738622633911	0.114075436982521
0.000402738622633911	0.114995400183993
0.000402738622633911	0.115915363385465
0.000402738622633911	0.116835326586937
0.000402738622633911	0.117755289788408
0.000402738622633911	0.11867525298988
0.000402738622633911	0.119595216191352
0.000402738622633911	0.120515179392824
0.000402738622633911	0.121435142594296
0.000402738622633911	0.122355105795768
0.000402738622633911	0.12327506899724
0.000402738622633911	0.124195032198712
0.000402738622633911	0.125114995400184
0.000402738622633911	0.126034958601656
0.000402738622633911	0.126954921803128
0.000402738622633911	0.1278748850046
0.000402738622633911	0.128794848206072
0.000402738622633911	0.129714811407544
0.000402738622633911	0.130634774609016
0.000402738622633911	0.131554737810488
0.000402738622633911	0.13247470101196
0.000402738622633911	0.133394664213431
0.000402738622633911	0.134314627414903
0.000402738622633911	0.135234590616375
0.000402738622633911	0.136154553817847
0.000402738622633911	0.137074517019319
0.000402738622633911	0.137994480220791
0.000402738622633911	0.138914443422263
0.000402738622633911	0.139834406623735
0.000402738622633911	0.140754369825207
0.000402738622633911	0.141674333026679
0.000402738622633911	0.142594296228151
0.000402738622633911	0.143514259429623
0.000402738622633911	0.144434222631095
0.000402738622633911	0.145354185832567
0.000402738622633911	0.146274149034039
0.000402738622633911	0.147194112235511
0.000402738622633911	0.148114075436983
0.000402738622633911	0.149034038638454
0.000402738622633911	0.149954001839926
0.000402738622633911	0.150873965041398
0.000402738622633911	0.15179392824287
0.000402738622633911	0.152713891444342
0.000402738622633911	0.153633854645814
0.000402738622633911	0.154553817847286
0.000402738622633911	0.155473781048758
0.000402738622633911	0.15639374425023
0.000402738622633911	0.157313707451702
0.000402738622633911	0.158233670653174
0.000402738622633911	0.159153633854646
0.000402738622633911	0.160073597056118
0.000402738622633911	0.16099356025759
0.000402738622633911	0.161913523459062
0.000402738622633911	0.162833486660534
0.000402738622633911	0.163753449862006
0.000402738622633911	0.164673413063477
0.000402738622633911	0.165593376264949
0.000402738622633911	0.166513339466421
0.000402738622633911	0.167433302667893
0.000402738622633911	0.168353265869365
0.000402738622633911	0.169273229070837
0.000402738622633911	0.170193192272309
0.000402738622633911	0.171113155473781
0.000402738622633911	0.172033118675253
0.000402738622633911	0.172953081876725
0.000402738622633911	0.173873045078197
0.000402738622633911	0.174793008279669
0.000402738622633911	0.175712971481141
0.000402738622633911	0.176632934682613
0.000402738622633911	0.177552897884085
0.000402738622633911	0.178472861085557
0.000402738622633911	0.179392824287029
0.000402738622633911	0.1803127874885
0.000402738622633911	0.181232750689972
0.000402738622633911	0.182152713891444
0.000402738622633911	0.183072677092916
0.000402738622633911	0.183992640294388
0.000402738622633911	0.18491260349586
0.000402738622633911	0.185832566697332
0.000402738622633911	0.186752529898804
0.000402738622633911	0.187672493100276
0.000402738622633911	0.188592456301748
0.000402738622633911	0.18951241950322
0.000402738622633911	0.190432382704692
0.000402738622633911	0.191352345906164
0.000402738622633911	0.192272309107636
0.000402738622633911	0.193192272309108
0.000402738622633911	0.19411223551058
0.000402738622633911	0.195032198712052
0.000402738622633911	0.195952161913523
0.000402738622633911	0.196872125114995
0.000402738622633911	0.197792088316467
0.000402738622633911	0.198712051517939
0.000402738622633911	0.199632014719411
0.000402738622633911	0.200551977920883
0.000402738622633911	0.201471941122355
0.000402738622633911	0.202391904323827
0.000402738622633911	0.203311867525299
0.000402738622633911	0.204231830726771
0.000402738622633911	0.205151793928243
0.000402738622633911	0.206071757129715
0.000402738622633911	0.206991720331187
0.000402738622633911	0.207911683532659
0.000402738622633911	0.208831646734131
0.000402738622633911	0.209751609935603
0.000402738622633911	0.210671573137075
0.000402738622633911	0.211591536338546
0.000402738622633911	0.212511499540018
0.000402738622633911	0.21343146274149
0.000402738622633911	0.214351425942962
0.000402738622633911	0.215271389144434
0.000402738622633911	0.216191352345906
0.000402738622633911	0.217111315547378
0.000402738622633911	0.21803127874885
0.000402738622633911	0.218951241950322
0.000402738622633911	0.219871205151794
0.000402738622633911	0.220791168353266
0.000402738622633911	0.221711131554738
0.000402738622633911	0.22263109475621
0.000402738622633911	0.223551057957682
0.000402738622633911	0.224471021159154
0.000402738622633911	0.225390984360626
0.000402738622633911	0.226310947562098
0.000402738622633911	0.227230910763569
0.000402738622633911	0.228150873965041
0.000402738622633911	0.229070837166513
0.000402738622633911	0.229990800367985
0.000402738622633911	0.230910763569457
0.000402738622633911	0.231830726770929
0.000402738622633911	0.232750689972401
0.000402738622633911	0.233670653173873
0.000402738622633911	0.234590616375345
0.000402738622633911	0.235510579576817
0.000402738622633911	0.236430542778289
0.000402738622633911	0.237350505979761
0.000402738622633911	0.238270469181233
0.000402738622633911	0.239190432382705
0.000402738622633911	0.240110395584177
0.000402738622633911	0.241030358785649
0.000402738622633911	0.241950321987121
0.000402738622633911	0.242870285188592
0.000402738622633911	0.243790248390064
0.000402738622633911	0.244710211591536
0.000402738622633911	0.245630174793008
0.000402738622633911	0.24655013799448
0.000402738622633911	0.247470101195952
0.000402738622633911	0.248390064397424
0.000402738622633911	0.249310027598896
0.000402738622633911	0.250229990800368
0.000402738622633911	0.25114995400184
0.000402738622633911	0.252069917203312
0.000402738622633911	0.252989880404784
0.000402738622633911	0.253909843606256
0.000402738622633911	0.254829806807728
0.000402738622633911	0.2557497700092
0.000402738622633911	0.256669733210672
0.000402738622633911	0.257589696412144
0.000402738622633911	0.258509659613615
0.000402738622633911	0.259429622815087
0.000402738622633911	0.260349586016559
0.000402738622633911	0.261269549218031
0.000402738622633911	0.262189512419503
0.000402738622633911	0.263109475620975
0.000402738622633911	0.264029438822447
0.000402738622633911	0.264949402023919
0.000402738622633911	0.265869365225391
0.000402738622633911	0.266789328426863
0.000402738622633911	0.267709291628335
0.000402738622633911	0.268629254829807
0.000402738622633911	0.269549218031279
0.000402738622633911	0.270469181232751
0.000402738622633911	0.271389144434223
0.000402738622633911	0.272309107635695
0.000402738622633911	0.273229070837167
0.000402738622633911	0.274149034038638
0.000402738622633911	0.27506899724011
0.000402738622633911	0.275988960441582
0.000402738622633911	0.276908923643054
0.000402738622633911	0.277828886844526
0.000402738622633911	0.278748850045998
0.000805477245267821	0.278748850045998
0.000805477245267821	0.27966881324747
0.000805477245267821	0.280588776448942
0.000805477245267821	0.281508739650414
0.000805477245267821	0.282428702851886
0.000805477245267821	0.283348666053358
0.000805477245267821	0.28426862925483
0.000805477245267821	0.285188592456302
0.000805477245267821	0.286108555657774
0.000805477245267821	0.287028518859246
0.000805477245267821	0.287948482060718
0.000805477245267821	0.28886844526219
0.000805477245267821	0.289788408463661
0.000805477245267821	0.290708371665133
0.00120821586790173	0.290708371665133
0.00120821586790173	0.291628334866605
0.00120821586790173	0.292548298068077
0.00120821586790173	0.293468261269549
0.00120821586790173	0.294388224471021
0.00120821586790173	0.295308187672493
0.00120821586790173	0.296228150873965
0.00120821586790173	0.297148114075437
0.00120821586790173	0.298068077276909
0.00120821586790173	0.298988040478381
0.00120821586790173	0.299908003679853
0.00120821586790173	0.300827966881325
0.00120821586790173	0.301747930082797
0.00120821586790173	0.302667893284269
0.00120821586790173	0.303587856485741
0.00120821586790173	0.304507819687213
0.00120821586790173	0.305427782888684
0.00161095449053564	0.305427782888684
0.00161095449053564	0.306347746090156
0.00161095449053564	0.307267709291628
0.00161095449053564	0.3081876724931
0.00161095449053564	0.309107635694572
0.00161095449053564	0.310027598896044
0.00161095449053564	0.310947562097516
0.00161095449053564	0.311867525298988
0.00161095449053564	0.31278748850046
0.00161095449053564	0.313707451701932
0.00161095449053564	0.314627414903404
0.00161095449053564	0.315547378104876
0.00161095449053564	0.316467341306348
0.00161095449053564	0.31738730450782
0.00161095449053564	0.318307267709292
0.00161095449053564	0.319227230910764
0.00161095449053564	0.320147194112236
0.00201369311316955	0.320147194112236
0.00201369311316955	0.321067157313707
0.00201369311316955	0.321987120515179
0.00201369311316955	0.322907083716651
0.00201369311316955	0.323827046918123
0.00201369311316955	0.324747010119595
0.00201369311316955	0.325666973321067
0.00241643173580346	0.325666973321067
0.00241643173580346	0.326586936522539
0.00241643173580346	0.327506899724011
0.00241643173580346	0.328426862925483
0.00241643173580346	0.329346826126955
0.00241643173580346	0.330266789328427
0.00241643173580346	0.331186752529899
0.00241643173580346	0.332106715731371
0.00241643173580346	0.333026678932843
0.00241643173580346	0.333946642134315
0.00241643173580346	0.334866605335787
0.00241643173580346	0.335786568537259
0.00241643173580346	0.33670653173873
0.00241643173580346	0.337626494940202
0.00241643173580346	0.338546458141674
0.00241643173580346	0.339466421343146
0.00241643173580346	0.340386384544618
0.00241643173580346	0.34130634774609
0.00241643173580346	0.342226310947562
0.00241643173580346	0.343146274149034
0.00241643173580346	0.344066237350506
0.00241643173580346	0.344986200551978
0.00241643173580346	0.34590616375345
0.00241643173580346	0.346826126954922
0.00241643173580346	0.347746090156394
0.00241643173580346	0.348666053357866
0.00241643173580346	0.349586016559338
0.00241643173580346	0.35050597976081
0.00241643173580346	0.351425942962282
0.00281917035843737	0.351425942962282
0.00281917035843737	0.352345906163753
0.00281917035843737	0.353265869365225
0.00281917035843737	0.354185832566697
0.00281917035843737	0.355105795768169
0.00281917035843737	0.356025758969641
0.00281917035843737	0.356945722171113
0.00281917035843737	0.357865685372585
0.00281917035843737	0.358785648574057
0.00281917035843737	0.359705611775529
0.00281917035843737	0.360625574977001
0.00281917035843737	0.361545538178473
0.00281917035843737	0.362465501379945
0.00322190898107128	0.362465501379945
0.00322190898107128	0.363385464581417
0.00322190898107128	0.364305427782889
0.00322190898107128	0.365225390984361
0.00322190898107128	0.366145354185833
0.00322190898107128	0.367065317387305
0.00322190898107128	0.367985280588776
0.00322190898107128	0.368905243790248
0.00322190898107128	0.36982520699172
0.00322190898107128	0.370745170193192
0.00322190898107128	0.371665133394664
0.00322190898107128	0.372585096596136
0.00322190898107128	0.373505059797608
0.00322190898107128	0.37442502299908
0.00322190898107128	0.375344986200552
0.00322190898107128	0.376264949402024
0.00322190898107128	0.377184912603496
0.00322190898107128	0.378104875804968
0.00322190898107128	0.37902483900644
0.00322190898107128	0.379944802207912
0.00322190898107128	0.380864765409384
0.00322190898107128	0.381784728610856
0.00322190898107128	0.382704691812328
0.00322190898107128	0.383624655013799
0.00322190898107128	0.384544618215271
0.00322190898107128	0.385464581416743
0.00322190898107128	0.386384544618215
0.00322190898107128	0.387304507819687
0.00322190898107128	0.388224471021159
0.00322190898107128	0.389144434222631
0.00322190898107128	0.390064397424103
0.00322190898107128	0.390984360625575
0.00322190898107128	0.391904323827047
0.00322190898107128	0.392824287028519
0.00322190898107128	0.393744250229991
0.00322190898107128	0.394664213431463
0.00322190898107128	0.395584176632935
0.00322190898107128	0.396504139834407
0.00322190898107128	0.397424103035879
0.00322190898107128	0.398344066237351
0.00322190898107128	0.399264029438822
0.00322190898107128	0.400183992640294
0.00322190898107128	0.401103955841766
0.00322190898107128	0.402023919043238
0.00322190898107128	0.40294388224471
0.00322190898107128	0.403863845446182
0.00322190898107128	0.404783808647654
0.00322190898107128	0.405703771849126
0.00322190898107128	0.406623735050598
0.00322190898107128	0.40754369825207
0.00322190898107128	0.408463661453542
0.00322190898107128	0.409383624655014
0.00322190898107128	0.410303587856486
0.00322190898107128	0.411223551057958
0.00322190898107128	0.41214351425943
0.00322190898107128	0.413063477460902
0.00322190898107128	0.413983440662374
0.00322190898107128	0.414903403863845
0.00322190898107128	0.415823367065317
0.00322190898107128	0.416743330266789
0.00322190898107128	0.417663293468261
0.00322190898107128	0.418583256669733
0.00322190898107128	0.419503219871205
0.00322190898107128	0.420423183072677
0.00322190898107128	0.421343146274149
0.00322190898107128	0.422263109475621
0.00322190898107128	0.423183072677093
0.00322190898107128	0.424103035878565
0.00322190898107128	0.425022999080037
0.00322190898107128	0.425942962281509
0.00322190898107128	0.426862925482981
0.00322190898107128	0.427782888684453
0.00322190898107128	0.428702851885925
0.00322190898107128	0.429622815087397
0.00322190898107128	0.430542778288868
0.00322190898107128	0.43146274149034
0.00322190898107128	0.432382704691812
0.00322190898107128	0.433302667893284
0.00322190898107128	0.434222631094756
0.00322190898107128	0.435142594296228
0.00322190898107128	0.4360625574977
0.00322190898107128	0.436982520699172
0.00322190898107128	0.437902483900644
0.00322190898107128	0.438822447102116
0.00322190898107128	0.439742410303588
0.00322190898107128	0.44066237350506
0.00322190898107128	0.441582336706532
0.00322190898107128	0.442502299908004
0.00322190898107128	0.443422263109476
0.00322190898107128	0.444342226310948
0.0036246476037052	0.444342226310948
0.00402738622633911	0.444342226310948
0.00402738622633911	0.44526218951242
0.00402738622633911	0.446182152713891
0.00402738622633911	0.447102115915363
0.00402738622633911	0.448022079116835
0.00402738622633911	0.448942042318307
0.00402738622633911	0.449862005519779
0.00402738622633911	0.450781968721251
0.00402738622633911	0.451701931922723
0.00402738622633911	0.452621895124195
0.00402738622633911	0.453541858325667
0.00402738622633911	0.454461821527139
0.00402738622633911	0.455381784728611
0.00402738622633911	0.456301747930083
0.00402738622633911	0.457221711131555
0.00402738622633911	0.458141674333027
0.00402738622633911	0.459061637534499
0.00402738622633911	0.459981600735971
0.00402738622633911	0.460901563937443
0.00402738622633911	0.461821527138914
0.00402738622633911	0.462741490340386
0.00402738622633911	0.463661453541858
0.00402738622633911	0.46458141674333
0.00402738622633911	0.465501379944802
0.00402738622633911	0.466421343146274
0.00402738622633911	0.467341306347746
0.00402738622633911	0.468261269549218
0.00402738622633911	0.46918123275069
0.00402738622633911	0.470101195952162
0.00402738622633911	0.471021159153634
0.00402738622633911	0.471941122355106
0.00402738622633911	0.472861085556578
0.00402738622633911	0.47378104875805
0.00402738622633911	0.474701011959522
0.00402738622633911	0.475620975160994
0.00402738622633911	0.476540938362466
0.00402738622633911	0.477460901563937
0.00402738622633911	0.478380864765409
0.00402738622633911	0.479300827966881
0.00402738622633911	0.480220791168353
0.00402738622633911	0.481140754369825
0.00402738622633911	0.482060717571297
0.00402738622633911	0.482980680772769
0.00402738622633911	0.483900643974241
0.00402738622633911	0.484820607175713
0.00443012484897302	0.484820607175713
0.00443012484897302	0.485740570377185
0.00443012484897302	0.486660533578657
0.00443012484897302	0.487580496780129
0.00443012484897302	0.488500459981601
0.00443012484897302	0.489420423183073
0.00443012484897302	0.490340386384545
0.00443012484897302	0.491260349586017
0.00443012484897302	0.492180312787489
0.00443012484897302	0.49310027598896
0.00443012484897302	0.494020239190432
0.00443012484897302	0.494940202391904
0.00443012484897302	0.495860165593376
0.00443012484897302	0.496780128794848
0.00443012484897302	0.49770009199632
0.00443012484897302	0.498620055197792
0.00443012484897302	0.499540018399264
0.00443012484897302	0.500459981600736
0.00443012484897302	0.501379944802208
0.00443012484897302	0.50229990800368
0.00443012484897302	0.503219871205152
0.00443012484897302	0.504139834406624
0.00443012484897302	0.505059797608096
0.00443012484897302	0.505979760809568
0.00443012484897302	0.50689972401104
0.00443012484897302	0.507819687212511
0.00483286347160693	0.507819687212511
0.00483286347160693	0.508739650413983
0.00483286347160693	0.509659613615455
0.00483286347160693	0.510579576816927
0.00483286347160693	0.511499540018399
0.00483286347160693	0.512419503219871
0.00483286347160693	0.513339466421343
0.00483286347160693	0.514259429622815
0.00483286347160693	0.515179392824287
0.00483286347160693	0.516099356025759
0.00483286347160693	0.517019319227231
0.00483286347160693	0.517939282428703
0.00483286347160693	0.518859245630175
0.00483286347160693	0.519779208831647
0.00483286347160693	0.520699172033119
0.00483286347160693	0.521619135234591
0.00483286347160693	0.522539098436063
0.00483286347160693	0.523459061637535
0.00483286347160693	0.524379024839006
0.00483286347160693	0.525298988040478
0.00483286347160693	0.52621895124195
0.00483286347160693	0.527138914443422
0.00483286347160693	0.528058877644894
0.00483286347160693	0.528978840846366
0.00483286347160693	0.529898804047838
0.00483286347160693	0.53081876724931
0.00483286347160693	0.531738730450782
0.00483286347160693	0.532658693652254
0.00483286347160693	0.533578656853726
0.00523560209424084	0.533578656853726
0.00523560209424084	0.534498620055198
0.00523560209424084	0.53541858325667
0.00523560209424084	0.536338546458142
0.00523560209424084	0.537258509659614
0.00523560209424084	0.538178472861086
0.00563834071687475	0.538178472861086
0.00563834071687475	0.539098436062557
0.00563834071687475	0.540018399264029
0.00563834071687475	0.540938362465501
0.00563834071687475	0.541858325666973
0.00563834071687475	0.542778288868445
0.00563834071687475	0.543698252069917
0.00563834071687475	0.544618215271389
0.00563834071687475	0.545538178472861
0.00563834071687475	0.546458141674333
0.00563834071687475	0.547378104875805
0.00563834071687475	0.548298068077277
0.00563834071687475	0.549218031278749
0.00563834071687475	0.550137994480221
0.00563834071687475	0.551057957681693
0.00563834071687475	0.551977920883165
0.00563834071687475	0.552897884084637
0.00563834071687475	0.553817847286109
0.00563834071687475	0.554737810487581
0.00563834071687475	0.555657773689052
0.00563834071687475	0.556577736890524
0.00563834071687475	0.557497700091996
0.00563834071687475	0.558417663293468
0.00563834071687475	0.55933762649494
0.00563834071687475	0.560257589696412
0.00563834071687475	0.561177552897884
0.00563834071687475	0.562097516099356
0.00604107933950866	0.562097516099356
0.00604107933950866	0.563017479300828
0.00604107933950866	0.5639374425023
0.00604107933950866	0.564857405703772
0.00644381796214257	0.564857405703772
0.00644381796214257	0.565777368905244
0.00644381796214257	0.566697332106716
0.00644381796214257	0.567617295308188
0.00644381796214257	0.56853725850966
0.00684655658477648	0.56853725850966
0.00684655658477648	0.569457221711132
0.00684655658477648	0.570377184912603
0.00684655658477648	0.571297148114075
0.00724929520741039	0.571297148114075
0.0076520338300443	0.571297148114075
0.0076520338300443	0.572217111315547
0.0076520338300443	0.573137074517019
0.0076520338300443	0.574057037718491
0.0120821586790173	0.579576816927323
0.0120821586790173	0.581416743330267
0.0124848973016512	0.581416743330267
0.0128876359242851	0.586016559337627
0.013290374546919	0.586016559337627
0.013290374546919	0.59245630174793
0.013290374546919	0.594296228150874
0.013290374546919	0.597976080956762
0.013290374546919	0.601655933762649
0.013290374546919	0.602575896964121
0.013693113169553	0.602575896964121
0.013693113169553	0.603495860165593
0.013693113169553	0.604415823367065
0.013693113169553	0.605335786568537
0.0140958517921869	0.605335786568537
0.0140958517921869	0.606255749770009
0.0140958517921869	0.607175712971481
0.0140958517921869	0.608095676172953
0.0140958517921869	0.609015639374425
0.0144985904148208	0.609015639374425
0.0144985904148208	0.609935602575897
0.0144985904148208	0.610855565777369
0.0144985904148208	0.611775528978841
0.0144985904148208	0.612695492180313
0.0144985904148208	0.613615455381785
0.0144985904148208	0.614535418583257
0.0144985904148208	0.615455381784729
0.0149013290374547	0.615455381784729
0.0149013290374547	0.616375344986201
0.0149013290374547	0.617295308187673
0.0149013290374547	0.618215271389144
0.0149013290374547	0.619135234590616
0.0149013290374547	0.620055197792088
0.0149013290374547	0.62097516099356
0.0153040676600886	0.62097516099356
0.0153040676600886	0.621895124195032
0.0153040676600886	0.622815087396504
0.0153040676600886	0.623735050597976
0.0153040676600886	0.624655013799448
0.0153040676600886	0.62557497700092
0.0153040676600886	0.626494940202392
0.0153040676600886	0.627414903403864
0.0157068062827225	0.627414903403864
0.0157068062827225	0.628334866605336
0.0157068062827225	0.629254829806808
0.0161095449053564	0.629254829806808
0.0161095449053564	0.63017479300828
0.0161095449053564	0.631094756209752
0.0161095449053564	0.632014719411224
0.0161095449053564	0.632934682612695
0.0161095449053564	0.633854645814167
0.0165122835279903	0.633854645814167
0.0165122835279903	0.634774609015639
0.0169150221506242	0.634774609015639
0.0169150221506242	0.635694572217111
0.0169150221506242	0.636614535418583
0.0169150221506242	0.637534498620055
0.0169150221506242	0.638454461821527
0.0169150221506242	0.639374425022999
0.0169150221506242	0.640294388224471
0.0169150221506242	0.641214351425943
0.0169150221506242	0.642134314627415
0.0169150221506242	0.643054277828887
0.0169150221506242	0.643974241030359
0.0169150221506242	0.644894204231831
0.0169150221506242	0.645814167433303
0.0169150221506242	0.646734130634775
0.0169150221506242	0.647654093836247
0.0169150221506242	0.648574057037719
0.0169150221506242	0.64949402023919
0.0169150221506242	0.650413983440662
0.0169150221506242	0.651333946642134
0.0169150221506242	0.652253909843606
0.0169150221506242	0.653173873045078
0.0169150221506242	0.65409383624655
0.0169150221506242	0.655013799448022
0.0169150221506242	0.655933762649494
0.0173177607732582	0.655933762649494
0.0173177607732582	0.656853725850966
0.0177204993958921	0.656853725850966
0.0177204993958921	0.657773689052438
0.0177204993958921	0.65869365225391
0.0177204993958921	0.659613615455382
0.0177204993958921	0.660533578656854
0.0177204993958921	0.661453541858326
0.0177204993958921	0.662373505059798
0.0177204993958921	0.66329346826127
0.018123238018526	0.66329346826127
0.018123238018526	0.664213431462741
0.0185259766411599	0.664213431462741
0.0185259766411599	0.665133394664213
0.0189287152637938	0.665133394664213
0.0189287152637938	0.666053357865685
0.0189287152637938	0.666973321067157
0.0193314538864277	0.666973321067157
0.0193314538864277	0.667893284268629
0.0197341925090616	0.667893284268629
0.0197341925090616	0.668813247470101
0.0197341925090616	0.669733210671573
0.0197341925090616	0.670653173873045
0.0197341925090616	0.671573137074517
0.0197341925090616	0.672493100275989
0.0201369311316955	0.672493100275989
0.0201369311316955	0.673413063477461
0.0201369311316955	0.674333026678933
0.0201369311316955	0.675252989880405
0.0201369311316955	0.676172953081877
0.0205396697543294	0.676172953081877
0.0205396697543294	0.677092916283349
0.0205396697543294	0.678012879484821
0.0209424083769634	0.678012879484821
0.0209424083769634	0.678932842686293
0.0213451469995973	0.678932842686293
0.0213451469995973	0.679852805887765
0.0213451469995973	0.680772769089236
0.0213451469995973	0.681692732290708
0.0213451469995973	0.68261269549218
0.0213451469995973	0.683532658693652
0.0213451469995973	0.684452621895124
0.0213451469995973	0.685372585096596
0.0213451469995973	0.686292548298068
0.0213451469995973	0.68721251149954
0.0213451469995973	0.688132474701012
0.0213451469995973	0.689052437902484
0.0213451469995973	0.689972401103956
0.0213451469995973	0.690892364305428
0.0217478856222312	0.690892364305428
0.0217478856222312	0.6918123275069
0.0217478856222312	0.692732290708372
0.0221506242448651	0.692732290708372
0.0221506242448651	0.693652253909844
0.0221506242448651	0.694572217111316
0.0221506242448651	0.695492180312787
0.022553362867499	0.695492180312787
0.022553362867499	0.696412143514259
0.022553362867499	0.697332106715731
0.022553362867499	0.698252069917203
0.0229561014901329	0.698252069917203
0.0229561014901329	0.699172033118675
0.0229561014901329	0.700091996320147
0.0233588401127668	0.700091996320147
0.0233588401127668	0.701011959521619
0.0233588401127668	0.701931922723091
0.0233588401127668	0.702851885924563
0.0233588401127668	0.703771849126035
0.0233588401127668	0.704691812327507
0.0233588401127668	0.705611775528979
0.0233588401127668	0.706531738730451
0.0233588401127668	0.707451701931923
0.0237615787354007	0.707451701931923
0.0237615787354007	0.708371665133395
0.0237615787354007	0.709291628334867
0.0241643173580346	0.709291628334867
0.0241643173580346	0.710211591536339
0.0241643173580346	0.711131554737811
0.0245670559806685	0.711131554737811
0.0245670559806685	0.712051517939282
0.0245670559806685	0.712971481140754
0.0245670559806685	0.713891444342226
0.0245670559806685	0.714811407543698
0.0245670559806685	0.71573137074517
0.0245670559806685	0.716651333946642
0.0245670559806685	0.717571297148114
0.0245670559806685	0.718491260349586
0.0245670559806685	0.719411223551058
0.0249697946033025	0.719411223551058
0.0253725332259364	0.719411223551058
0.0253725332259364	0.72033118675253
0.0253725332259364	0.721251149954002
0.0253725332259364	0.722171113155474
0.0253725332259364	0.723091076356946
0.0253725332259364	0.724011039558418
0.0257752718485703	0.724011039558418
0.0257752718485703	0.72493100275989
0.0257752718485703	0.725850965961362
0.0257752718485703	0.726770929162833
0.0261780104712042	0.726770929162833
0.0261780104712042	0.727690892364305
0.0265807490938381	0.727690892364305
0.0265807490938381	0.728610855565777
0.0265807490938381	0.729530818767249
0.0265807490938381	0.730450781968721
0.0265807490938381	0.731370745170193
0.0265807490938381	0.732290708371665
0.0265807490938381	0.733210671573137
0.0265807490938381	0.734130634774609
0.0265807490938381	0.735050597976081
0.026983487716472	0.735050597976081
0.026983487716472	0.735970561177553
0.026983487716472	0.736890524379025
0.026983487716472	0.737810487580497
0.026983487716472	0.738730450781969
0.026983487716472	0.739650413983441
0.026983487716472	0.740570377184913
0.026983487716472	0.741490340386385
0.026983487716472	0.742410303587857
0.026983487716472	0.743330266789328
0.026983487716472	0.7442502299908
0.026983487716472	0.745170193192272
0.026983487716472	0.746090156393744
0.026983487716472	0.747010119595216
0.026983487716472	0.747930082796688
0.026983487716472	0.74885004599816
0.026983487716472	0.749770009199632
0.0273862263391059	0.749770009199632
0.0273862263391059	0.750689972401104
0.0277889649617398	0.750689972401104
0.0281917035843737	0.750689972401104
0.0281917035843737	0.751609935602576
0.0285944422070077	0.751609935602576
0.0285944422070077	0.752529898804048
0.0285944422070077	0.75344986200552
0.0285944422070077	0.754369825206992
0.0289971808296416	0.754369825206992
0.0293999194522755	0.754369825206992
0.0293999194522755	0.755289788408464
0.0298026580749094	0.755289788408464
0.0302053966975433	0.755289788408464
0.0302053966975433	0.756209751609936
0.0302053966975433	0.757129714811408
0.0302053966975433	0.758049678012879
0.0306081353201772	0.758049678012879
0.0310108739428111	0.758049678012879
0.031413612565445	0.758049678012879
0.031413612565445	0.758969641214351
0.0318163511880789	0.758969641214351
0.0318163511880789	0.759889604415823
0.0318163511880789	0.760809567617295
0.0322190898107129	0.760809567617295
0.0322190898107129	0.761729530818767
0.0322190898107129	0.762649494020239
0.0322190898107129	0.763569457221711
0.0326218284333468	0.763569457221711
0.0330245670559807	0.763569457221711
0.0330245670559807	0.764489420423183
0.0334273056786146	0.764489420423183
0.0334273056786146	0.765409383624655
0.0334273056786146	0.766329346826127
0.0334273056786146	0.767249310027599
0.0334273056786146	0.768169273229071
0.0338300443012485	0.768169273229071
0.0338300443012485	0.769089236430543
0.0342327829238824	0.769089236430543
0.0342327829238824	0.770009199632015
0.0342327829238824	0.770929162833487
0.0342327829238824	0.771849126034959
0.0342327829238824	0.772769089236431
0.0342327829238824	0.773689052437903
0.0342327829238824	0.774609015639374
0.0342327829238824	0.775528978840846
0.0342327829238824	0.776448942042318
0.0342327829238824	0.77736890524379
0.0342327829238824	0.778288868445262
0.0342327829238824	0.779208831646734
0.0346355215465163	0.779208831646734
0.0346355215465163	0.780128794848206
0.0346355215465163	0.781048758049678
0.0346355215465163	0.78196872125115
0.0346355215465163	0.782888684452622
0.0346355215465163	0.783808647654094
0.0350382601691502	0.783808647654094
0.0354409987917841	0.783808647654094
0.0354409987917841	0.784728610855566
0.0354409987917841	0.785648574057038
0.0354409987917841	0.78656853725851
0.0354409987917841	0.787488500459982
0.0354409987917841	0.788408463661454
0.0354409987917841	0.789328426862925
0.0354409987917841	0.790248390064397
0.0354409987917841	0.791168353265869
0.035843737414418	0.791168353265869
0.036246476037052	0.791168353265869
0.036246476037052	0.792088316467341
0.036246476037052	0.793008279668813
0.0366492146596859	0.793008279668813
0.0366492146596859	0.793928242870285
0.0370519532823198	0.793928242870285
0.0374546919049537	0.793928242870285
0.0378574305275876	0.793928242870285
0.0378574305275876	0.794848206071757
0.0382601691502215	0.794848206071757
0.0386629077728554	0.794848206071757
0.0386629077728554	0.795768169273229
0.0390656463954893	0.795768169273229
0.0394683850181232	0.795768169273229
0.0394683850181232	0.796688132474701
0.0394683850181232	0.797608095676173
0.0398711236407572	0.797608095676173
0.0398711236407572	0.798528058877645
0.0398711236407572	0.799448022079117
0.0402738622633911	0.799448022079117
0.0402738622633911	0.800367985280589
0.040676600886025	0.800367985280589
0.0410793395086589	0.800367985280589
0.0414820781312928	0.800367985280589
0.0414820781312928	0.801287948482061
0.0414820781312928	0.802207911683533
0.0418848167539267	0.802207911683533
0.0422875553765606	0.802207911683533
0.0422875553765606	0.803127874885005
0.0422875553765606	0.804047838086477
0.0422875553765606	0.804967801287949
0.0426902939991945	0.804967801287949
0.0426902939991945	0.80588776448942
0.0426902939991945	0.806807727690892
0.0430930326218284	0.806807727690892
0.0434957712444623	0.806807727690892
0.0438985098670963	0.806807727690892
0.0443012484897302	0.806807727690892
0.0447039871123641	0.806807727690892
0.045106725734998	0.806807727690892
0.045106725734998	0.807727690892364
0.0455094643576319	0.807727690892364
0.0455094643576319	0.808647654093836
0.0455094643576319	0.809567617295308
0.0459122029802658	0.809567617295308
0.0459122029802658	0.81048758049678
0.0459122029802658	0.811407543698252
0.0459122029802658	0.812327506899724
0.0459122029802658	0.813247470101196
0.0459122029802658	0.814167433302668
0.0463149416028997	0.814167433302668
0.0463149416028997	0.81508739650414
0.0463149416028997	0.816007359705612
0.0467176802255336	0.816007359705612
0.0471204188481675	0.816007359705612
0.0475231574708014	0.816007359705612
0.0479258960934354	0.816007359705612
0.0479258960934354	0.816927322907084
0.0479258960934354	0.817847286108556
0.0479258960934354	0.818767249310028
0.0483286347160693	0.818767249310028
0.0487313733387032	0.818767249310028
0.0487313733387032	0.8196872125115
0.0491341119613371	0.8196872125115
0.0491341119613371	0.820607175712971
0.0491341119613371	0.821527138914443
0.049536850583971	0.821527138914443
0.049536850583971	0.822447102115915
0.049536850583971	0.823367065317387
0.0499395892066049	0.823367065317387
0.0503423278292388	0.823367065317387
0.0507450664518727	0.823367065317387
0.0511478050745066	0.823367065317387
0.0515505436971406	0.823367065317387
0.0519532823197745	0.823367065317387
0.0523560209424084	0.823367065317387
0.0527587595650423	0.823367065317387
0.0527587595650423	0.824287028518859
0.0531614981876762	0.824287028518859
0.0535642368103101	0.824287028518859
0.053966975432944	0.824287028518859
0.053966975432944	0.825206991720331
0.053966975432944	0.826126954921803
0.053966975432944	0.827046918123275
0.0543697140555779	0.827046918123275
0.0543697140555779	0.827966881324747
0.0547724526782118	0.827966881324747
0.0547724526782118	0.828886844526219
0.0547724526782118	0.829806807727691
0.0551751913008457	0.829806807727691
0.0551751913008457	0.830726770929163
0.0555779299234797	0.830726770929163
0.0559806685461136	0.830726770929163
0.0563834071687475	0.830726770929163
0.0563834071687475	0.831646734130635
0.0567861457913814	0.831646734130635
0.0567861457913814	0.832566697332107
0.0571888844140153	0.832566697332107
0.0571888844140153	0.833486660533579
0.0571888844140153	0.834406623735051
0.0571888844140153	0.835326586936523
0.0575916230366492	0.835326586936523
0.0575916230366492	0.836246550137994
0.0579943616592831	0.836246550137994
0.0579943616592831	0.837166513339466
0.0579943616592831	0.838086476540938
0.058397100281917	0.838086476540938
0.058397100281917	0.83900643974241
0.058397100281917	0.839926402943882
0.0587998389045509	0.839926402943882
0.0592025775271849	0.839926402943882
0.0596053161498188	0.839926402943882
0.0600080547724527	0.839926402943882
0.0604107933950866	0.839926402943882
0.0608135320177205	0.839926402943882
0.0608135320177205	0.840846366145354
0.0612162706403544	0.840846366145354
0.0616190092629883	0.840846366145354
0.0616190092629883	0.841766329346826
0.0620217478856222	0.841766329346826
0.0620217478856222	0.842686292548298
0.0620217478856222	0.84360625574977
0.0624244865082561	0.84360625574977
0.0624244865082561	0.844526218951242
0.0624244865082561	0.845446182152714
0.0624244865082561	0.846366145354186
0.0624244865082561	0.847286108555658
0.06282722513089	0.847286108555658
0.06282722513089	0.84820607175713
0.063229963753524	0.84820607175713
0.0636327023761579	0.84820607175713
0.0636327023761579	0.849126034958602
0.0640354409987918	0.849126034958602
0.0644381796214257	0.849126034958602
0.0648409182440596	0.849126034958602
0.0648409182440596	0.850045998160074
0.0652436568666935	0.850045998160074
0.0652436568666935	0.850965961361546
0.0652436568666935	0.851885924563017
0.0652436568666935	0.852805887764489
0.0656463954893274	0.852805887764489
0.0660491341119613	0.852805887764489
0.0664518727345952	0.852805887764489
0.0668546113572292	0.852805887764489
0.0672573499798631	0.852805887764489
0.067660088602497	0.852805887764489
0.0680628272251309	0.852805887764489
0.0684655658477648	0.852805887764489
0.0688683044703987	0.852805887764489
0.0688683044703987	0.853725850965961
0.0692710430930326	0.853725850965961
0.0696737817156665	0.853725850965961
0.0696737817156665	0.854645814167433
0.0700765203383004	0.854645814167433
0.0704792589609343	0.854645814167433
0.0708819975835683	0.854645814167433
0.0712847362062022	0.854645814167433
0.0716874748288361	0.854645814167433
0.07209021345147	0.854645814167433
0.07209021345147	0.855565777368905
0.0724929520741039	0.855565777368905
0.0728956906967378	0.855565777368905
0.0728956906967378	0.856485740570377
0.0728956906967378	0.857405703771849
0.0732984293193717	0.857405703771849
0.0737011679420056	0.857405703771849
0.0737011679420056	0.858325666973321
0.0737011679420056	0.859245630174793
0.0741039065646396	0.859245630174793
0.0745066451872735	0.859245630174793
0.0749093838099074	0.859245630174793
0.0753121224325413	0.859245630174793
0.0753121224325413	0.860165593376265
0.0757148610551752	0.860165593376265
0.0761175996778091	0.860165593376265
0.0761175996778091	0.861085556577737
0.076520338300443	0.861085556577737
0.0769230769230769	0.861085556577737
0.0773258155457108	0.861085556577737
0.0773258155457108	0.862005519779209
0.0773258155457108	0.862925482980681
0.0773258155457108	0.863845446182153
0.0777285541683447	0.863845446182153
0.0781312927909786	0.863845446182153
0.0785340314136126	0.863845446182153
0.0789367700362465	0.863845446182153
0.0793395086588804	0.863845446182153
0.0793395086588804	0.864765409383625
0.0793395086588804	0.865685372585097
0.0797422472815143	0.865685372585097
0.0797422472815143	0.866605335786569
0.0801449859041482	0.866605335786569
0.0801449859041482	0.86752529898804
0.0805477245267821	0.86752529898804
0.080950463149416	0.86752529898804
0.0813532017720499	0.86752529898804
0.0813532017720499	0.868445262189512
0.0817559403946839	0.868445262189512
0.0817559403946839	0.869365225390984
0.0817559403946839	0.870285188592456
0.0821586790173178	0.870285188592456
0.0821586790173178	0.871205151793928
0.0825614176399517	0.871205151793928
0.0829641562625856	0.871205151793928
0.0833668948852195	0.871205151793928
0.0837696335078534	0.871205151793928
0.0841723721304873	0.871205151793928
0.0841723721304873	0.8721251149954
0.0845751107531212	0.8721251149954
0.0849778493757551	0.8721251149954
0.085380587998389	0.8721251149954
0.085380587998389	0.873045078196872
0.085380587998389	0.873965041398344
0.085380587998389	0.874885004599816
0.085380587998389	0.875804967801288
0.085380587998389	0.87672493100276
0.085783326621023	0.87672493100276
0.085783326621023	0.877644894204232
0.0861860652436569	0.877644894204232
0.0861860652436569	0.878564857405704
0.0865888038662908	0.878564857405704
0.0869915424889247	0.878564857405704
0.0869915424889247	0.879484820607176
0.0873942811115586	0.879484820607176
0.0877970197341925	0.879484820607176
0.0881997583568264	0.879484820607176
0.0881997583568264	0.880404783808648
0.0886024969794603	0.880404783808648
0.0890052356020942	0.880404783808648
0.0894079742247282	0.880404783808648
0.0894079742247282	0.88132474701012
0.0894079742247282	0.882244710211592
0.0898107128473621	0.882244710211592
0.090213451469996	0.882244710211592
0.090213451469996	0.883164673413063
0.090213451469996	0.884084636614535
0.090213451469996	0.885004599816007
0.0906161900926299	0.885004599816007
0.0910189287152638	0.885004599816007
0.0910189287152638	0.885924563017479
0.0910189287152638	0.886844526218951
0.0910189287152638	0.887764489420423
0.0914216673378977	0.887764489420423
0.0918244059605316	0.887764489420423
0.0922271445831655	0.887764489420423
0.0926298832057994	0.887764489420423
0.0930326218284333	0.887764489420423
0.0930326218284333	0.888684452621895
0.0934353604510673	0.888684452621895
0.0938380990737012	0.888684452621895
0.0942408376963351	0.888684452621895
0.094643576318969	0.888684452621895
0.0950463149416029	0.888684452621895
0.0954490535642368	0.888684452621895
0.0958517921868707	0.888684452621895
0.0962545308095046	0.888684452621895
0.0962545308095046	0.889604415823367
0.0962545308095046	0.890524379024839
0.0966572694321385	0.890524379024839
0.0970600080547725	0.890524379024839
0.0974627466774064	0.890524379024839
0.0978654853000403	0.890524379024839
0.0982682239226742	0.890524379024839
0.0986709625453081	0.890524379024839
0.0986709625453081	0.891444342226311
0.099073701167942	0.891444342226311
0.0994764397905759	0.891444342226311
0.0994764397905759	0.892364305427783
0.0998791784132098	0.892364305427783
0.0998791784132098	0.893284268629255
0.100281917035844	0.893284268629255
0.100684655658478	0.893284268629255
0.101087394281112	0.893284268629255
0.101490132903745	0.893284268629255
0.101490132903745	0.894204231830727
0.101892871526379	0.894204231830727
0.102295610149013	0.894204231830727
0.102295610149013	0.895124195032199
0.102295610149013	0.896044158233671
0.102698348771647	0.896044158233671
0.103101087394281	0.896044158233671
0.103503826016915	0.896044158233671
0.103906564639549	0.896044158233671
0.103906564639549	0.896964121435143
0.104309303262183	0.896964121435143
0.104309303262183	0.897884084636615
0.104712041884817	0.897884084636615
0.104712041884817	0.898804047838086
0.105114780507451	0.898804047838086
0.105517519130085	0.898804047838086
0.105920257752718	0.898804047838086
0.105920257752718	0.899724011039558
0.106322996375352	0.899724011039558
0.106725734997986	0.899724011039558
0.10712847362062	0.899724011039558
0.107531212243254	0.899724011039558
0.107933950865888	0.899724011039558
0.107933950865888	0.90064397424103
0.107933950865888	0.901563937442502
0.107933950865888	0.902483900643974
0.108336689488522	0.902483900643974
0.108336689488522	0.903403863845446
0.108336689488522	0.904323827046918
0.108739428111156	0.904323827046918
0.108739428111156	0.90524379024839
0.10914216673379	0.90524379024839
0.109544905356424	0.90524379024839
0.109544905356424	0.906163753449862
0.109544905356424	0.907083716651334
0.109947643979058	0.907083716651334
0.110350382601691	0.907083716651334
0.110753121224325	0.907083716651334
0.110753121224325	0.908003679852806
0.111155859846959	0.908003679852806
0.111558598469593	0.908003679852806
0.111558598469593	0.908923643054278
0.111961337092227	0.908923643054278
0.112364075714861	0.908923643054278
0.112364075714861	0.90984360625575
0.112364075714861	0.910763569457222
0.112766814337495	0.910763569457222
0.113169552960129	0.910763569457222
0.113572291582763	0.910763569457222
0.113975030205397	0.910763569457222
0.114377768828031	0.910763569457222
0.114780507450665	0.910763569457222
0.115183246073298	0.910763569457222
0.115183246073298	0.911683532658694
0.115585984695932	0.911683532658694
0.115988723318566	0.911683532658694
0.1163914619412	0.911683532658694
0.116794200563834	0.911683532658694
0.117196939186468	0.911683532658694
0.117196939186468	0.912603495860166
0.117599677809102	0.912603495860166
0.118002416431736	0.912603495860166
0.11840515505437	0.912603495860166
0.118807893677004	0.912603495860166
0.119210632299638	0.912603495860166
0.119613370922271	0.912603495860166
0.119613370922271	0.913523459061638
0.120016109544905	0.913523459061638
0.120418848167539	0.913523459061638
0.120821586790173	0.913523459061638
0.120821586790173	0.914443422263109
0.121224325412807	0.914443422263109
0.121224325412807	0.915363385464581
0.121627064035441	0.915363385464581
0.122029802658075	0.915363385464581
0.122432541280709	0.915363385464581
0.122835279903343	0.915363385464581
0.123238018525977	0.915363385464581
0.123640757148611	0.915363385464581
0.123640757148611	0.916283348666053
0.123640757148611	0.917203311867525
0.124043495771244	0.917203311867525
0.124446234393878	0.917203311867525
0.124848973016512	0.917203311867525
0.125251711639146	0.917203311867525
0.12565445026178	0.917203311867525
0.126057188884414	0.917203311867525
0.126057188884414	0.918123275068997
0.126459927507048	0.918123275068997
0.126459927507048	0.919043238270469
0.126862666129682	0.919043238270469
0.127265404752316	0.919043238270469
0.12766814337495	0.919043238270469
0.128070881997584	0.919043238270469
0.128070881997584	0.919963201471941
0.128473620620217	0.919963201471941
0.128876359242851	0.919963201471941
0.129279097865485	0.919963201471941
0.129681836488119	0.919963201471941
0.130084575110753	0.919963201471941
0.130487313733387	0.919963201471941
0.130890052356021	0.919963201471941
0.131292790978655	0.919963201471941
0.131695529601289	0.919963201471941
0.132098268223923	0.919963201471941
0.132501006846557	0.919963201471941
0.13290374546919	0.919963201471941
0.13290374546919	0.920883164673413
0.13290374546919	0.921803127874885
0.133306484091824	0.921803127874885
0.133709222714458	0.921803127874885
0.133709222714458	0.922723091076357
0.134111961337092	0.922723091076357
0.134514699959726	0.922723091076357
0.13491743858236	0.922723091076357
0.135320177204994	0.922723091076357
0.135722915827628	0.922723091076357
0.136125654450262	0.922723091076357
0.136125654450262	0.923643054277829
0.136528393072896	0.923643054277829
0.136528393072896	0.924563017479301
0.136528393072896	0.925482980680773
0.13693113169553	0.925482980680773
0.137333870318164	0.925482980680773
0.137736608940797	0.925482980680773
0.138139347563431	0.925482980680773
0.138542086186065	0.925482980680773
0.138542086186065	0.926402943882245
0.138944824808699	0.926402943882245
0.139347563431333	0.926402943882245
0.139750302053967	0.926402943882245
0.140153040676601	0.926402943882245
0.140555779299235	0.926402943882245
0.140958517921869	0.926402943882245
0.140958517921869	0.927322907083717
0.141361256544503	0.927322907083717
0.141361256544503	0.928242870285189
0.141361256544503	0.929162833486661
0.141763995167137	0.929162833486661
0.141763995167137	0.930082796688132
0.14216673378977	0.930082796688132
0.142569472412404	0.930082796688132
0.142972211035038	0.930082796688132
0.143374949657672	0.930082796688132
0.143777688280306	0.930082796688132
0.14418042690294	0.930082796688132
0.144583165525574	0.930082796688132
0.144583165525574	0.931002759889604
0.144985904148208	0.931002759889604
0.144985904148208	0.931922723091076
0.145388642770842	0.931922723091076
0.145791381393476	0.931922723091076
0.14619412001611	0.931922723091076
0.146596858638743	0.931922723091076
0.146999597261377	0.931922723091076
0.147402335884011	0.931922723091076
0.147805074506645	0.931922723091076
0.148207813129279	0.931922723091076
0.148207813129279	0.932842686292548
0.148610551751913	0.932842686292548
0.149013290374547	0.932842686292548
0.149416028997181	0.932842686292548
0.149818767619815	0.932842686292548
0.150221506242449	0.932842686292548
0.150624244865083	0.932842686292548
0.151026983487716	0.932842686292548
0.15142972211035	0.932842686292548
0.15142972211035	0.93376264949402
0.151832460732984	0.93376264949402
0.152235199355618	0.93376264949402
0.152637937978252	0.93376264949402
0.153040676600886	0.93376264949402
0.15344341522352	0.93376264949402
0.153846153846154	0.93376264949402
0.154248892468788	0.93376264949402
0.154248892468788	0.934682612695492
0.154651631091422	0.934682612695492
0.154651631091422	0.935602575896964
0.155054369714056	0.935602575896964
0.155054369714056	0.936522539098436
0.155457108336689	0.936522539098436
0.155859846959323	0.936522539098436
0.155859846959323	0.937442502299908
0.156262585581957	0.937442502299908
0.156665324204591	0.937442502299908
0.157068062827225	0.937442502299908
0.157470801449859	0.937442502299908
0.157873540072493	0.937442502299908
0.158276278695127	0.937442502299908
0.158679017317761	0.937442502299908
0.159081755940395	0.937442502299908
0.159484494563029	0.937442502299908
0.159887233185663	0.937442502299908
0.160289971808296	0.937442502299908
0.160289971808296	0.93836246550138
0.16069271043093	0.93836246550138
0.16069271043093	0.939282428702852
0.16069271043093	0.940202391904324
0.161095449053564	0.940202391904324
0.161498187676198	0.940202391904324
0.161900926298832	0.940202391904324
0.162303664921466	0.940202391904324
0.1627064035441	0.940202391904324
0.163109142166734	0.940202391904324
0.163511880789368	0.940202391904324
0.163511880789368	0.941122355105796
0.163914619412002	0.941122355105796
0.164317358034636	0.941122355105796
0.164720096657269	0.941122355105796
0.165122835279903	0.941122355105796
0.165122835279903	0.942042318307268
0.165525573902537	0.942042318307268
0.165928312525171	0.942042318307268
0.166331051147805	0.942042318307268
0.166733789770439	0.942042318307268
0.167136528393073	0.942042318307268
0.167539267015707	0.942042318307268
0.167942005638341	0.942042318307268
0.168344744260975	0.942042318307268
0.168747482883609	0.942042318307268
0.169150221506242	0.942042318307268
0.169552960128876	0.942042318307268
0.169552960128876	0.94296228150874
0.16995569875151	0.94296228150874
0.170358437374144	0.94296228150874
0.170358437374144	0.943882244710212
0.170358437374144	0.944802207911684
0.170761175996778	0.944802207911684
0.171163914619412	0.944802207911684
0.171566653242046	0.944802207911684
0.17196939186468	0.944802207911684
0.172372130487314	0.944802207911684
0.172774869109948	0.944802207911684
0.173177607732582	0.944802207911684
0.173580346355215	0.944802207911684
0.173580346355215	0.945722171113155
0.173983084977849	0.945722171113155
0.174385823600483	0.945722171113155
0.174788562223117	0.945722171113155
0.175191300845751	0.945722171113155
0.175594039468385	0.945722171113155
0.175996778091019	0.945722171113155
0.176399516713653	0.945722171113155
0.176802255336287	0.945722171113155
0.177204993958921	0.945722171113155
0.177204993958921	0.946642134314627
0.177607732581555	0.946642134314627
0.178010471204188	0.946642134314627
0.178413209826822	0.946642134314627
0.178815948449456	0.946642134314627
0.17921868707209	0.946642134314627
0.179621425694724	0.946642134314627
0.180024164317358	0.946642134314627
0.180426902939992	0.946642134314627
0.180829641562626	0.946642134314627
0.180829641562626	0.947562097516099
0.18123238018526	0.947562097516099
0.181635118807894	0.947562097516099
0.182037857430528	0.947562097516099
0.182440596053161	0.947562097516099
0.182440596053161	0.948482060717571
0.182843334675795	0.948482060717571
0.183246073298429	0.948482060717571
0.183246073298429	0.949402023919043
0.183648811921063	0.949402023919043
0.183648811921063	0.950321987120515
0.184051550543697	0.950321987120515
0.184454289166331	0.950321987120515
0.184857027788965	0.950321987120515
0.185259766411599	0.950321987120515
0.185662505034233	0.950321987120515
0.186065243656867	0.950321987120515
0.186467982279501	0.950321987120515
0.186870720902135	0.950321987120515
0.187273459524768	0.950321987120515
0.187676198147402	0.950321987120515
0.188078936770036	0.950321987120515
0.18848167539267	0.950321987120515
0.18848167539267	0.951241950321987
0.188884414015304	0.951241950321987
0.189287152637938	0.951241950321987
0.189689891260572	0.951241950321987
0.190092629883206	0.951241950321987
0.190092629883206	0.952161913523459
0.19049536850584	0.952161913523459
0.19049536850584	0.953081876724931
0.190898107128474	0.953081876724931
0.191300845751108	0.953081876724931
0.191703584373741	0.953081876724931
0.191703584373741	0.954001839926403
0.192106322996375	0.954001839926403
0.192509061619009	0.954001839926403
0.192911800241643	0.954001839926403
0.193314538864277	0.954001839926403
0.193717277486911	0.954001839926403
0.194120016109545	0.954001839926403
0.194522754732179	0.954001839926403
0.194925493354813	0.954001839926403
0.195328231977447	0.954001839926403
0.195730970600081	0.954001839926403
0.196133709222714	0.954001839926403
0.196536447845348	0.954001839926403
0.196939186467982	0.954001839926403
0.197341925090616	0.954001839926403
0.19774466371325	0.954001839926403
0.198147402335884	0.954001839926403
0.198550140958518	0.954001839926403
0.198952879581152	0.954001839926403
0.198952879581152	0.954921803127875
0.199355618203786	0.954921803127875
0.199355618203786	0.955841766329347
0.19975835682642	0.955841766329347
0.200161095449054	0.955841766329347
0.200563834071687	0.955841766329347
0.200966572694321	0.955841766329347
0.201369311316955	0.955841766329347
0.201772049939589	0.955841766329347
0.202174788562223	0.955841766329347
0.202577527184857	0.955841766329347
0.202980265807491	0.955841766329347
0.203383004430125	0.955841766329347
0.203785743052759	0.955841766329347
0.204188481675393	0.955841766329347
0.204591220298027	0.955841766329347
0.204591220298027	0.956761729530819
0.20499395892066	0.956761729530819
0.205396697543294	0.956761729530819
0.205799436165928	0.956761729530819
0.205799436165928	0.957681692732291
0.206202174788562	0.957681692732291
0.206604913411196	0.957681692732291
0.20700765203383	0.957681692732291
0.207410390656464	0.957681692732291
0.207813129279098	0.957681692732291
0.208215867901732	0.957681692732291
0.208618606524366	0.957681692732291
0.209021345147	0.957681692732291
0.209424083769634	0.957681692732291
0.209826822392267	0.957681692732291
0.210229561014901	0.957681692732291
0.210632299637535	0.957681692732291
0.211035038260169	0.957681692732291
0.211437776882803	0.957681692732291
0.211840515505437	0.957681692732291
0.212243254128071	0.957681692732291
0.212645992750705	0.957681692732291
0.213048731373339	0.957681692732291
0.213451469995973	0.957681692732291
0.213854208618607	0.957681692732291
0.21425694724124	0.957681692732291
0.214659685863874	0.957681692732291
0.215062424486508	0.957681692732291
0.215465163109142	0.957681692732291
0.215867901731776	0.957681692732291
0.21627064035441	0.957681692732291
0.216673378977044	0.957681692732291
0.217076117599678	0.957681692732291
0.217478856222312	0.957681692732291
0.217881594844946	0.957681692732291
0.21828433346758	0.957681692732291
0.218687072090213	0.957681692732291
0.218687072090213	0.958601655933763
0.219089810712847	0.958601655933763
0.219492549335481	0.958601655933763
0.219895287958115	0.958601655933763
0.219895287958115	0.959521619135235
0.220298026580749	0.959521619135235
0.220700765203383	0.959521619135235
0.220700765203383	0.960441582336707
0.221103503826017	0.960441582336707
0.221506242448651	0.960441582336707
0.221908981071285	0.960441582336707
0.221908981071285	0.961361545538178
0.222311719693919	0.961361545538178
0.222714458316553	0.961361545538178
0.223117196939186	0.961361545538178
0.22351993556182	0.961361545538178
0.223922674184454	0.961361545538178
0.224325412807088	0.961361545538178
0.224728151429722	0.961361545538178
0.225130890052356	0.961361545538178
0.22553362867499	0.961361545538178
0.22553362867499	0.96228150873965
0.225936367297624	0.96228150873965
0.226339105920258	0.96228150873965
0.226339105920258	0.963201471941122
0.226741844542892	0.963201471941122
0.227144583165526	0.963201471941122
0.227547321788159	0.963201471941122
0.227950060410793	0.963201471941122
0.228352799033427	0.963201471941122
0.228755537656061	0.963201471941122
0.229158276278695	0.963201471941122
0.229561014901329	0.963201471941122
0.229963753523963	0.963201471941122
0.230366492146597	0.963201471941122
0.230769230769231	0.963201471941122
0.230769230769231	0.964121435142594
0.230769230769231	0.965041398344066
0.231171969391865	0.965041398344066
0.231574708014499	0.965041398344066
0.231977446637132	0.965041398344066
0.232380185259766	0.965041398344066
0.2327829238824	0.965041398344066
0.233185662505034	0.965041398344066
0.233185662505034	0.965961361545538
0.233588401127668	0.965961361545538
0.233991139750302	0.965961361545538
0.234393878372936	0.965961361545538
0.23479661699557	0.965961361545538
0.235199355618204	0.965961361545538
0.235602094240838	0.965961361545538
0.236004832863472	0.965961361545538
0.236407571486106	0.965961361545538
0.236407571486106	0.96688132474701
0.236810310108739	0.96688132474701
0.237213048731373	0.96688132474701
0.237615787354007	0.96688132474701
0.238018525976641	0.96688132474701
0.238421264599275	0.96688132474701
0.238824003221909	0.96688132474701
0.239226741844543	0.96688132474701
0.239629480467177	0.96688132474701
0.240032219089811	0.96688132474701
0.240434957712445	0.96688132474701
0.240837696335079	0.96688132474701
0.241240434957712	0.96688132474701
0.241643173580346	0.96688132474701
0.24204591220298	0.96688132474701
0.242448650825614	0.96688132474701
0.242851389448248	0.96688132474701
0.243254128070882	0.96688132474701
0.243656866693516	0.96688132474701
0.24405960531615	0.96688132474701
0.24405960531615	0.967801287948482
0.24405960531615	0.968721251149954
0.244462343938784	0.968721251149954
0.244865082561418	0.968721251149954
0.245267821184052	0.968721251149954
0.245670559806685	0.968721251149954
0.246073298429319	0.968721251149954
0.246073298429319	0.969641214351426
0.246476037051953	0.969641214351426
0.246878775674587	0.969641214351426
0.247281514297221	0.969641214351426
0.247684252919855	0.969641214351426
0.248086991542489	0.969641214351426
0.248489730165123	0.969641214351426
0.248892468787757	0.969641214351426
0.249295207410391	0.969641214351426
0.249697946033025	0.969641214351426
0.250100684655658	0.969641214351426
0.250100684655658	0.970561177552898
0.250503423278292	0.970561177552898
0.250906161900926	0.970561177552898
0.25130890052356	0.970561177552898
0.251711639146194	0.970561177552898
0.252114377768828	0.970561177552898
0.252517116391462	0.970561177552898
0.252517116391462	0.97148114075437
0.252919855014096	0.97148114075437
0.25332259363673	0.97148114075437
0.253725332259364	0.97148114075437
0.254128070881998	0.97148114075437
0.254530809504631	0.97148114075437
0.254933548127265	0.97148114075437
0.255336286749899	0.97148114075437
0.255739025372533	0.97148114075437
0.256141763995167	0.97148114075437
0.256141763995167	0.972401103955842
0.256544502617801	0.972401103955842
0.256544502617801	0.973321067157314
0.256947241240435	0.973321067157314
0.257349979863069	0.973321067157314
0.257752718485703	0.973321067157314
0.258155457108337	0.973321067157314
0.258558195730971	0.973321067157314
0.258960934353605	0.973321067157314
0.259363672976238	0.973321067157314
0.259766411598872	0.973321067157314
0.259766411598872	0.974241030358786
0.260169150221506	0.974241030358786
0.26057188884414	0.974241030358786
0.26057188884414	0.975160993560258
0.260974627466774	0.975160993560258
0.261377366089408	0.975160993560258
0.261780104712042	0.975160993560258
0.262182843334676	0.975160993560258
0.26258558195731	0.975160993560258
0.262988320579944	0.975160993560258
0.263391059202578	0.975160993560258
0.263793797825211	0.975160993560258
0.264196536447845	0.975160993560258
0.264599275070479	0.975160993560258
0.265002013693113	0.975160993560258
0.265404752315747	0.975160993560258
0.265807490938381	0.975160993560258
0.266210229561015	0.975160993560258
0.266612968183649	0.975160993560258
0.267015706806283	0.975160993560258
0.267418445428917	0.975160993560258
0.267821184051551	0.975160993560258
0.268223922674184	0.975160993560258
0.268626661296818	0.975160993560258
0.269029399919452	0.975160993560258
0.269432138542086	0.975160993560258
0.26983487716472	0.975160993560258
0.270237615787354	0.975160993560258
0.270640354409988	0.975160993560258
0.271043093032622	0.975160993560258
0.271445831655256	0.975160993560258
0.27184857027789	0.975160993560258
0.272251308900524	0.975160993560258
0.272654047523157	0.975160993560258
0.273056786145791	0.975160993560258
0.273459524768425	0.975160993560258
0.273862263391059	0.975160993560258
0.274265002013693	0.975160993560258
0.274667740636327	0.975160993560258
0.275070479258961	0.975160993560258
0.275473217881595	0.975160993560258
0.275875956504229	0.975160993560258
0.276278695126863	0.975160993560258
0.276681433749497	0.975160993560258
0.277084172372131	0.975160993560258
0.277486910994764	0.975160993560258
0.277889649617398	0.975160993560258
0.278292388240032	0.975160993560258
0.278292388240032	0.97608095676173
0.278292388240032	0.977000919963201
0.278695126862666	0.977000919963201
0.2790978654853	0.977000919963201
0.279500604107934	0.977000919963201
0.279903342730568	0.977000919963201
0.280306081353202	0.977000919963201
0.280708819975836	0.977000919963201
0.28111155859847	0.977000919963201
0.281514297221103	0.977000919963201
0.281917035843737	0.977000919963201
0.281917035843737	0.977920883164673
0.282319774466371	0.977920883164673
0.282722513089005	0.977920883164673
0.283125251711639	0.977920883164673
0.283527990334273	0.977920883164673
0.283930728956907	0.977920883164673
0.284333467579541	0.977920883164673
0.284736206202175	0.977920883164673
0.285138944824809	0.977920883164673
0.285541683447443	0.977920883164673
0.285944422070077	0.977920883164673
0.28634716069271	0.977920883164673
0.286749899315344	0.977920883164673
0.287152637937978	0.977920883164673
0.287555376560612	0.977920883164673
0.287958115183246	0.977920883164673
0.28836085380588	0.977920883164673
0.288763592428514	0.977920883164673
0.289166331051148	0.977920883164673
0.289569069673782	0.977920883164673
0.289971808296416	0.977920883164673
0.29037454691905	0.977920883164673
0.290777285541683	0.977920883164673
0.291180024164317	0.977920883164673
0.291582762786951	0.977920883164673
0.291985501409585	0.977920883164673
0.292388240032219	0.977920883164673
0.292790978654853	0.977920883164673
0.293193717277487	0.977920883164673
0.293596455900121	0.977920883164673
0.293999194522755	0.977920883164673
0.294401933145389	0.977920883164673
0.294804671768023	0.977920883164673
0.295207410390656	0.977920883164673
0.29561014901329	0.977920883164673
0.296012887635924	0.977920883164673
0.296415626258558	0.977920883164673
0.296818364881192	0.977920883164673
0.297221103503826	0.977920883164673
0.29762384212646	0.977920883164673
0.298026580749094	0.977920883164673
0.298429319371728	0.977920883164673
0.298832057994362	0.977920883164673
0.299234796616996	0.977920883164673
0.299637535239629	0.977920883164673
0.300040273862263	0.977920883164673
0.300443012484897	0.977920883164673
0.300845751107531	0.977920883164673
0.301248489730165	0.977920883164673
0.301651228352799	0.977920883164673
0.302053966975433	0.977920883164673
0.302456705598067	0.977920883164673
0.302859444220701	0.977920883164673
0.303262182843335	0.977920883164673
0.303664921465969	0.977920883164673
0.304067660088602	0.977920883164673
0.304470398711236	0.977920883164673
0.30487313733387	0.977920883164673
0.305275875956504	0.977920883164673
0.305678614579138	0.977920883164673
0.306081353201772	0.977920883164673
0.306484091824406	0.977920883164673
0.30688683044704	0.977920883164673
0.307289569069674	0.977920883164673
0.307692307692308	0.977920883164673
0.308095046314942	0.977920883164673
0.308497784937576	0.977920883164673
0.308900523560209	0.977920883164673
0.308900523560209	0.978840846366145
0.309303262182843	0.978840846366145
0.309303262182843	0.979760809567617
0.309706000805477	0.979760809567617
0.310108739428111	0.979760809567617
0.310511478050745	0.979760809567617
0.310914216673379	0.979760809567617
0.310914216673379	0.980680772769089
0.311316955296013	0.980680772769089
0.311719693918647	0.980680772769089
0.312122432541281	0.980680772769089
0.312525171163915	0.980680772769089
0.312927909786549	0.980680772769089
0.313330648409182	0.980680772769089
0.313733387031816	0.980680772769089
0.31413612565445	0.980680772769089
0.314538864277084	0.980680772769089
0.314941602899718	0.980680772769089
0.315344341522352	0.980680772769089
0.315747080144986	0.980680772769089
0.31614981876762	0.980680772769089
0.316552557390254	0.980680772769089
0.316955296012888	0.980680772769089
0.317358034635522	0.980680772769089
0.317760773258155	0.980680772769089
0.318163511880789	0.980680772769089
0.318566250503423	0.980680772769089
0.318968989126057	0.980680772769089
0.319371727748691	0.980680772769089
0.319774466371325	0.980680772769089
0.319774466371325	0.981600735970561
0.320177204993959	0.981600735970561
0.320579943616593	0.981600735970561
0.320982682239227	0.981600735970561
0.321385420861861	0.981600735970561
0.321788159484495	0.981600735970561
0.322190898107128	0.981600735970561
0.322593636729762	0.981600735970561
0.322996375352396	0.981600735970561
0.32339911397503	0.981600735970561
0.323801852597664	0.981600735970561
0.324204591220298	0.981600735970561
0.324607329842932	0.981600735970561
0.325010068465566	0.981600735970561
0.3254128070882	0.981600735970561
0.325815545710834	0.981600735970561
0.326218284333468	0.981600735970561
0.326621022956102	0.981600735970561
0.327023761578735	0.981600735970561
0.327426500201369	0.981600735970561
0.327829238824003	0.981600735970561
0.328231977446637	0.981600735970561
0.328634716069271	0.981600735970561
0.329037454691905	0.981600735970561
0.329440193314539	0.981600735970561
0.329842931937173	0.981600735970561
0.330245670559807	0.981600735970561
0.330245670559807	0.982520699172033
0.330648409182441	0.982520699172033
0.331051147805074	0.982520699172033
0.331453886427708	0.982520699172033
0.331856625050342	0.982520699172033
0.332259363672976	0.982520699172033
0.33266210229561	0.982520699172033
0.333064840918244	0.982520699172033
0.333467579540878	0.982520699172033
0.333870318163512	0.982520699172033
0.334273056786146	0.982520699172033
0.33467579540878	0.982520699172033
0.335078534031414	0.982520699172033
0.335481272654048	0.982520699172033
0.335884011276681	0.982520699172033
0.336286749899315	0.982520699172033
0.336689488521949	0.982520699172033
0.337092227144583	0.982520699172033
0.337494965767217	0.982520699172033
0.337897704389851	0.982520699172033
0.338300443012485	0.982520699172033
0.338703181635119	0.982520699172033
0.339105920257753	0.982520699172033
0.339508658880387	0.982520699172033
0.339911397503021	0.982520699172033
0.340314136125654	0.982520699172033
0.340716874748288	0.982520699172033
0.341119613370922	0.982520699172033
0.341522351993556	0.982520699172033
0.34192509061619	0.982520699172033
0.342327829238824	0.982520699172033
0.342730567861458	0.982520699172033
0.343133306484092	0.982520699172033
0.343536045106726	0.982520699172033
0.34393878372936	0.982520699172033
0.344341522351994	0.982520699172033
0.344744260974627	0.982520699172033
0.345146999597261	0.982520699172033
0.345549738219895	0.982520699172033
0.345952476842529	0.982520699172033
0.346355215465163	0.982520699172033
0.346757954087797	0.982520699172033
0.347160692710431	0.982520699172033
0.347563431333065	0.982520699172033
0.347966169955699	0.982520699172033
0.348368908578333	0.982520699172033
0.348771647200967	0.982520699172033
0.3491743858236	0.982520699172033
0.349577124446234	0.982520699172033
0.349979863068868	0.982520699172033
0.350382601691502	0.982520699172033
0.350785340314136	0.982520699172033
0.35118807893677	0.982520699172033
0.351590817559404	0.982520699172033
0.351993556182038	0.982520699172033
0.352396294804672	0.982520699172033
0.352799033427306	0.982520699172033
0.35320177204994	0.982520699172033
0.353604510672573	0.982520699172033
0.354007249295207	0.982520699172033
0.354409987917841	0.982520699172033
0.354812726540475	0.982520699172033
0.355215465163109	0.982520699172033
0.355618203785743	0.982520699172033
0.356020942408377	0.982520699172033
0.356423681031011	0.982520699172033
0.356826419653645	0.982520699172033
0.357229158276279	0.982520699172033
0.357631896898913	0.982520699172033
0.358034635521547	0.982520699172033
0.35843737414418	0.982520699172033
0.358840112766814	0.982520699172033
0.359242851389448	0.982520699172033
0.359645590012082	0.982520699172033
0.360048328634716	0.982520699172033
0.36045106725735	0.982520699172033
0.360853805879984	0.982520699172033
0.360853805879984	0.983440662373505
0.361256544502618	0.983440662373505
0.361659283125252	0.983440662373505
0.362062021747886	0.983440662373505
0.36246476037052	0.983440662373505
0.362867498993153	0.983440662373505
0.363270237615787	0.983440662373505
0.363672976238421	0.983440662373505
0.364075714861055	0.983440662373505
0.364478453483689	0.983440662373505
0.364881192106323	0.983440662373505
0.365283930728957	0.983440662373505
0.365686669351591	0.983440662373505
0.366089407974225	0.983440662373505
0.366492146596859	0.983440662373505
0.366894885219493	0.983440662373505
0.367297623842126	0.983440662373505
0.36770036246476	0.983440662373505
0.368103101087394	0.983440662373505
0.368505839710028	0.983440662373505
0.368908578332662	0.983440662373505
0.369311316955296	0.983440662373505
0.36971405557793	0.983440662373505
0.370116794200564	0.983440662373505
0.370519532823198	0.983440662373505
0.370922271445832	0.983440662373505
0.371325010068466	0.983440662373505
0.371727748691099	0.983440662373505
0.372130487313733	0.983440662373505
0.372533225936367	0.983440662373505
0.372935964559001	0.983440662373505
0.373338703181635	0.983440662373505
0.373741441804269	0.983440662373505
0.374144180426903	0.983440662373505
0.374546919049537	0.983440662373505
0.374949657672171	0.983440662373505
0.375352396294805	0.983440662373505
0.375352396294805	0.984360625574977
0.375755134917439	0.984360625574977
0.376157873540073	0.984360625574977
0.376560612162706	0.984360625574977
0.37696335078534	0.984360625574977
0.377366089407974	0.984360625574977
0.377768828030608	0.984360625574977
0.377768828030608	0.985280588776449
0.378171566653242	0.985280588776449
0.378574305275876	0.985280588776449
0.37897704389851	0.985280588776449
0.379379782521144	0.985280588776449
0.379782521143778	0.985280588776449
0.380185259766412	0.985280588776449
0.380587998389046	0.985280588776449
0.380990737011679	0.985280588776449
0.381393475634313	0.985280588776449
0.381796214256947	0.985280588776449
0.382198952879581	0.985280588776449
0.382601691502215	0.985280588776449
0.383004430124849	0.985280588776449
0.383407168747483	0.985280588776449
0.383809907370117	0.985280588776449
0.384212645992751	0.985280588776449
0.384212645992751	0.986200551977921
0.384615384615385	0.986200551977921
0.385018123238019	0.986200551977921
0.385420861860652	0.986200551977921
0.385823600483286	0.986200551977921
0.38622633910592	0.986200551977921
0.386629077728554	0.986200551977921
0.387031816351188	0.986200551977921
0.387434554973822	0.986200551977921
0.387837293596456	0.986200551977921
0.38824003221909	0.986200551977921
0.388642770841724	0.986200551977921
0.389045509464358	0.986200551977921
0.389448248086992	0.986200551977921
0.389850986709625	0.986200551977921
0.390253725332259	0.986200551977921
0.390656463954893	0.986200551977921
0.391059202577527	0.986200551977921
0.391461941200161	0.986200551977921
0.391864679822795	0.986200551977921
0.392267418445429	0.986200551977921
0.392670157068063	0.986200551977921
0.393072895690697	0.986200551977921
0.393072895690697	0.987120515179393
0.393475634313331	0.987120515179393
0.393878372935965	0.987120515179393
0.394281111558598	0.987120515179393
0.394683850181232	0.987120515179393
0.395086588803866	0.987120515179393
0.3954893274265	0.987120515179393
0.395892066049134	0.987120515179393
0.396294804671768	0.987120515179393
0.396697543294402	0.987120515179393
0.397100281917036	0.987120515179393
0.39750302053967	0.987120515179393
0.397905759162304	0.987120515179393
0.398308497784938	0.987120515179393
0.398711236407572	0.987120515179393
0.399113975030205	0.987120515179393
0.399113975030205	0.988040478380865
0.399516713652839	0.988040478380865
0.399516713652839	0.988960441582337
0.399919452275473	0.988960441582337
0.400322190898107	0.988960441582337
0.400724929520741	0.988960441582337
0.401127668143375	0.988960441582337
0.401530406766009	0.988960441582337
0.401933145388643	0.988960441582337
0.402335884011277	0.988960441582337
0.402738622633911	0.988960441582337
0.403141361256544	0.988960441582337
0.403544099879178	0.988960441582337
0.403946838501812	0.988960441582337
0.404349577124446	0.988960441582337
0.40475231574708	0.988960441582337
0.405155054369714	0.988960441582337
0.405557792992348	0.988960441582337
0.405960531614982	0.988960441582337
0.406363270237616	0.988960441582337
0.40676600886025	0.988960441582337
0.407168747482884	0.988960441582337
0.407571486105518	0.988960441582337
0.407974224728151	0.988960441582337
0.408376963350785	0.988960441582337
0.408779701973419	0.988960441582337
0.409182440596053	0.988960441582337
0.409585179218687	0.988960441582337
0.409987917841321	0.988960441582337
0.410390656463955	0.988960441582337
0.410793395086589	0.988960441582337
0.411196133709223	0.988960441582337
0.411598872331857	0.988960441582337
0.412001610954491	0.988960441582337
0.412404349577124	0.988960441582337
0.412807088199758	0.988960441582337
0.412807088199758	0.989880404783809
0.413209826822392	0.989880404783809
0.413612565445026	0.989880404783809
0.41401530406766	0.989880404783809
0.414418042690294	0.989880404783809
0.414820781312928	0.989880404783809
0.415223519935562	0.989880404783809
0.415626258558196	0.989880404783809
0.41602899718083	0.989880404783809
0.416431735803464	0.989880404783809
0.416834474426097	0.989880404783809
0.417237213048731	0.989880404783809
0.417639951671365	0.989880404783809
0.418042690293999	0.989880404783809
0.418445428916633	0.989880404783809
0.418445428916633	0.990800367985281
0.418848167539267	0.990800367985281
0.419250906161901	0.990800367985281
0.419653644784535	0.990800367985281
0.420056383407169	0.990800367985281
0.420459122029803	0.990800367985281
0.420861860652437	0.990800367985281
0.42126459927507	0.990800367985281
0.421667337897704	0.990800367985281
0.422070076520338	0.990800367985281
0.422472815142972	0.990800367985281
0.422875553765606	0.990800367985281
0.42327829238824	0.990800367985281
0.423681031010874	0.990800367985281
0.424083769633508	0.990800367985281
0.424486508256142	0.990800367985281
0.424889246878776	0.990800367985281
0.42529198550141	0.990800367985281
0.425694724124044	0.990800367985281
0.426097462746677	0.990800367985281
0.426500201369311	0.990800367985281
0.426902939991945	0.990800367985281
0.427305678614579	0.990800367985281
0.427708417237213	0.990800367985281
0.428111155859847	0.990800367985281
0.428513894482481	0.990800367985281
0.428916633105115	0.990800367985281
0.429319371727749	0.990800367985281
0.429722110350383	0.990800367985281
0.430124848973017	0.990800367985281
0.43052758759565	0.990800367985281
0.430930326218284	0.990800367985281
0.431333064840918	0.990800367985281
0.431735803463552	0.990800367985281
0.432138542086186	0.990800367985281
0.43254128070882	0.990800367985281
0.432944019331454	0.990800367985281
0.433346757954088	0.990800367985281
0.433749496576722	0.990800367985281
0.434152235199356	0.990800367985281
0.434152235199356	0.991720331186753
0.43455497382199	0.991720331186753
0.434957712444623	0.991720331186753
0.435360451067257	0.991720331186753
0.435763189689891	0.991720331186753
0.436165928312525	0.991720331186753
0.436568666935159	0.991720331186753
0.436971405557793	0.991720331186753
0.437374144180427	0.991720331186753
0.437776882803061	0.991720331186753
0.438179621425695	0.991720331186753
0.438582360048329	0.991720331186753
0.438985098670963	0.991720331186753
0.439387837293596	0.991720331186753
0.43979057591623	0.991720331186753
0.440193314538864	0.991720331186753
0.440596053161498	0.991720331186753
0.440998791784132	0.991720331186753
0.441401530406766	0.991720331186753
0.4418042690294	0.991720331186753
0.442207007652034	0.991720331186753
0.442609746274668	0.991720331186753
0.443012484897302	0.991720331186753
0.443415223519936	0.991720331186753
0.443817962142569	0.991720331186753
0.444220700765203	0.991720331186753
0.444623439387837	0.991720331186753
0.445026178010471	0.991720331186753
0.445428916633105	0.991720331186753
0.445831655255739	0.991720331186753
0.446234393878373	0.991720331186753
0.446637132501007	0.991720331186753
0.447039871123641	0.991720331186753
0.447442609746275	0.991720331186753
0.447845348368909	0.991720331186753
0.448248086991543	0.991720331186753
0.448650825614176	0.991720331186753
0.44905356423681	0.991720331186753
0.449456302859444	0.991720331186753
0.449859041482078	0.991720331186753
0.450261780104712	0.991720331186753
0.450664518727346	0.991720331186753
0.45106725734998	0.991720331186753
0.451469995972614	0.991720331186753
0.451872734595248	0.991720331186753
0.452275473217882	0.991720331186753
0.452678211840515	0.991720331186753
0.453080950463149	0.991720331186753
0.453483689085783	0.991720331186753
0.453886427708417	0.991720331186753
0.454289166331051	0.991720331186753
0.454691904953685	0.991720331186753
0.455094643576319	0.991720331186753
0.455497382198953	0.991720331186753
0.455900120821587	0.991720331186753
0.456302859444221	0.991720331186753
0.456705598066855	0.991720331186753
0.457108336689489	0.991720331186753
0.457511075312122	0.991720331186753
0.457913813934756	0.991720331186753
0.45831655255739	0.991720331186753
0.458719291180024	0.991720331186753
0.459122029802658	0.991720331186753
0.459524768425292	0.991720331186753
0.459927507047926	0.991720331186753
0.46033024567056	0.991720331186753
0.460732984293194	0.991720331186753
0.461135722915828	0.991720331186753
0.461538461538462	0.991720331186753
0.461941200161095	0.991720331186753
0.462343938783729	0.991720331186753
0.462746677406363	0.991720331186753
0.463149416028997	0.991720331186753
0.463552154651631	0.991720331186753
0.463954893274265	0.991720331186753
0.464357631896899	0.991720331186753
0.464760370519533	0.991720331186753
0.465163109142167	0.991720331186753
0.465565847764801	0.991720331186753
0.465968586387435	0.991720331186753
0.466371325010068	0.991720331186753
0.466774063632702	0.991720331186753
0.467176802255336	0.991720331186753
0.46757954087797	0.991720331186753
0.467982279500604	0.991720331186753
0.468385018123238	0.991720331186753
0.468787756745872	0.991720331186753
0.469190495368506	0.991720331186753
0.46959323399114	0.991720331186753
0.469995972613774	0.991720331186753
0.470398711236408	0.991720331186753
0.470801449859041	0.991720331186753
0.470801449859041	0.992640294388224
0.471204188481675	0.992640294388224
0.471606927104309	0.992640294388224
0.472009665726943	0.992640294388224
0.472412404349577	0.992640294388224
0.472815142972211	0.992640294388224
0.473217881594845	0.992640294388224
0.473620620217479	0.992640294388224
0.474023358840113	0.992640294388224
0.474426097462747	0.992640294388224
0.474828836085381	0.992640294388224
0.475231574708015	0.992640294388224
0.475634313330648	0.992640294388224
0.476037051953282	0.992640294388224
0.476439790575916	0.992640294388224
0.47684252919855	0.992640294388224
0.477245267821184	0.992640294388224
0.477648006443818	0.992640294388224
0.478050745066452	0.992640294388224
0.478453483689086	0.992640294388224
0.47885622231172	0.992640294388224
0.479258960934354	0.992640294388224
0.479661699556988	0.992640294388224
0.480064438179621	0.992640294388224
0.480467176802255	0.992640294388224
0.480869915424889	0.992640294388224
0.481272654047523	0.992640294388224
0.481675392670157	0.992640294388224
0.482078131292791	0.992640294388224
0.482480869915425	0.992640294388224
0.482883608538059	0.992640294388224
0.483286347160693	0.992640294388224
0.483689085783327	0.992640294388224
0.484091824405961	0.992640294388224
0.484091824405961	0.993560257589696
0.484494563028594	0.993560257589696
0.484897301651228	0.993560257589696
0.485300040273862	0.993560257589696
0.485702778896496	0.993560257589696
0.48610551751913	0.993560257589696
0.486508256141764	0.993560257589696
0.486910994764398	0.993560257589696
0.487313733387032	0.993560257589696
0.487716472009666	0.993560257589696
0.4881192106323	0.993560257589696
0.488521949254934	0.993560257589696
0.488924687877567	0.993560257589696
0.489327426500201	0.993560257589696
0.489730165122835	0.993560257589696
0.490132903745469	0.993560257589696
0.490535642368103	0.993560257589696
0.490938380990737	0.993560257589696
0.491341119613371	0.993560257589696
0.491743858236005	0.993560257589696
0.492146596858639	0.993560257589696
0.492549335481273	0.993560257589696
0.492952074103907	0.993560257589696
0.49335481272654	0.993560257589696
0.493757551349174	0.993560257589696
0.494160289971808	0.993560257589696
0.494563028594442	0.993560257589696
0.494965767217076	0.993560257589696
0.49536850583971	0.993560257589696
0.495771244462344	0.993560257589696
0.496173983084978	0.993560257589696
0.496576721707612	0.993560257589696
0.496979460330246	0.993560257589696
0.49738219895288	0.993560257589696
0.497784937575514	0.993560257589696
0.498187676198147	0.993560257589696
0.498590414820781	0.993560257589696
0.498993153443415	0.993560257589696
0.499395892066049	0.993560257589696
0.499798630688683	0.993560257589696
0.500201369311317	0.993560257589696
0.500604107933951	0.993560257589696
0.501006846556585	0.993560257589696
0.501409585179219	0.993560257589696
0.501812323801853	0.993560257589696
0.502215062424487	0.993560257589696
0.50261780104712	0.993560257589696
0.503020539669754	0.993560257589696
0.503423278292388	0.993560257589696
0.503826016915022	0.993560257589696
0.504228755537656	0.993560257589696
0.50463149416029	0.993560257589696
0.505034232782924	0.993560257589696
0.505436971405558	0.993560257589696
0.505839710028192	0.993560257589696
0.506242448650826	0.993560257589696
0.50664518727346	0.993560257589696
0.507047925896093	0.993560257589696
0.507450664518727	0.993560257589696
0.507853403141361	0.993560257589696
0.508256141763995	0.993560257589696
0.508658880386629	0.993560257589696
0.509061619009263	0.993560257589696
0.509464357631897	0.993560257589696
0.509867096254531	0.993560257589696
0.510269834877165	0.993560257589696
0.510672573499799	0.993560257589696
0.511075312122433	0.993560257589696
0.511478050745066	0.993560257589696
0.5118807893677	0.993560257589696
0.512283527990334	0.993560257589696
0.512686266612968	0.993560257589696
0.513089005235602	0.993560257589696
0.513491743858236	0.993560257589696
0.51389448248087	0.993560257589696
0.514297221103504	0.993560257589696
0.514699959726138	0.993560257589696
0.515102698348772	0.993560257589696
0.515505436971406	0.993560257589696
0.515908175594039	0.993560257589696
0.516310914216673	0.993560257589696
0.516713652839307	0.993560257589696
0.517116391461941	0.993560257589696
0.517519130084575	0.993560257589696
0.517921868707209	0.993560257589696
0.518324607329843	0.993560257589696
0.518727345952477	0.993560257589696
0.519130084575111	0.993560257589696
0.519532823197745	0.993560257589696
0.519935561820379	0.993560257589696
0.520338300443012	0.993560257589696
0.520741039065646	0.993560257589696
0.52114377768828	0.993560257589696
0.521546516310914	0.993560257589696
0.521949254933548	0.993560257589696
0.522351993556182	0.993560257589696
0.522754732178816	0.993560257589696
0.52315747080145	0.993560257589696
0.523560209424084	0.993560257589696
0.523962948046718	0.993560257589696
0.524365686669352	0.993560257589696
0.524768425291986	0.993560257589696
0.525171163914619	0.993560257589696
0.525573902537253	0.993560257589696
0.525976641159887	0.993560257589696
0.526379379782521	0.993560257589696
0.526782118405155	0.993560257589696
0.527184857027789	0.993560257589696
0.527587595650423	0.993560257589696
0.527990334273057	0.993560257589696
0.528393072895691	0.993560257589696
0.528795811518325	0.993560257589696
0.529198550140959	0.993560257589696
0.529601288763592	0.993560257589696
0.530004027386226	0.993560257589696
0.53040676600886	0.993560257589696
0.530809504631494	0.993560257589696
0.531212243254128	0.993560257589696
0.531614981876762	0.993560257589696
0.532017720499396	0.993560257589696
0.53242045912203	0.993560257589696
0.532823197744664	0.993560257589696
0.533225936367298	0.993560257589696
0.533628674989931	0.993560257589696
0.534031413612565	0.993560257589696
0.534434152235199	0.993560257589696
0.534836890857833	0.993560257589696
0.535239629480467	0.993560257589696
0.535642368103101	0.993560257589696
0.536045106725735	0.993560257589696
0.536447845348369	0.993560257589696
0.536850583971003	0.993560257589696
0.537253322593637	0.993560257589696
0.537656061216271	0.993560257589696
0.538058799838905	0.993560257589696
0.538461538461538	0.993560257589696
0.538864277084172	0.993560257589696
0.539267015706806	0.993560257589696
0.53966975432944	0.993560257589696
0.540072492952074	0.993560257589696
0.540475231574708	0.993560257589696
0.540877970197342	0.993560257589696
0.541280708819976	0.993560257589696
0.54168344744261	0.993560257589696
0.542086186065244	0.993560257589696
0.542488924687878	0.993560257589696
0.542891663310512	0.993560257589696
0.543294401933145	0.993560257589696
0.543697140555779	0.993560257589696
0.544099879178413	0.993560257589696
0.544502617801047	0.993560257589696
0.544905356423681	0.993560257589696
0.545308095046315	0.993560257589696
0.545710833668949	0.993560257589696
0.546113572291583	0.993560257589696
0.546516310914217	0.993560257589696
0.546919049536851	0.993560257589696
0.547321788159485	0.993560257589696
0.547724526782118	0.993560257589696
0.548127265404752	0.993560257589696
0.548530004027386	0.993560257589696
0.54893274265002	0.993560257589696
0.549335481272654	0.993560257589696
0.549738219895288	0.993560257589696
0.550140958517922	0.993560257589696
0.550543697140556	0.993560257589696
0.55094643576319	0.993560257589696
0.551349174385824	0.993560257589696
0.551751913008457	0.993560257589696
0.552154651631091	0.993560257589696
0.552557390253725	0.993560257589696
0.552960128876359	0.993560257589696
0.553362867498993	0.993560257589696
0.553765606121627	0.993560257589696
0.554168344744261	0.993560257589696
0.554571083366895	0.993560257589696
0.554973821989529	0.993560257589696
0.555376560612163	0.993560257589696
0.555779299234797	0.993560257589696
0.55618203785743	0.993560257589696
0.556584776480064	0.993560257589696
0.556987515102698	0.993560257589696
0.557390253725332	0.993560257589696
0.557792992347966	0.993560257589696
0.5581957309706	0.993560257589696
0.558598469593234	0.993560257589696
0.559001208215868	0.993560257589696
0.559403946838502	0.993560257589696
0.559806685461136	0.993560257589696
0.56020942408377	0.993560257589696
0.560612162706404	0.993560257589696
0.561014901329037	0.993560257589696
0.561417639951671	0.993560257589696
0.561820378574305	0.993560257589696
0.562223117196939	0.993560257589696
0.562625855819573	0.993560257589696
0.563028594442207	0.993560257589696
0.563431333064841	0.993560257589696
0.563834071687475	0.993560257589696
0.564236810310109	0.993560257589696
0.564639548932743	0.993560257589696
0.565042287555377	0.993560257589696
0.565445026178011	0.993560257589696
0.565847764800644	0.993560257589696
0.566250503423278	0.993560257589696
0.566653242045912	0.993560257589696
0.567055980668546	0.993560257589696
0.56745871929118	0.993560257589696
0.567861457913814	0.993560257589696
0.568264196536448	0.993560257589696
0.568666935159082	0.993560257589696
0.569069673781716	0.993560257589696
0.56947241240435	0.993560257589696
0.569875151026983	0.993560257589696
0.570277889649617	0.993560257589696
0.570680628272251	0.993560257589696
0.571083366894885	0.993560257589696
0.571486105517519	0.993560257589696
0.571888844140153	0.993560257589696
0.572291582762787	0.993560257589696
0.572694321385421	0.993560257589696
0.573097060008055	0.993560257589696
0.573499798630689	0.993560257589696
0.573902537253323	0.993560257589696
0.574305275875956	0.993560257589696
0.57470801449859	0.993560257589696
0.575110753121224	0.993560257589696
0.575513491743858	0.993560257589696
0.575916230366492	0.993560257589696
0.576318968989126	0.993560257589696
0.57672170761176	0.993560257589696
0.577124446234394	0.993560257589696
0.577527184857028	0.993560257589696
0.577929923479662	0.993560257589696
0.578332662102296	0.993560257589696
0.57873540072493	0.993560257589696
0.579138139347563	0.993560257589696
0.579540877970197	0.993560257589696
0.579943616592831	0.993560257589696
0.580346355215465	0.993560257589696
0.580749093838099	0.993560257589696
0.581151832460733	0.993560257589696
0.581554571083367	0.993560257589696
0.581957309706001	0.993560257589696
0.582360048328635	0.993560257589696
0.582762786951269	0.993560257589696
0.583165525573903	0.993560257589696
0.583568264196536	0.993560257589696
0.58397100281917	0.993560257589696
0.584373741441804	0.993560257589696
0.584776480064438	0.993560257589696
0.585179218687072	0.993560257589696
0.585581957309706	0.993560257589696
0.58598469593234	0.993560257589696
0.586387434554974	0.993560257589696
0.586790173177608	0.993560257589696
0.587192911800242	0.993560257589696
0.587595650422876	0.993560257589696
0.587998389045509	0.993560257589696
0.588401127668143	0.993560257589696
0.588803866290777	0.993560257589696
0.589206604913411	0.993560257589696
0.589609343536045	0.993560257589696
0.590012082158679	0.993560257589696
0.590414820781313	0.993560257589696
0.590817559403947	0.993560257589696
0.591220298026581	0.993560257589696
0.591623036649215	0.993560257589696
0.592025775271849	0.993560257589696
0.592428513894482	0.993560257589696
0.592831252517116	0.993560257589696
0.59323399113975	0.993560257589696
0.593636729762384	0.993560257589696
0.594039468385018	0.993560257589696
0.594442207007652	0.993560257589696
0.594844945630286	0.993560257589696
0.59524768425292	0.993560257589696
0.595650422875554	0.993560257589696
0.596053161498188	0.993560257589696
0.596455900120822	0.993560257589696
0.596858638743455	0.993560257589696
0.597261377366089	0.993560257589696
0.597664115988723	0.993560257589696
0.598066854611357	0.993560257589696
0.598469593233991	0.993560257589696
0.598872331856625	0.993560257589696
0.599275070479259	0.993560257589696
0.599677809101893	0.993560257589696
0.600080547724527	0.993560257589696
0.600483286347161	0.993560257589696
0.600886024969795	0.993560257589696
0.601288763592429	0.993560257589696
0.601691502215062	0.993560257589696
0.602094240837696	0.993560257589696
0.60249697946033	0.993560257589696
0.602899718082964	0.993560257589696
0.603302456705598	0.993560257589696
0.603705195328232	0.993560257589696
0.604107933950866	0.993560257589696
0.6045106725735	0.993560257589696
0.604913411196134	0.993560257589696
0.605316149818768	0.993560257589696
0.605718888441402	0.993560257589696
0.606121627064035	0.993560257589696
0.606524365686669	0.993560257589696
0.606927104309303	0.993560257589696
0.607329842931937	0.993560257589696
0.607732581554571	0.993560257589696
0.608135320177205	0.993560257589696
0.608538058799839	0.993560257589696
0.608940797422473	0.993560257589696
0.609343536045107	0.993560257589696
0.609746274667741	0.993560257589696
0.610149013290375	0.993560257589696
0.610551751913008	0.993560257589696
0.610954490535642	0.993560257589696
0.611357229158276	0.993560257589696
0.61175996778091	0.993560257589696
0.612162706403544	0.993560257589696
0.612565445026178	0.993560257589696
0.612968183648812	0.993560257589696
0.613370922271446	0.993560257589696
0.61377366089408	0.993560257589696
0.614176399516714	0.993560257589696
0.614579138139348	0.993560257589696
0.614981876761981	0.993560257589696
0.615384615384615	0.993560257589696
0.615787354007249	0.993560257589696
0.616190092629883	0.993560257589696
0.616592831252517	0.993560257589696
0.616995569875151	0.993560257589696
0.617398308497785	0.993560257589696
0.617801047120419	0.993560257589696
0.618203785743053	0.993560257589696
0.618606524365687	0.993560257589696
0.619009262988321	0.993560257589696
0.619412001610954	0.993560257589696
0.619814740233588	0.993560257589696
0.620217478856222	0.993560257589696
0.620620217478856	0.993560257589696
0.62102295610149	0.993560257589696
0.621425694724124	0.993560257589696
0.621828433346758	0.993560257589696
0.622231171969392	0.993560257589696
0.622633910592026	0.993560257589696
0.62303664921466	0.993560257589696
0.623439387837294	0.993560257589696
0.623842126459928	0.993560257589696
0.624244865082561	0.993560257589696
0.624647603705195	0.993560257589696
0.625050342327829	0.993560257589696
0.625453080950463	0.993560257589696
0.625855819573097	0.993560257589696
0.626258558195731	0.993560257589696
0.626661296818365	0.993560257589696
0.627064035440999	0.993560257589696
0.627466774063633	0.993560257589696
0.627869512686267	0.993560257589696
0.628272251308901	0.993560257589696
0.628674989931534	0.993560257589696
0.629077728554168	0.993560257589696
0.629480467176802	0.993560257589696
0.629883205799436	0.993560257589696
0.63028594442207	0.993560257589696
0.630688683044704	0.993560257589696
0.631091421667338	0.993560257589696
0.631494160289972	0.993560257589696
0.631896898912606	0.993560257589696
0.63229963753524	0.993560257589696
0.632702376157874	0.993560257589696
0.633105114780507	0.993560257589696
0.633507853403141	0.993560257589696
0.633910592025775	0.993560257589696
0.634313330648409	0.993560257589696
0.634716069271043	0.993560257589696
0.635118807893677	0.993560257589696
0.635521546516311	0.993560257589696
0.635924285138945	0.993560257589696
0.636327023761579	0.993560257589696
0.636729762384213	0.993560257589696
0.637132501006847	0.993560257589696
0.63753523962948	0.993560257589696
0.637937978252114	0.993560257589696
0.638340716874748	0.993560257589696
0.638743455497382	0.993560257589696
0.639146194120016	0.993560257589696
0.63954893274265	0.993560257589696
0.639951671365284	0.993560257589696
0.640354409987918	0.993560257589696
0.640757148610552	0.993560257589696
0.641159887233186	0.993560257589696
0.64156262585582	0.993560257589696
0.641965364478454	0.993560257589696
0.642368103101087	0.993560257589696
0.642770841723721	0.993560257589696
0.643173580346355	0.993560257589696
0.643576318968989	0.993560257589696
0.643979057591623	0.993560257589696
0.644381796214257	0.993560257589696
0.644784534836891	0.993560257589696
0.645187273459525	0.993560257589696
0.645590012082159	0.993560257589696
0.645992750704793	0.993560257589696
0.646395489327427	0.993560257589696
0.64679822795006	0.993560257589696
0.647200966572694	0.993560257589696
0.647603705195328	0.993560257589696
0.648006443817962	0.993560257589696
0.648409182440596	0.993560257589696
0.64881192106323	0.993560257589696
0.649214659685864	0.993560257589696
0.649617398308498	0.993560257589696
0.650020136931132	0.993560257589696
0.650422875553766	0.993560257589696
0.6508256141764	0.993560257589696
0.651228352799033	0.993560257589696
0.651631091421667	0.993560257589696
0.652033830044301	0.993560257589696
0.652436568666935	0.993560257589696
0.652839307289569	0.993560257589696
0.653242045912203	0.993560257589696
0.653644784534837	0.993560257589696
0.654047523157471	0.993560257589696
0.654450261780105	0.993560257589696
0.654853000402739	0.993560257589696
0.655255739025372	0.993560257589696
0.655658477648006	0.993560257589696
0.65606121627064	0.993560257589696
0.656463954893274	0.993560257589696
0.656866693515908	0.993560257589696
0.657269432138542	0.993560257589696
0.657672170761176	0.993560257589696
0.65807490938381	0.993560257589696
0.658477648006444	0.993560257589696
0.658880386629078	0.993560257589696
0.659283125251712	0.993560257589696
0.659685863874346	0.993560257589696
0.660088602496979	0.993560257589696
0.660491341119613	0.993560257589696
0.660894079742247	0.993560257589696
0.661296818364881	0.993560257589696
0.661699556987515	0.993560257589696
0.662102295610149	0.993560257589696
0.662505034232783	0.993560257589696
0.662907772855417	0.993560257589696
0.663310511478051	0.993560257589696
0.663713250100685	0.993560257589696
0.664115988723319	0.993560257589696
0.664518727345953	0.993560257589696
0.664921465968586	0.993560257589696
0.66532420459122	0.993560257589696
0.665726943213854	0.993560257589696
0.666129681836488	0.993560257589696
0.666532420459122	0.993560257589696
0.666935159081756	0.993560257589696
0.66733789770439	0.993560257589696
0.667740636327024	0.993560257589696
0.668143374949658	0.993560257589696
0.668546113572292	0.993560257589696
0.668948852194926	0.993560257589696
0.669351590817559	0.993560257589696
0.669754329440193	0.993560257589696
0.670157068062827	0.993560257589696
0.670559806685461	0.993560257589696
0.670962545308095	0.993560257589696
0.671365283930729	0.993560257589696
0.671768022553363	0.993560257589696
0.672170761175997	0.993560257589696
0.672573499798631	0.993560257589696
0.672976238421265	0.993560257589696
0.673378977043898	0.993560257589696
0.673781715666532	0.993560257589696
0.674184454289166	0.993560257589696
0.6745871929118	0.993560257589696
0.674989931534434	0.993560257589696
0.675392670157068	0.993560257589696
0.675795408779702	0.993560257589696
0.676198147402336	0.993560257589696
0.67660088602497	0.993560257589696
0.677003624647604	0.993560257589696
0.677406363270238	0.993560257589696
0.677809101892872	0.993560257589696
0.678211840515505	0.993560257589696
0.678614579138139	0.993560257589696
0.679017317760773	0.993560257589696
0.679420056383407	0.993560257589696
0.679822795006041	0.993560257589696
0.680225533628675	0.993560257589696
0.680628272251309	0.993560257589696
0.681031010873943	0.993560257589696
0.681433749496577	0.993560257589696
0.681836488119211	0.993560257589696
0.682239226741845	0.993560257589696
0.682641965364478	0.993560257589696
0.683044703987112	0.993560257589696
0.683447442609746	0.993560257589696
0.68385018123238	0.993560257589696
0.684252919855014	0.993560257589696
0.684655658477648	0.993560257589696
0.685058397100282	0.993560257589696
0.685461135722916	0.993560257589696
0.68586387434555	0.993560257589696
0.686266612968184	0.993560257589696
0.686669351590818	0.993560257589696
0.687072090213452	0.993560257589696
0.687474828836085	0.993560257589696
0.687877567458719	0.993560257589696
0.688280306081353	0.993560257589696
0.688683044703987	0.993560257589696
0.689085783326621	0.993560257589696
0.689488521949255	0.993560257589696
0.689891260571889	0.993560257589696
0.690293999194523	0.993560257589696
0.690696737817157	0.993560257589696
0.691099476439791	0.993560257589696
0.691502215062424	0.993560257589696
0.691904953685058	0.993560257589696
0.692307692307692	0.993560257589696
0.692710430930326	0.993560257589696
0.69311316955296	0.993560257589696
0.693515908175594	0.993560257589696
0.693918646798228	0.993560257589696
0.694321385420862	0.993560257589696
0.694724124043496	0.993560257589696
0.69512686266613	0.993560257589696
0.695529601288764	0.993560257589696
0.695932339911397	0.993560257589696
0.696335078534031	0.993560257589696
0.696737817156665	0.993560257589696
0.697140555779299	0.993560257589696
0.697543294401933	0.993560257589696
0.697946033024567	0.993560257589696
0.698348771647201	0.993560257589696
0.698751510269835	0.993560257589696
0.699154248892469	0.993560257589696
0.699556987515103	0.993560257589696
0.699959726137737	0.993560257589696
0.700362464760371	0.993560257589696
0.700765203383004	0.993560257589696
0.701167942005638	0.993560257589696
0.701570680628272	0.993560257589696
0.701973419250906	0.993560257589696
0.70237615787354	0.993560257589696
0.702778896496174	0.993560257589696
0.703181635118808	0.993560257589696
0.703584373741442	0.993560257589696
0.703987112364076	0.993560257589696
0.70438985098671	0.993560257589696
0.704792589609344	0.993560257589696
0.705195328231977	0.993560257589696
0.705598066854611	0.993560257589696
0.706000805477245	0.993560257589696
0.706403544099879	0.993560257589696
0.706806282722513	0.993560257589696
0.707209021345147	0.993560257589696
0.707611759967781	0.993560257589696
0.708014498590415	0.993560257589696
0.708417237213049	0.993560257589696
0.708819975835683	0.993560257589696
0.709222714458317	0.993560257589696
0.70962545308095	0.993560257589696
0.710028191703584	0.993560257589696
0.710430930326218	0.993560257589696
0.710833668948852	0.993560257589696
0.711236407571486	0.993560257589696
0.71163914619412	0.993560257589696
0.712041884816754	0.993560257589696
0.712444623439388	0.993560257589696
0.712847362062022	0.993560257589696
0.713250100684656	0.993560257589696
0.71365283930729	0.993560257589696
0.714055577929923	0.993560257589696
0.714458316552557	0.993560257589696
0.714861055175191	0.993560257589696
0.715263793797825	0.993560257589696
0.715666532420459	0.993560257589696
0.716069271043093	0.993560257589696
0.716472009665727	0.993560257589696
0.716874748288361	0.993560257589696
0.717277486910995	0.993560257589696
0.717680225533629	0.993560257589696
0.718082964156263	0.993560257589696
0.718485702778896	0.993560257589696
0.71888844140153	0.993560257589696
0.719291180024164	0.993560257589696
0.719693918646798	0.993560257589696
0.720096657269432	0.993560257589696
0.720499395892066	0.993560257589696
0.7209021345147	0.993560257589696
0.721304873137334	0.993560257589696
0.721707611759968	0.993560257589696
0.722110350382602	0.993560257589696
0.722513089005236	0.993560257589696
0.72291582762787	0.993560257589696
0.723318566250503	0.993560257589696
0.723721304873137	0.993560257589696
0.724124043495771	0.993560257589696
0.724526782118405	0.993560257589696
0.724929520741039	0.993560257589696
0.725332259363673	0.993560257589696
0.725332259363673	0.994480220791168
0.725734997986307	0.994480220791168
0.726137736608941	0.994480220791168
0.726540475231575	0.994480220791168
0.726943213854209	0.994480220791168
0.727345952476843	0.994480220791168
0.727748691099476	0.994480220791168
0.72815142972211	0.994480220791168
0.728554168344744	0.994480220791168
0.728956906967378	0.994480220791168
0.729359645590012	0.994480220791168
0.729762384212646	0.994480220791168
0.73016512283528	0.994480220791168
0.730567861457914	0.994480220791168
0.730970600080548	0.994480220791168
0.731373338703182	0.994480220791168
0.731776077325816	0.994480220791168
0.732178815948449	0.994480220791168
0.732581554571083	0.994480220791168
0.732984293193717	0.994480220791168
0.733387031816351	0.994480220791168
0.733789770438985	0.994480220791168
0.734192509061619	0.994480220791168
0.734595247684253	0.994480220791168
0.734997986306887	0.994480220791168
0.735400724929521	0.994480220791168
0.735803463552155	0.994480220791168
0.736206202174789	0.994480220791168
0.736608940797422	0.994480220791168
0.737011679420056	0.994480220791168
0.73741441804269	0.994480220791168
0.737817156665324	0.994480220791168
0.738219895287958	0.994480220791168
0.738622633910592	0.994480220791168
0.739025372533226	0.994480220791168
0.73942811115586	0.994480220791168
0.739830849778494	0.994480220791168
0.740233588401128	0.994480220791168
0.740636327023762	0.994480220791168
0.741039065646395	0.994480220791168
0.741441804269029	0.994480220791168
0.741844542891663	0.994480220791168
0.742247281514297	0.994480220791168
0.742650020136931	0.994480220791168
0.743052758759565	0.994480220791168
0.743455497382199	0.994480220791168
0.743858236004833	0.994480220791168
0.744260974627467	0.994480220791168
0.744663713250101	0.994480220791168
0.745066451872735	0.994480220791168
0.745469190495369	0.994480220791168
0.745469190495369	0.99540018399264
0.745871929118002	0.99540018399264
0.746274667740636	0.99540018399264
0.74667740636327	0.99540018399264
0.747080144985904	0.99540018399264
0.747482883608538	0.99540018399264
0.747885622231172	0.99540018399264
0.748288360853806	0.99540018399264
0.74869109947644	0.99540018399264
0.749093838099074	0.99540018399264
0.749496576721708	0.99540018399264
0.749899315344342	0.99540018399264
0.750302053966975	0.99540018399264
0.750704792589609	0.99540018399264
0.751107531212243	0.99540018399264
0.751510269834877	0.99540018399264
0.751913008457511	0.99540018399264
0.752315747080145	0.99540018399264
0.752718485702779	0.99540018399264
0.753121224325413	0.99540018399264
0.753523962948047	0.99540018399264
0.753926701570681	0.99540018399264
0.754329440193314	0.99540018399264
0.754732178815948	0.99540018399264
0.755134917438582	0.99540018399264
0.755537656061216	0.99540018399264
0.75594039468385	0.99540018399264
0.756343133306484	0.99540018399264
0.756745871929118	0.99540018399264
0.757148610551752	0.99540018399264
0.757551349174386	0.99540018399264
0.75795408779702	0.99540018399264
0.758356826419654	0.99540018399264
0.758759565042288	0.99540018399264
0.759162303664921	0.99540018399264
0.759565042287555	0.99540018399264
0.759967780910189	0.99540018399264
0.760370519532823	0.99540018399264
0.760773258155457	0.99540018399264
0.761175996778091	0.99540018399264
0.761578735400725	0.99540018399264
0.761981474023359	0.99540018399264
0.762384212645993	0.99540018399264
0.762786951268627	0.99540018399264
0.763189689891261	0.99540018399264
0.763592428513895	0.99540018399264
0.763995167136528	0.99540018399264
0.764397905759162	0.99540018399264
0.764800644381796	0.99540018399264
0.76520338300443	0.99540018399264
0.765606121627064	0.99540018399264
0.766008860249698	0.99540018399264
0.766411598872332	0.99540018399264
0.766814337494966	0.99540018399264
0.7672170761176	0.99540018399264
0.767619814740234	0.99540018399264
0.768022553362868	0.99540018399264
0.768425291985501	0.99540018399264
0.768828030608135	0.99540018399264
0.769230769230769	0.99540018399264
0.769633507853403	0.99540018399264
0.770036246476037	0.99540018399264
0.770438985098671	0.99540018399264
0.770841723721305	0.99540018399264
0.771244462343939	0.99540018399264
0.771647200966573	0.99540018399264
0.772049939589207	0.99540018399264
0.77245267821184	0.99540018399264
0.772855416834474	0.99540018399264
0.773258155457108	0.99540018399264
0.773660894079742	0.99540018399264
0.774063632702376	0.99540018399264
0.77446637132501	0.99540018399264
0.774869109947644	0.99540018399264
0.775271848570278	0.99540018399264
0.775674587192912	0.99540018399264
0.776077325815546	0.99540018399264
0.77648006443818	0.99540018399264
0.776882803060814	0.99540018399264
0.777285541683447	0.99540018399264
0.777688280306081	0.99540018399264
0.778091018928715	0.99540018399264
0.778493757551349	0.99540018399264
0.778896496173983	0.99540018399264
0.779299234796617	0.99540018399264
0.779701973419251	0.99540018399264
0.780104712041885	0.99540018399264
0.780507450664519	0.99540018399264
0.780910189287153	0.99540018399264
0.781312927909787	0.99540018399264
0.78171566653242	0.99540018399264
0.782118405155054	0.99540018399264
0.782521143777688	0.99540018399264
0.782923882400322	0.99540018399264
0.783326621022956	0.99540018399264
0.78372935964559	0.99540018399264
0.784132098268224	0.99540018399264
0.784534836890858	0.99540018399264
0.784937575513492	0.99540018399264
0.785340314136126	0.99540018399264
0.78574305275876	0.99540018399264
0.786145791381394	0.99540018399264
0.786548530004027	0.99540018399264
0.786951268626661	0.99540018399264
0.787354007249295	0.99540018399264
0.787756745871929	0.99540018399264
0.788159484494563	0.99540018399264
0.788562223117197	0.99540018399264
0.788964961739831	0.99540018399264
0.789367700362465	0.99540018399264
0.789770438985099	0.99540018399264
0.790173177607733	0.99540018399264
0.790575916230366	0.99540018399264
0.790978654853	0.99540018399264
0.791381393475634	0.99540018399264
0.791784132098268	0.99540018399264
0.792186870720902	0.99540018399264
0.792589609343536	0.99540018399264
0.79299234796617	0.99540018399264
0.793395086588804	0.99540018399264
0.793797825211438	0.99540018399264
0.794200563834072	0.99540018399264
0.794603302456706	0.99540018399264
0.795006041079339	0.99540018399264
0.795408779701973	0.99540018399264
0.795811518324607	0.99540018399264
0.796214256947241	0.99540018399264
0.796616995569875	0.99540018399264
0.797019734192509	0.99540018399264
0.797422472815143	0.99540018399264
0.797825211437777	0.99540018399264
0.798227950060411	0.99540018399264
0.798630688683045	0.99540018399264
0.799033427305679	0.99540018399264
0.799436165928313	0.99540018399264
0.799838904550946	0.99540018399264
0.80024164317358	0.99540018399264
0.800644381796214	0.99540018399264
0.801047120418848	0.99540018399264
0.801449859041482	0.99540018399264
0.801852597664116	0.99540018399264
0.80225533628675	0.99540018399264
0.802658074909384	0.99540018399264
0.803060813532018	0.99540018399264
0.803463552154652	0.99540018399264
0.803866290777286	0.99540018399264
0.804269029399919	0.99540018399264
0.804671768022553	0.99540018399264
0.805074506645187	0.99540018399264
0.805477245267821	0.99540018399264
0.805879983890455	0.99540018399264
0.806282722513089	0.99540018399264
0.806685461135723	0.99540018399264
0.807088199758357	0.99540018399264
0.807490938380991	0.99540018399264
0.807893677003625	0.99540018399264
0.808296415626259	0.99540018399264
0.808699154248892	0.99540018399264
0.809101892871526	0.99540018399264
0.80950463149416	0.99540018399264
0.809907370116794	0.99540018399264
0.810310108739428	0.99540018399264
0.810712847362062	0.99540018399264
0.811115585984696	0.99540018399264
0.81151832460733	0.99540018399264
0.811921063229964	0.99540018399264
0.812323801852598	0.99540018399264
0.812726540475232	0.99540018399264
0.813129279097865	0.99540018399264
0.813532017720499	0.99540018399264
0.813934756343133	0.99540018399264
0.814337494965767	0.99540018399264
0.814740233588401	0.99540018399264
0.815142972211035	0.99540018399264
0.815545710833669	0.99540018399264
0.815948449456303	0.99540018399264
0.816351188078937	0.99540018399264
0.816753926701571	0.99540018399264
0.817156665324205	0.99540018399264
0.817559403946838	0.99540018399264
0.817962142569472	0.99540018399264
0.818364881192106	0.99540018399264
0.81876761981474	0.99540018399264
0.819170358437374	0.99540018399264
0.819573097060008	0.99540018399264
0.819975835682642	0.99540018399264
0.820378574305276	0.99540018399264
0.82078131292791	0.99540018399264
0.821184051550544	0.99540018399264
0.821586790173178	0.99540018399264
0.821989528795812	0.99540018399264
0.822392267418445	0.99540018399264
0.822795006041079	0.99540018399264
0.823197744663713	0.99540018399264
0.823600483286347	0.99540018399264
0.824003221908981	0.99540018399264
0.824405960531615	0.99540018399264
0.824808699154249	0.99540018399264
0.825211437776883	0.99540018399264
0.825614176399517	0.99540018399264
0.826016915022151	0.99540018399264
0.826419653644785	0.99540018399264
0.826822392267418	0.99540018399264
0.827225130890052	0.99540018399264
0.827627869512686	0.99540018399264
0.82803060813532	0.99540018399264
0.828433346757954	0.99540018399264
0.828836085380588	0.99540018399264
0.829238824003222	0.99540018399264
0.829641562625856	0.99540018399264
0.83004430124849	0.99540018399264
0.830447039871124	0.99540018399264
0.830849778493758	0.99540018399264
0.831252517116391	0.99540018399264
0.831655255739025	0.99540018399264
0.832057994361659	0.99540018399264
0.832460732984293	0.99540018399264
0.832863471606927	0.99540018399264
0.833266210229561	0.99540018399264
0.833668948852195	0.99540018399264
0.834071687474829	0.99540018399264
0.834474426097463	0.99540018399264
0.834877164720097	0.99540018399264
0.835279903342731	0.99540018399264
0.835682641965364	0.99540018399264
0.836085380587998	0.99540018399264
0.836488119210632	0.99540018399264
0.836890857833266	0.99540018399264
0.8372935964559	0.99540018399264
0.837696335078534	0.99540018399264
0.838099073701168	0.99540018399264
0.838501812323802	0.99540018399264
0.838904550946436	0.99540018399264
0.83930728956907	0.99540018399264
0.839710028191704	0.99540018399264
0.840112766814337	0.99540018399264
0.840515505436971	0.99540018399264
0.840918244059605	0.99540018399264
0.841320982682239	0.99540018399264
0.841723721304873	0.99540018399264
0.842126459927507	0.99540018399264
0.842529198550141	0.99540018399264
0.842931937172775	0.99540018399264
0.843334675795409	0.99540018399264
0.843737414418043	0.99540018399264
0.844140153040677	0.99540018399264
0.844542891663311	0.99540018399264
0.844945630285944	0.99540018399264
0.845348368908578	0.99540018399264
0.845751107531212	0.99540018399264
0.846153846153846	0.99540018399264
0.84655658477648	0.99540018399264
0.846959323399114	0.99540018399264
0.847362062021748	0.99540018399264
0.847764800644382	0.99540018399264
0.848167539267016	0.99540018399264
0.84857027788965	0.99540018399264
0.84857027788965	0.996320147194112
0.84857027788965	0.997240110395584
0.848973016512284	0.997240110395584
0.849375755134917	0.997240110395584
0.849778493757551	0.997240110395584
0.850181232380185	0.997240110395584
0.850583971002819	0.997240110395584
0.850986709625453	0.997240110395584
0.851389448248087	0.997240110395584
0.851792186870721	0.997240110395584
0.852194925493355	0.997240110395584
0.852597664115989	0.997240110395584
0.853000402738623	0.997240110395584
0.853403141361257	0.997240110395584
0.85380587998389	0.997240110395584
0.854208618606524	0.997240110395584
0.854611357229158	0.997240110395584
0.855014095851792	0.997240110395584
0.855416834474426	0.997240110395584
0.85581957309706	0.997240110395584
0.856222311719694	0.997240110395584
0.856625050342328	0.997240110395584
0.857027788964962	0.997240110395584
0.857430527587596	0.997240110395584
0.85783326621023	0.997240110395584
0.858236004832863	0.997240110395584
0.858638743455497	0.997240110395584
0.859041482078131	0.997240110395584
0.859444220700765	0.997240110395584
0.859846959323399	0.997240110395584
0.859846959323399	0.998160073597056
0.860249697946033	0.998160073597056
0.860652436568667	0.998160073597056
0.861055175191301	0.998160073597056
0.861457913813935	0.998160073597056
0.861860652436569	0.998160073597056
0.862263391059203	0.998160073597056
0.862666129681837	0.998160073597056
0.86306886830447	0.998160073597056
0.863471606927104	0.998160073597056
0.863874345549738	0.998160073597056
0.864277084172372	0.998160073597056
0.864679822795006	0.998160073597056
0.86508256141764	0.998160073597056
0.865485300040274	0.998160073597056
0.865888038662908	0.998160073597056
0.866290777285542	0.998160073597056
0.866693515908176	0.998160073597056
0.86709625453081	0.998160073597056
0.867498993153443	0.998160073597056
0.867901731776077	0.998160073597056
0.868304470398711	0.998160073597056
0.868707209021345	0.998160073597056
0.869109947643979	0.998160073597056
0.869512686266613	0.998160073597056
0.869915424889247	0.998160073597056
0.870318163511881	0.998160073597056
0.870720902134515	0.998160073597056
0.871123640757149	0.998160073597056
0.871526379379783	0.998160073597056
0.871929118002416	0.998160073597056
0.87233185662505	0.998160073597056
0.872734595247684	0.998160073597056
0.873137333870318	0.998160073597056
0.873540072492952	0.998160073597056
0.873942811115586	0.998160073597056
0.87434554973822	0.998160073597056
0.874748288360854	0.998160073597056
0.875151026983488	0.998160073597056
0.875553765606122	0.998160073597056
0.875956504228755	0.998160073597056
0.876359242851389	0.998160073597056
0.876761981474023	0.998160073597056
0.877164720096657	0.998160073597056
0.877567458719291	0.998160073597056
0.877970197341925	0.998160073597056
0.878372935964559	0.998160073597056
0.878775674587193	0.998160073597056
0.879178413209827	0.998160073597056
0.879581151832461	0.998160073597056
0.879983890455095	0.998160073597056
0.880386629077729	0.998160073597056
0.880789367700362	0.998160073597056
0.881192106322996	0.998160073597056
0.88159484494563	0.998160073597056
0.881997583568264	0.998160073597056
0.882400322190898	0.998160073597056
0.882803060813532	0.998160073597056
0.883205799436166	0.998160073597056
0.8836085380588	0.998160073597056
0.8836085380588	0.999080036798528
0.884011276681434	0.999080036798528
0.884414015304068	0.999080036798528
0.884816753926702	0.999080036798528
0.885219492549336	0.999080036798528
0.885622231171969	0.999080036798528
0.886024969794603	0.999080036798528
0.886427708417237	0.999080036798528
0.886830447039871	0.999080036798528
0.887233185662505	0.999080036798528
0.887635924285139	0.999080036798528
0.888038662907773	0.999080036798528
0.888441401530407	0.999080036798528
0.888844140153041	0.999080036798528
0.889246878775675	0.999080036798528
0.889649617398309	0.999080036798528
0.890052356020942	0.999080036798528
0.890455094643576	0.999080036798528
0.89085783326621	0.999080036798528
0.891260571888844	0.999080036798528
0.891663310511478	0.999080036798528
0.892066049134112	0.999080036798528
0.892468787756746	0.999080036798528
0.89287152637938	0.999080036798528
0.893274265002014	0.999080036798528
0.893677003624648	0.999080036798528
0.894079742247281	0.999080036798528
0.894482480869915	0.999080036798528
0.894885219492549	0.999080036798528
0.895287958115183	0.999080036798528
0.895690696737817	0.999080036798528
0.896093435360451	0.999080036798528
0.896496173983085	0.999080036798528
0.896898912605719	0.999080036798528
0.897301651228353	0.999080036798528
0.897704389850987	0.999080036798528
0.898107128473621	0.999080036798528
0.898509867096255	0.999080036798528
0.898912605718888	0.999080036798528
0.899315344341522	0.999080036798528
0.899718082964156	0.999080036798528
0.90012082158679	0.999080036798528
0.900523560209424	0.999080036798528
0.900926298832058	0.999080036798528
0.901329037454692	0.999080036798528
0.901731776077326	0.999080036798528
0.90213451469996	0.999080036798528
0.902537253322594	0.999080036798528
0.902939991945228	0.999080036798528
0.903342730567861	0.999080036798528
0.903745469190495	0.999080036798528
0.904148207813129	0.999080036798528
0.904550946435763	0.999080036798528
0.904953685058397	0.999080036798528
0.905356423681031	0.999080036798528
0.905759162303665	0.999080036798528
0.906161900926299	0.999080036798528
0.906564639548933	0.999080036798528
0.906967378171567	0.999080036798528
0.907370116794201	0.999080036798528
0.907772855416835	0.999080036798528
0.908175594039468	0.999080036798528
0.908578332662102	0.999080036798528
0.908981071284736	0.999080036798528
0.90938380990737	0.999080036798528
0.909786548530004	0.999080036798528
0.910189287152638	0.999080036798528
0.910592025775272	0.999080036798528
0.910994764397906	0.999080036798528
0.91139750302054	0.999080036798528
0.911800241643174	0.999080036798528
0.912202980265807	0.999080036798528
0.912605718888441	0.999080036798528
0.913008457511075	0.999080036798528
0.913411196133709	0.999080036798528
0.913813934756343	0.999080036798528
0.914216673378977	0.999080036798528
0.914619412001611	0.999080036798528
0.915022150624245	0.999080036798528
0.915424889246879	0.999080036798528
0.915827627869513	0.999080036798528
0.916230366492147	0.999080036798528
0.91663310511478	0.999080036798528
0.917035843737414	0.999080036798528
0.917438582360048	0.999080036798528
0.917841320982682	0.999080036798528
0.918244059605316	0.999080036798528
0.91864679822795	0.999080036798528
0.919049536850584	0.999080036798528
0.919452275473218	0.999080036798528
0.919855014095852	0.999080036798528
0.920257752718486	0.999080036798528
0.92066049134112	0.999080036798528
0.921063229963754	0.999080036798528
0.921465968586387	0.999080036798528
0.921868707209021	0.999080036798528
0.922271445831655	0.999080036798528
0.922674184454289	0.999080036798528
0.923076923076923	0.999080036798528
0.923479661699557	0.999080036798528
0.923882400322191	0.999080036798528
0.924285138944825	0.999080036798528
0.924687877567459	0.999080036798528
0.925090616190093	0.999080036798528
0.925493354812727	0.999080036798528
0.925896093435361	0.999080036798528
0.926298832057994	0.999080036798528
0.926701570680628	0.999080036798528
0.927104309303262	0.999080036798528
0.927507047925896	0.999080036798528
0.92790978654853	0.999080036798528
0.928312525171164	0.999080036798528
0.928715263793798	0.999080036798528
0.929118002416432	0.999080036798528
0.929520741039066	0.999080036798528
0.9299234796617	0.999080036798528
0.930326218284333	0.999080036798528
0.930728956906967	0.999080036798528
0.931131695529601	0.999080036798528
0.931534434152235	0.999080036798528
0.931937172774869	0.999080036798528
0.932339911397503	0.999080036798528
0.932742650020137	0.999080036798528
0.933145388642771	0.999080036798528
0.933548127265405	0.999080036798528
0.933950865888039	0.999080036798528
0.934353604510673	0.999080036798528
0.934353604510673	1
0.934756343133306	1
0.93515908175594	1
0.935561820378574	1
0.935964559001208	1
0.936367297623842	1
0.936770036246476	1
0.93717277486911	1
0.937575513491744	1
0.937978252114378	1
0.938380990737012	1
0.938783729359646	1
0.939186467982279	1
0.939589206604913	1
0.939991945227547	1
0.940394683850181	1
0.940797422472815	1
0.941200161095449	1
0.941602899718083	1
0.942005638340717	1
0.942408376963351	1
0.942811115585985	1
0.943213854208619	1
0.943616592831253	1
0.944019331453886	1
0.94442207007652	1
0.944824808699154	1
0.945227547321788	1
0.945630285944422	1
0.946033024567056	1
0.94643576318969	1
0.946838501812324	1
0.947241240434958	1
0.947643979057592	1
0.948046717680226	1
0.948449456302859	1
0.948852194925493	1
0.949254933548127	1
0.949657672170761	1
0.950060410793395	1
0.950463149416029	1
0.950865888038663	1
0.951268626661297	1
0.951671365283931	1
0.952074103906565	1
0.952476842529199	1
0.952879581151832	1
0.953282319774466	1
0.9536850583971	1
0.954087797019734	1
0.954490535642368	1
0.954893274265002	1
0.955296012887636	1
0.95569875151027	1
0.956101490132904	1
0.956504228755538	1
0.956906967378172	1
0.957309706000805	1
0.957712444623439	1
0.958115183246073	1
0.958517921868707	1
0.958920660491341	1
0.959323399113975	1
0.959726137736609	1
0.960128876359243	1
0.960531614981877	1
0.960934353604511	1
0.961337092227145	1
0.961739830849779	1
0.962142569472412	1
0.962545308095046	1
0.96294804671768	1
0.963350785340314	1
0.963753523962948	1
0.964156262585582	1
0.964559001208216	1
0.96496173983085	1
0.965364478453484	1
0.965767217076118	1
0.966169955698752	1
0.966572694321385	1
0.966975432944019	1
0.967378171566653	1
0.967780910189287	1
0.968183648811921	1
0.968586387434555	1
0.968989126057189	1
0.969391864679823	1
0.969794603302457	1
0.970197341925091	1
0.970600080547725	1
0.971002819170358	1
0.971405557792992	1
0.971808296415626	1
0.97221103503826	1
0.972613773660894	1
0.973016512283528	1
0.973419250906162	1
0.973821989528796	1
0.97422472815143	1
0.974627466774064	1
0.975030205396697	1
0.975432944019331	1
0.975835682641965	1
0.976238421264599	1
0.976641159887233	1
0.977043898509867	1
0.977446637132501	1
0.977849375755135	1
0.978252114377769	1
0.978654853000403	1
0.979057591623037	1
0.979460330245671	1
0.979863068868304	1
0.980265807490938	1
0.980668546113572	1
0.981071284736206	1
0.98147402335884	1
0.981876761981474	1
0.982279500604108	1
0.982682239226742	1
0.983084977849376	1
0.98348771647201	1
0.983890455094644	1
0.984293193717278	1
0.984695932339911	1
0.985098670962545	1
0.985501409585179	1
0.985904148207813	1
0.986306886830447	1
0.986709625453081	1
0.987112364075715	1
0.987515102698349	1
0.987917841320983	1
0.988320579943617	1
0.988723318566251	1
0.989126057188884	1
0.989528795811518	1
0.989931534434152	1
0.990334273056786	1
0.99073701167942	1
0.991139750302054	1
0.991542488924688	1
0.991945227547322	1
0.992347966169956	1
0.99275070479259	1
0.993153443415223	1
0.993556182037857	1
0.993958920660491	1
0.994361659283125	1
0.994764397905759	1
0.995167136528393	1
0.995569875151027	1
0.995972613773661	1
0.996375352396295	1
0.996778091018929	1
0.997180829641563	1
0.997583568264197	1
0.99798630688683	1
0.998389045509464	1
0.998791784132098	1
0.999194522754732	1
0.999597261377366	1
1	1
0.972972972972973	0.999323410013532
0.973438956197577	0.999323410013532
0.973904939422181	0.999323410013532
0.974370922646785	0.999323410013532
0.974836905871389	0.999323410013532
0.975302889095992	0.999323410013532
0.975768872320597	0.999323410013532
0.9762348555452	0.999323410013532
0.976700838769804	0.999323410013532
0.977166821994408	0.999323410013532
0.977632805219012	0.999323410013532
0.978098788443616	0.999323410013532
0.97856477166822	0.999323410013532
0.979030754892824	0.999323410013532
0.979496738117428	0.999323410013532
0.979962721342032	0.999323410013532
0.980428704566636	0.999323410013532
0.98089468779124	0.999323410013532
0.981360671015843	0.999323410013532
0.981826654240447	0.999323410013532
0.982292637465051	0.999323410013532
0.982758620689655	0.999323410013532
0.983224603914259	0.999323410013532
0.983690587138863	0.999323410013532
0.983690587138863	1
0.984156570363467	1
0.984622553588071	1
0.985088536812675	1
0.985554520037279	1
0.986020503261883	1
0.986486486486487	1
0.98695246971109	1
0.987418452935694	1
0.987884436160298	1
0.988350419384902	1
0.988816402609506	1
0.98928238583411	1
0.989748369058714	1
0.990214352283318	1
0.990680335507922	1
0.991146318732526	1
0.99161230195713	1
0.992078285181733	1
0.992544268406337	1
0.993010251630941	1
0.993476234855545	1
0.993942218080149	1
0.994408201304753	1
0.994874184529357	1
0.995340167753961	1
0.995806150978565	1
0.996272134203169	1
0.996738117427773	1
0.997204100652377	1
0.99767008387698	1
0.998136067101584	1
0.998602050326188	1
0.999068033550792	1
0.999534016775396	1
1	1

==> source-figures/SampledBossaNova-BRISK-ROC-mean.txt <==
0	0
0	0.00125254423046814
0	0.00250508846093628
0.00000000967	0.0036010646625959
0.00000000967	0.00485360889306404
0.00000000967	0.00610615312353217
0.00000000967	0.00735869735400031
0.00000000967	0.00861124158446845
0.00000000967	0.00986378581493659
0.000193423597678917	0.0109597620165962
0.000193423597678917	0.0122123062470643
0.000193423597678917	0.0134648504775325
0.000193423597678917	0.0147173947080006
0.000193423597678917	0.0159699389384688
0.000193423597678917	0.0172224831689369
0.000193423597678917	0.018475027399405
0.000193423597678917	0.0197275716298732
0.000193423597678917	0.0209801158603413
0.000193423597678917	0.0222326600908095
0.000193423597678917	0.0234852043212776
0.000193423597678917	0.0247377485517457
0.000193423597678917	0.0259902927822139
0.000193423597678917	0.027242837012682
0.000193423597678917	0.0284953812431501
0.000193423597678917	0.0297479254736183
0.000193423597678917	0.0310004697040864
0.000193423597678917	0.0322530139345546
0.000193423597678917	0.0335055581650227
0.000193423597678917	0.0347581023954908
0.000193423597678917	0.036010646625959
0.000193423597678917	0.0372631908564271
0.000193423597678917	0.0385157350868953
0.000193423597678917	0.0397682793173634
0.000193423597678917	0.0410208235478315
0.000193423597678917	0.0422733677782997
0.000193423597678917	0.0435259120087678
0.000193423597678917	0.0447784562392359
0.000193423597678917	0.0460310004697041
0.000193423597678917	0.0472835447001722
0.000193423597678917	0.0485360889306404
0.000193423597678917	0.0497886331611085
0.000193423597678917	0.0510411773915766
0.000193423597678917	0.0522937216220448
0.000193423597678917	0.0535462658525129
0.000193423597678917	0.0547988100829811
0.000193423597678917	0.0560513543134492
0.000193423597678917	0.0573038985439173
0.000193423597678917	0.0585564427743855
0.000193423597678917	0.0598089870048536
0.000193423597678917	0.0610615312353218
0.000193423597678917	0.0623140754657899
0.000193423597678917	0.063566619696258
0.000193423597678917	0.0648191639267262
0.000193423597678917	0.0660717081571943
0.000193423597678917	0.0673242523876624
0.000193423597678917	0.0685767966181306
0.000193423597678917	0.0698293408485987
0.000193423597678917	0.0710818850790668
0.000193423597678917	0.072334429309535
0.000193423597678917	0.0735869735400031
0.000193423597678917	0.0748395177704713
0.000193423597678917	0.0760920620009394
0.000193423597678917	0.0773446062314075
0.000193423597678917	0.0785971504618757
0.000193423597678917	0.0798496946923438
0.000193423597678917	0.081102238922812
0.000193423597678917	0.0823547831532801
0.000193423597678917	0.0836073273837482
0.000193423597678917	0.0848598716142164
0.000193423597678917	0.0861124158446845
0.000193423597678917	0.0873649600751527
0.000193423597678917	0.0886175043056208
0.000193423597678917	0.0898700485360889
0.000193423597678917	0.0911225927665571
0.000193423597678917	0.0923751369970252
0.000193423597678917	0.0936276812274933
0.000193423597678917	0.0948802254579615
0.000290135396518375	0.0959762016596211
0.000290135396518375	0.0972287458900892
0.000386847195357834	0.0983247220917489
0.000386847195357834	0.099577266322217
0.000386847195357834	0.100829810552685
0.000386847195357834	0.102082354783153
0.000386847195357834	0.103334899013621
0.000386847195357834	0.10458744324409
0.000386847195357834	0.105839987474558
0.000386847195357834	0.107092531705026
0.000386847195357834	0.108345075935494
0.000386847195357834	0.109597620165962
0.000386847195357834	0.11085016439643
0.000386847195357834	0.112102708626898
0.000483558994197292	0.113198684828558
0.000483558994197292	0.114451229059026
0.000483558994197292	0.115703773289494
0.000483558994197292	0.116956317519962
0.000483558994197292	0.118208861750431
0.000483558994197292	0.119461405980899
0.00058027079303675	0.120557382182558
0.00058027079303675	0.121809926413026
0.00058027079303675	0.123062470643495
0.00058027079303675	0.124315014873963
0.00058027079303675	0.125567559104431
0.00058027079303675	0.126820103334899
0.00058027079303675	0.128072647565367
0.00058027079303675	0.129325191795835
0.00058027079303675	0.130577736026303
0.00058027079303675	0.131830280256772
0.00058027079303675	0.13308282448724
0.00058027079303675	0.134335368717708
0.00058027079303675	0.135587912948176
0.00058027079303675	0.136840457178644
0.00058027079303675	0.138093001409112
0.00058027079303675	0.13934554563958
0.00058027079303675	0.140598089870049
0.00058027079303675	0.141850634100517
0.00058027079303675	0.143103178330985
0.000676982591876209	0.144199154532644
0.000676982591876209	0.145451698763113
0.000676982591876209	0.146704242993581
0.000676982591876209	0.147956787224049
0.000676982591876209	0.149209331454517
0.000676982591876209	0.150461875684985
0.000676982591876209	0.151714419915453
0.000676982591876209	0.152966964145921
0.000676982591876209	0.15421950837639
0.000676982591876209	0.155472052606858
0.000773694390715667	0.156568028808517
0.000773694390715667	0.157820573038985
0.000773694390715667	0.159073117269454
0.000773694390715667	0.160325661499922
0.000870406189555126	0.161421637701581
0.000870406189555126	0.162674181932049
0.000870406189555126	0.163926726162518
0.000870406189555126	0.165179270392986
0.000870406189555126	0.166431814623454
0.000967117988394584	0.167527790825114
0.000967117988394584	0.168780335055582
0.000967117988394584	0.17003287928605
0.000967117988394584	0.171285423516518
0.00106382978723404	0.172381399718178
0.00106382978723404	0.173633943948646
0.00106382978723404	0.174886488179114
0.00106382978723404	0.176139032409582
0.00106382978723404	0.17739157664005
0.00106382978723404	0.178644120870518
0.00106382978723404	0.179896665100986
0.00106382978723404	0.181149209331455
0.00106382978723404	0.182401753561923
0.00106382978723404	0.183654297792391
0.00106382978723404	0.184906842022859
0.00106382978723404	0.186159386253327
0.00106382978723404	0.187411930483795
0.00106382978723404	0.188664474714263
0.00106382978723404	0.189917018944731
0.00106382978723404	0.1911695631752
0.00106382978723404	0.192422107405668
0.00106382978723404	0.193674651636136
0.00106382978723404	0.194927195866604
0.00106382978723404	0.196179740097072
0.00106382978723404	0.19743228432754
0.00106382978723404	0.198684828558008
0.00106382978723404	0.199937372788477
0.00106382978723404	0.201189917018945
0.00106382978723404	0.202442461249413
0.00106382978723404	0.203695005479881
0.00106382978723404	0.204947549710349
0.00106382978723404	0.206200093940817
0.00106382978723404	0.207452638171285
0.00106382978723404	0.208705182401754
0.0011605415860735	0.209801158603413
0.0011605415860735	0.211053702833881
0.0011605415860735	0.212306247064349
0.0011605415860735	0.213558791294818
0.0011605415860735	0.214811335525286
0.0011605415860735	0.216063879755754
0.0011605415860735	0.217316423986222
0.0011605415860735	0.21856896821669
0.0011605415860735	0.219821512447158
0.0011605415860735	0.221074056677626
0.0011605415860735	0.222326600908095
0.0011605415860735	0.223579145138563
0.0011605415860735	0.224831689369031
0.0011605415860735	0.226084233599499
0.0011605415860735	0.227336777829967
0.0011605415860735	0.228589322060435
0.0011605415860735	0.229841866290903
0.0011605415860735	0.231094410521372
0.0011605415860735	0.23234695475184
0.00125725338491296	0.233442930953499
0.00125725338491296	0.234695475183967
0.00125725338491296	0.235948019414436
0.00125725338491296	0.237200563644904
0.00125725338491296	0.238453107875372
0.00135396518375242	0.239549084077031
0.00135396518375242	0.2408016283075
0.00135396518375242	0.242054172537968
0.00135396518375242	0.243306716768436
0.00145067698259188	0.244402692970096
0.00145067698259188	0.245655237200564
0.00145067698259188	0.246907781431032
0.00145067698259188	0.2481603256615
0.00145067698259188	0.249412869891968
0.00145067698259188	0.250665414122436
0.00145067698259188	0.251917958352904
0.00145067698259188	0.253170502583372
0.00145067698259188	0.254423046813841
0.00145067698259188	0.255675591044309
0.00145067698259188	0.256928135274777
0.00145067698259188	0.258180679505245
0.00145067698259188	0.259433223735713
0.00145067698259188	0.260685767966181
0.00145067698259188	0.261938312196649
0.00154738878143133	0.263034288398309
0.00154738878143133	0.264286832628777
0.00154738878143133	0.265539376859245
0.00164410058027079	0.266635353060905
0.00164410058027079	0.267887897291373
0.00164410058027079	0.269140441521841
0.00164410058027079	0.270392985752309
0.00164410058027079	0.271645529982778
0.00164410058027079	0.272898074213246
0.00164410058027079	0.274150618443714
0.00164410058027079	0.275403162674182
0.00164410058027079	0.27665570690465
0.00164410058027079	0.277908251135118
0.00164410058027079	0.279160795365586
0.00164410058027079	0.280413339596054
0.00164410058027079	0.281665883826523
0.00164410058027079	0.282918428056991
0.00164410058027079	0.284170972287459
0.00164410058027079	0.285423516517927
0.00164410058027079	0.286676060748395
0.00164410058027079	0.287928604978863
0.00174081237911025	0.289024581180523
0.00174081237911025	0.290277125410991
0.00183752417794971	0.291373101612651
0.00183752417794971	0.292625645843119
0.00183752417794971	0.293878190073587
0.00183752417794971	0.295130734304055
0.00193423597678917	0.296226710505715
0.00193423597678917	0.297479254736183
0.00193423597678917	0.298731798966651
0.00193423597678917	0.299984343197119
0.00193423597678917	0.301236887427587
0.00193423597678917	0.302489431658055
0.00193423597678917	0.303741975888524
0.00193423597678917	0.304994520118992
0.00193423597678917	0.30624706434946
0.00193423597678917	0.307499608579928
0.00203094777562863	0.308595584781588
0.00203094777562863	0.309848129012056
0.00203094777562863	0.311100673242524
0.00203094777562863	0.312353217472992
0.00203094777562863	0.31360576170346
0.00203094777562863	0.314858305933928
0.00203094777562863	0.316110850164396
0.00212765957446809	0.317206826366056
0.00212765957446809	0.318459370596524
0.00212765957446809	0.319711914826992
0.00212765957446809	0.32096445905746
0.00212765957446809	0.322217003287929
0.00212765957446809	0.323469547518397
0.00212765957446809	0.324722091748865
0.00212765957446809	0.325974635979333
0.00212765957446809	0.327227180209801
0.00212765957446809	0.328479724440269
0.00212765957446809	0.329732268670737
0.00212765957446809	0.330984812901206
0.00222437137330754	0.332080789102865
0.00222437137330754	0.333333333333333
0.002321083172147	0.334429309534993
0.002321083172147	0.335681853765461
0.00241779497098646	0.336777829967121
0.00241779497098646	0.338030374197589
0.00251450676982592	0.339126350399248
0.00251450676982592	0.340378894629717
0.00251450676982592	0.341631438860185
0.00251450676982592	0.342883983090653
0.00251450676982592	0.344136527321121
0.00251450676982592	0.345389071551589
0.00251450676982592	0.346641615782057
0.00251450676982592	0.347894160012525
0.00251450676982592	0.349146704242994
0.00261121856866538	0.350242680444653
0.00270793036750484	0.351338656646313
0.00270793036750484	0.352591200876781
0.00270793036750484	0.353843745107249
0.00270793036750484	0.355096289337717
0.00270793036750484	0.356348833568185
0.00270793036750484	0.357601377798654
0.00270793036750484	0.358853922029122
0.00280464216634429	0.359949898230781
0.00280464216634429	0.361202442461249
0.00280464216634429	0.362454986691718
0.00280464216634429	0.363707530922186
0.00280464216634429	0.364960075152654
0.00280464216634429	0.366212619383122
0.00280464216634429	0.36746516361359
0.00280464216634429	0.368717707844058
0.00299806576402321	0.369657116016909
0.00299806576402321	0.370909660247377
0.00299806576402321	0.372162204477846
0.00299806576402321	0.373414748708314
0.00299806576402321	0.374667292938782
0.00309477756286267	0.375763269140442
0.00319148936170213	0.376859245342101
0.00328820116054159	0.377955221543761
0.00328820116054159	0.379207765774229
0.00328820116054159	0.380460310004697
0.00328820116054159	0.381712854235165
0.00328820116054159	0.382965398465633
0.00338491295938104	0.384061374667293
0.00338491295938104	0.385313918897761
0.00338491295938104	0.386566463128229
0.00357833655705996	0.38750587130108
0.00357833655705996	0.388758415531548
0.00357833655705996	0.390010959762017
0.00367504835589942	0.391106935963676
0.00377176015473888	0.392202912165336
0.00386847195357834	0.393298888366995
0.00386847195357834	0.394551432597464
0.00386847195357834	0.395803976827932
0.00386847195357834	0.3970565210584
0.00386847195357834	0.398309065288868
0.00386847195357834	0.399561609519336
0.00386847195357834	0.400814153749804
0.00386847195357834	0.402066697980272
0.00386847195357834	0.403319242210741
0.00386847195357834	0.404571786441209
0.00386847195357834	0.405824330671677
0.0039651837524178	0.406920306873336
0.0039651837524178	0.408172851103805
0.0039651837524178	0.409425395334273
0.00406189555125725	0.410521371535932
0.00406189555125725	0.4117739157664
0.00406189555125725	0.413026459996869
0.00406189555125725	0.414279004227337
0.00415860735009671	0.415374980428996
0.00415860735009671	0.416627524659465
0.00415860735009671	0.417880068889933
0.00415860735009671	0.419132613120401
0.00415860735009671	0.420385157350869
0.00425531914893617	0.421481133552529
0.00435203094777563	0.422577109754188
0.00435203094777563	0.423829653984656
0.00435203094777563	0.425082198215124
0.00435203094777563	0.426334742445593
0.00435203094777563	0.427587286676061
0.00444874274661509	0.42868326287772
0.00444874274661509	0.429935807108189
0.00454545454545455	0.431031783309848
0.00454545454545455	0.432284327540316
0.00454545454545455	0.433536871770784
0.00454545454545455	0.434789416001253
0.00454545454545455	0.436041960231721
0.00454545454545455	0.437294504462189
0.00454545454545455	0.438547048692657
0.00454545454545455	0.439799592923125
0.00454545454545455	0.441052137153593
0.004642166344294	0.442148113355253
0.004642166344294	0.443400657585721
0.004642166344294	0.444653201816189
0.004642166344294	0.445905746046657
0.004642166344294	0.447158290277125
0.00473887814313346	0.448254266478785
0.00473887814313346	0.449506810709253
0.00473887814313346	0.450759354939721
0.00473887814313346	0.452011899170189
0.00473887814313346	0.453264443400658
0.00473887814313346	0.454516987631126
0.00473887814313346	0.455769531861594
0.00473887814313346	0.457022076092062
0.00473887814313346	0.45827462032253
0.00473887814313346	0.459527164552998
0.00473887814313346	0.460779708783466
0.00473887814313346	0.462032253013935
0.00473887814313346	0.463284797244403
0.00473887814313346	0.464537341474871
0.00473887814313346	0.465789885705339
0.00473887814313346	0.467042429935807
0.00483558994197292	0.468138406137467
0.00493230174081238	0.469234382339126
0.00502901353965184	0.470330358540786
0.00502901353965184	0.471582902771254
0.00502901353965184	0.472835447001722
0.00502901353965184	0.47408799123219
0.00502901353965184	0.475340535462659
0.00502901353965184	0.476593079693127
0.0051257253384913	0.477689055894786
0.00522243713733075	0.478785032096446
0.00531914893617021	0.479881008298106
0.00541586073500967	0.480976984499765
0.00541586073500967	0.482229528730233
0.00541586073500967	0.483482072960701
0.00541586073500967	0.48473461719117
0.00551257253384913	0.485830593392829
0.00551257253384913	0.487083137623297
0.00551257253384913	0.488335681853765
0.00551257253384913	0.489588226084234
0.00551257253384913	0.490840770314702
0.00551257253384913	0.49209331454517
0.00551257253384913	0.493345858775638
0.00560928433268859	0.494441834977298
0.00560928433268859	0.495694379207766
0.00560928433268859	0.496946923438234
0.00560928433268859	0.498199467668702
0.00570599613152805	0.499295443870362
0.00570599613152805	0.50054798810083
0.00570599613152805	0.501800532331298
0.00570599613152805	0.503053076561766
0.00570599613152805	0.504305620792234
0.00580270793036751	0.505401596993894
0.00580270793036751	0.506654141224362
0.00580270793036751	0.50790668545483
0.00580270793036751	0.509159229685298
0.00589941972920696	0.510255205886958
0.00589941972920696	0.511507750117426
0.00589941972920696	0.512760294347894
0.00589941972920696	0.514012838578362
0.00599613152804642	0.515108814780022
0.00599613152804642	0.51636135901049
0.00599613152804642	0.517613903240958
0.00599613152804642	0.518866447471426
0.00599613152804642	0.520118991701894
0.00609284332688588	0.521214967903554
0.00609284332688588	0.522467512134022
0.00618955512572534	0.523563488335682
0.00618955512572534	0.52481603256615
0.00638297872340425	0.525755440739001
0.00638297872340425	0.527007984969469
0.00638297872340425	0.528260529199937
0.00647969052224371	0.529356505401597
0.00647969052224371	0.530609049632065
0.00647969052224371	0.531861593862533
0.00647969052224371	0.533114138093001
0.00657640232108317	0.534210114294661
0.00657640232108317	0.535462658525129
0.00667311411992263	0.536558634726789
0.00667311411992263	0.537811178957257
0.00676982591876209	0.538907155158917
0.00686653771760155	0.540003131360576
0.00686653771760155	0.541255675591044
0.00686653771760155	0.542508219821512
0.00686653771760155	0.543760764051981
0.00696324951644101	0.54485674025364
0.00696324951644101	0.546109284484108
0.00696324951644101	0.547361828714577
0.00696324951644101	0.548614372945045
0.00705996131528046	0.549710349146704
0.00705996131528046	0.550962893377172
0.00705996131528046	0.55221543760764
0.00705996131528046	0.553467981838109
0.00715667311411992	0.554563958039768
0.00725338491295938	0.555659934241428
0.00725338491295938	0.556912478471896
0.00725338491295938	0.558165022702364
0.00725338491295938	0.559417566932832
0.00725338491295938	0.5606701111633
0.00725338491295938	0.561922655393769
0.00725338491295938	0.563175199624237
0.00735009671179884	0.564271175825896
0.00735009671179884	0.565523720056365
0.0074468085106383	0.566619696258024
0.00754352030947776	0.567715672459684
0.00773694390715667	0.568655080632535
0.00773694390715667	0.569907624863003
0.00773694390715667	0.571160169093471
0.00773694390715667	0.572412713323939
0.00773694390715667	0.573665257554407
0.00773694390715667	0.574917801784876
0.00793036750483559	0.575857209957727
0.00793036750483559	0.577109754188195
0.00793036750483559	0.578362298418663
0.00793036750483559	0.579614842649131
0.00793036750483559	0.580867386879599
0.00793036750483559	0.582119931110067
0.00802707930367505	0.583215907311727
0.00812379110251451	0.584311883513387
0.00812379110251451	0.585564427743855
0.00822050290135396	0.586660403945514
0.00822050290135396	0.587912948175982
0.00822050290135396	0.589165492406451
0.00822050290135396	0.590418036636919
0.00822050290135396	0.591670580867387
0.00831721470019342	0.592766557069046
0.00831721470019342	0.594019101299515
0.00851063829787234	0.594958509472366
0.00851063829787234	0.596211053702834
0.00851063829787234	0.597463597933302
0.0086073500967118	0.598559574134962
0.00870406189555126	0.599655550336621
0.00880077369439072	0.600751526538281
0.00880077369439072	0.602004070768749
0.00889748549323017	0.603100046970409
0.00899419729206963	0.604196023172068
0.00909090909090909	0.605291999373728
0.00909090909090909	0.606544543604196
0.00909090909090909	0.607797087834664
0.00918762088974855	0.608893064036324
0.00938104448742747	0.609832472209175
0.00947775628626692	0.610928448410834
0.00957446808510638	0.612024424612494
0.00967117988394584	0.613120400814154
0.0097678916827853	0.614216377015813
0.00986460348162476	0.615312353217473
0.0100580270793037	0.616251761390324
0.0101547388781431	0.617347737591984
0.0101547388781431	0.618600281822452
0.0101547388781431	0.61985282605292
0.0102514506769826	0.62094880225458
0.0102514506769826	0.622201346485048
0.010348162475822	0.623297322686707
0.010348162475822	0.624549866917176
0.010541586073501	0.625489275090027
0.0108317214700193	0.626272115234069
0.0110251450676983	0.62721152340692
0.0112185686653772	0.628150931579771
0.0112185686653772	0.62940347581024
0.0112185686653772	0.630656020040708
0.0112185686653772	0.631908564271176
0.0112185686653772	0.633161108501644
0.0112185686653772	0.634413652732112
0.0112185686653772	0.63566619696258
0.0112185686653772	0.636918741193048
0.0112185686653772	0.638171285423517
0.0113152804642166	0.639267261625176
0.0114119922630561	0.640363237826836
0.0114119922630561	0.641615782057304
0.0114119922630561	0.642868326287772
0.011605415860735	0.643807734460623
0.0117988394584139	0.644747142633474
0.0118955512572534	0.645843118835134
0.0118955512572534	0.647095663065602
0.0118955512572534	0.64834820729607
0.0119922630560928	0.64944418349773
0.012862669245648	0.653358384217943
0.0137330754352031	0.654767496477219
0.0152804642166344	0.656646312822922
0.0154738878143133	0.658525129168624
0.0163442940038685	0.659777673399092
0.0169245647969052	0.663535306090496
0.0189555125725338	0.66525755440739
0.0205029013539652	0.668545483012369
0.0205029013539652	0.669798027242837
0.0205029013539652	0.671050571473305
0.0205029013539652	0.672303115703773
0.0205996131528046	0.673399091905433
0.0205996131528046	0.674651636135901
0.0205996131528046	0.675904180366369
0.0206963249516441	0.677000156568029
0.0207930367504836	0.678096132769688
0.020889748549323	0.679192108971348
0.0210831721470019	0.680131517144199
0.0211798839458414	0.681227493345859
0.0211798839458414	0.682480037576327
0.0213733075435203	0.683419445749178
0.0213733075435203	0.684671989979646
0.0213733075435203	0.685924534210114
0.0213733075435203	0.687177078440582
0.0215667311411992	0.688116486613433
0.0216634429400387	0.689212462815093
0.0217601547388781	0.690308439016753
0.0220502901353965	0.691091279160795
0.022147001934236	0.692187255362455
0.0222437137330754	0.693283231564115
0.0223404255319149	0.694379207765774
0.0223404255319149	0.695631751996242
0.0225338491295938	0.696571160169093
0.0227272727272727	0.697510568341945
0.0227272727272727	0.698763112572413
0.0230174081237911	0.699545952716455
0.0234042553191489	0.700172224831689
0.0235009671179884	0.701268201033349
0.0236943907156673	0.7022076092062
0.0237911025145068	0.70330358540786
0.0238878143133462	0.704399561609519
0.0239845261121857	0.705495537811179
0.0240812379110251	0.706591514012839
0.0240812379110251	0.707844058243307
0.0240812379110251	0.709096602473775
0.0242746615087041	0.710036010646626
0.0245647969052224	0.710818850790669
0.0247582205029014	0.71175825896352
0.0248549323017408	0.712854235165179
0.0250483558994197	0.71379364333803
0.0251450676982592	0.71488961953969
0.0254352030947776	0.715672459683733
0.0254352030947776	0.716925003914201
0.0254352030947776	0.718177548144669
0.0256286266924565	0.71911695631752
0.0258220502901354	0.720056364490371
0.0260154738878143	0.720995772663222
0.0260154738878143	0.72224831689369
0.0260154738878143	0.723500861124158
0.0261121856866538	0.724596837325818
0.0264023210831721	0.725379677469861
0.0264990328820116	0.72647565367152
0.0264990328820116	0.727728197901988
0.0264990328820116	0.728980742132457
0.0265957446808511	0.730076718334116
0.0268858800773694	0.730859558478159
0.0270793036750484	0.73179896665101
0.0271760154738878	0.73289494285267
0.0273694390715667	0.733834351025521
0.0273694390715667	0.735086895255989
0.0273694390715667	0.736339439486457
0.0274661508704062	0.737435415688116
0.0275628626692456	0.738531391889776
0.0275628626692456	0.739783936120244
0.0276595744680851	0.740879912321904
0.0276595744680851	0.742132456552372
0.0279497098646035	0.742915296696415
0.0280464216634429	0.744011272898074
0.0281431334622824	0.745107249099734
0.0282398452611219	0.746203225301393
0.0284332688588008	0.747142633474245
0.0285299806576402	0.748238609675904
0.0287234042553191	0.749178017848755
0.0288201160541586	0.750273994050415
0.0290135396518375	0.751213402223266
0.0294003868471954	0.7518396743385
0.0296905222437137	0.752622514482543
0.0297872340425532	0.753718490684202
0.0298839458413926	0.754814466885862
0.0298839458413926	0.75606701111633
0.0300773694390716	0.757006419289181
0.0302707930367505	0.757945827462032
0.0304642166344294	0.758885235634883
0.0305609284332689	0.759981211836543
0.0306576402321083	0.761077188038203
0.0307543520309478	0.762173164239862
0.0308510638297872	0.763269140441522
0.0309477756286267	0.764365116643181
0.0310444874274662	0.765461092844841
0.0310444874274662	0.766713637075309
0.0312379110251451	0.76765304524816
0.0313346228239845	0.76874902144982
0.0317214700193424	0.769375293565054
0.0320116054158607	0.770158133709097
0.0321083172147002	0.771254109910756
0.032495164410058	0.77188038202599
0.0325918762088975	0.77297635822765
0.0326885880077369	0.77407233442931
0.0327852998065764	0.775168310630969
0.0331721470019342	0.775794582746203
0.0335589941972921	0.776420854861437
0.033752417794971	0.777360263034288
0.033752417794971	0.778612807264757
0.0338491295938104	0.779708783466416
0.0338491295938104	0.780961327696884
0.0339458413926499	0.782057303898544
0.0341392649903288	0.782996712071395
0.0341392649903288	0.784249256301863
0.0343326885880077	0.785188664474714
0.0344294003868472	0.786284640676374
0.0346228239845261	0.787224048849225
0.0347195357833656	0.788320025050885
0.0350096711798839	0.789102865194927
0.0352030947775629	0.790042273367778
0.0354932301740812	0.790825113511821
0.0356866537717602	0.791764521684672
0.0359767891682785	0.792547361828715
0.0362669245647969	0.793330201972757
0.0365570599613153	0.7941130421168
0.0368471953578337	0.794895882260842
0.0372340425531915	0.795522154376076
0.0375241779497099	0.796304994520119
0.0377176015473888	0.79724440269297
0.0379110251450677	0.798183810865821
0.0382011605415861	0.798966651009864
0.038394584139265	0.799906059182715
0.0386847195357834	0.800688899326757
0.0390715667311412	0.801315171441991
0.0391682785299807	0.802411147643651
0.039458413926499	0.803193987787694
0.0396518375241779	0.804133395960545
0.0398452611218569	0.805072804133396
0.0402321083172147	0.80569907624863
0.0403288201160542	0.80679505245029
0.0403288201160542	0.808047596680758
0.0406189555125725	0.8088304368248
0.0412959381044487	0.808987004853609
0.041779497098646	0.809456708940034
0.0418762088974855	0.810552685141694
0.0421663442940039	0.811335525285737
0.0421663442940039	0.812588069516205
0.0424564796905222	0.813370909660247
0.0426499032882012	0.814310317833098
0.0429400386847195	0.815093157977141
0.0431334622823984	0.816032566149992
0.0433268858800774	0.816971974322843
0.0437137330754352	0.817598246438077
0.0437137330754352	0.818850790668545
0.0439071566731141	0.819790198841397
0.044100580270793	0.820729607014248
0.0444874274661509	0.821355879129482
0.0447775628626692	0.822138719273524
0.0449709864603482	0.823078127446375
0.0452611218568665	0.823860967590418
0.0454545454545455	0.824800375763269
0.0456479690522244	0.82573978393612
0.0460348162475822	0.826366056051354
0.0461315280464217	0.827462032253014
0.0463249516441006	0.828401440425865
0.046615087040619	0.829184280569908
0.0470986460348162	0.829653984656333
0.0472920696324952	0.830593392829184
0.0474854932301741	0.831532801002035
0.0477756286266925	0.832315641146078
0.0478723404255319	0.833411617347738
0.0480657640232108	0.834351025520589
0.0482591876208898	0.83529043369344
0.0485493230174081	0.836073273837482
0.0486460348162476	0.837169250039142
0.048936170212766	0.837952090183185
0.0493230174081238	0.838578362298419
0.0497098646034816	0.839204634413653
0.05	0.839987474557695
0.0502901353965184	0.840770314701738
0.0504835589941973	0.841709722874589
0.0508704061895551	0.842335994989823
0.0509671179883946	0.843431971191483
0.0514506769825919	0.843901675277908
0.0515473887814313	0.844997651479568
0.0520309477756286	0.845467355565993
0.0525145067698259	0.845937059652419
0.0527079303675048	0.84687646782527
0.0530947775628627	0.847502739940504
0.0534816247582205	0.848129012055738
0.0536750483558994	0.849068420228589
0.0539651837524178	0.849851260372632
0.0540618955512573	0.850947236574291
0.0545454545454545	0.851416940660717
0.0548355899419729	0.85219978080476
0.0551257253384913	0.852982620948802
0.0554158607350097	0.853765461092845
0.0559961315280464	0.854078597150462
0.0562862669245648	0.854861437294504
0.0566731141199226	0.855487709409739
0.0570599613152805	0.856113981524973
0.0574468085106383	0.856740253640207
0.058027079303675	0.857053389697824
0.0585106382978723	0.857523093784249
0.0588007736943907	0.858305933928292
0.0591876208897485	0.858932206043526
0.0595744680851064	0.85955847815876
0.0598646034816248	0.860341318302803
0.0602514506769826	0.860967590418037
0.0606382978723404	0.861593862533271
0.0611218568665377	0.862063566619696
0.0615087040618955	0.86268983873493
0.0617988394584139	0.863472678878973
0.0620889748549323	0.864255519023015
0.0625725338491296	0.864725223109441
0.0629593810444874	0.865351495224675
0.0632495164410058	0.866134335368718
0.0635396518375242	0.86691717551276
0.063926499032882	0.867543447627994
0.0644100580270793	0.86801315171442
0.0649903288201161	0.868326287772037
0.065183752417795	0.869265695944888
0.0654738878143133	0.870048536088931
0.0659574468085106	0.870518240175356
0.0663442940038685	0.87114451229059
0.0667311411992263	0.871770784405824
0.0670212765957447	0.872553624549867
0.0676015473887814	0.872866760607484
0.0680851063829787	0.873336464693909
0.0686653771760155	0.873649600751527
0.0692456479690522	0.873962736809144
0.0696324951644101	0.874589008924378
0.0701160541586073	0.875058713010803
0.0705996131528046	0.875528417097229
0.0709864603481625	0.876154689212463
0.0711798839458414	0.877094097385314
0.0715667311411992	0.877720369500548
0.072147001934236	0.878033505558165
0.0726305609284333	0.878503209644591
0.0731141199226306	0.878972913731016
0.0735009671179884	0.87959918584625
0.0736943907156673	0.880538594019101
0.0743713733075435	0.88069516204791
0.0748549323017408	0.881164866134335
0.0752417794970986	0.881791138249569
0.0758220502901354	0.882104274307187
0.0763056092843327	0.882573978393612
0.0766924564796905	0.883200250508846
0.0771760154738878	0.883669954595272
0.0774661508704062	0.884452794739314
0.0780464216634429	0.884765930796931
0.0785299806576402	0.885235634883357
0.0789168278529981	0.885861906998591
0.0794970986460348	0.886175043056208
0.0798839458413926	0.886801315171442
0.0804642166344294	0.887114451229059
0.0808510638297872	0.887740723344293
0.0811411992263056	0.888523563488336
0.0818181818181818	0.888680131517144
0.0823017408123791	0.88914983560357
0.0827852998065764	0.889619539689995
0.0834622823984526	0.889776107718804
0.0840425531914894	0.890089243776421
0.0845261121856866	0.890558947862846
0.0850096711798839	0.891028651949272
0.0856866537717602	0.89118521997808
0.0861702127659574	0.891654924064506
0.0866537717601547	0.892124628150932
0.0872340425531915	0.892437764208549
0.0876208897485493	0.893064036323783
0.0880077369439071	0.893690308439017
0.0885880077369439	0.894003444496634
0.0890715667311412	0.894473148583059
0.0896518375241779	0.894786284640676
0.0900386847195358	0.89541255675591
0.0904255319148936	0.896038828871144
0.0909090909090909	0.89650853295757
0.0913926499032882	0.896978237043996
0.0918762088974855	0.897447941130421
0.0925531914893617	0.89760450915923
0.093036750483559	0.898074213245655
0.0935203094777563	0.898543917332081
0.094100580270793	0.898857053389698
0.0946808510638298	0.899170189447315
0.0951644100580271	0.89963989353374
0.0955512572533849	0.900266165648974
0.0961315280464217	0.900579301706592
0.09642166344294	0.901362141850634
0.0970019342359768	0.901675277908251
0.0975822050290135	0.901988413965868
0.0980657640232108	0.902458118052294
0.0986460348162476	0.902771254109911
0.0994197292069633	0.902771254109911
0.100096711798839	0.902927822138719
0.100676982591876	0.903240958196336
0.101160541586074	0.903710662282762
0.10174081237911	0.904023798340379
0.102224371373308	0.904493502426804
0.102804642166344	0.904806638484421
0.103288201160542	0.905276342570847
0.103868471953578	0.905589478628464
0.104642166344294	0.905589478628464
0.105029013539652	0.906215750743698
0.105512572533849	0.906685454830124
0.105802707930368	0.907468294974166
0.106286266924565	0.907937999060592
0.106769825918762	0.908407703147017
0.107350096711799	0.908720839204634
0.107930367504836	0.909033975262251
0.108220502901354	0.909816815406294
0.108607350096712	0.910443087521528
0.109284332688588	0.910599655550337
0.109961315280464	0.910756223579145
0.110444874274662	0.911225927665571
0.110928433268859	0.911695631751996
0.111605415860735	0.911852199780805
0.112185686653772	0.912165335838422
0.112862669245648	0.91232190386723
0.113346228239845	0.912791607953656
0.114023210831721	0.912948175982464
0.114603481624758	0.913261312040081
0.115087040618956	0.913731016126507
0.115667311411992	0.914044152184124
0.11615087040619	0.91451385627055
0.116827852998066	0.914670424299358
0.117408123791103	0.914983560356975
0.1178916827853	0.915453264443401
0.118471953578337	0.915766400501018
0.118955512572534	0.916236104587443
0.11963249516441	0.916392672616252
0.120406189555126	0.916392672616252
0.120986460348162	0.916705808673869
0.121566731141199	0.917018944731486
0.122147001934236	0.917332080789103
0.122630560928433	0.917801784875528
0.123404255319149	0.917801784875528
0.124081237911025	0.917958352904337
0.124758220502901	0.918114920933146
0.125531914893617	0.918114920933146
0.126015473887814	0.918584625019571
0.126692456479691	0.91874119304838
0.127272727272727	0.919054329105997
0.127756286266925	0.919524033192422
0.128433268858801	0.919680601221231
0.128916827852998	0.920150305307656
0.129497098646035	0.920463441365273
0.129980657640232	0.920933145451699
0.130560928433269	0.921246281509316
0.131237911025145	0.921402849538124
0.132011605415861	0.921402849538124
0.132591876208897	0.921715985595741
0.133365570599613	0.921715985595741
0.13384912959381	0.922185689682167
0.134429400386847	0.922498825739784
0.135203094777563	0.922498825739784
0.1357833655706	0.922811961797401
0.136266924564797	0.923281665883827
0.136943907156673	0.923438233912635
0.13742746615087	0.923907937999061
0.137911025145068	0.924377642085486
0.138588007736944	0.924534210114295
0.138974854932302	0.925160482229529
0.139555125725338	0.925473618287146
0.140038684719536	0.925943322373571
0.140812379110251	0.925943322373571
0.141489361702128	0.92609989040238
0.142069632495164	0.926413026459997
0.142649903288201	0.926726162517614
0.143133462282398	0.927195866604039
0.143907156673114	0.927195866604039
0.144390715667311	0.927665570690465
0.145067698259188	0.927822138719274
0.145647969052224	0.928135274776891
0.146131528046422	0.928604978863316
0.146711798839458	0.928918114920933
0.147485493230174	0.928918114920933
0.148065764023211	0.92923125097855
0.148742746615087	0.929387819007359
0.149323017408124	0.929700955064976
0.15	0.929857523093784
0.150676982591876	0.930014091122593
0.151450676982592	0.930014091122593
0.152224371373308	0.930014091122593
0.152804642166344	0.93032722718021
0.153288201160542	0.930796931266635
0.154061895551257	0.930796931266635
0.154738878143133	0.930953499295444
0.155222437137331	0.931423203381869
0.155802707930368	0.931736339439486
0.156479690522244	0.931892907468295
0.15705996131528	0.932206043525912
0.157640232108317	0.932519179583529
0.158220502901354	0.932832315641146
0.158800773694391	0.933145451698763
0.159381044487427	0.93345858775638
0.160058027079304	0.933615155785189
0.16073500967118	0.933771723813997
0.161121856866538	0.934397995929231
0.161605415860735	0.934867700015657
0.162185686653772	0.935180836073274
0.162669245647969	0.935650540159699
0.163442940038685	0.935650540159699
0.164023210831721	0.935963676217316
0.164603481624758	0.936276812274933
0.165183752417795	0.93658994833255
0.165667311411992	0.937059652418976
0.166247582205029	0.937372788476593
0.166924564796905	0.937529356505402
0.167601547388781	0.93768592453421
0.168181818181818	0.937999060591827
0.168955512572534	0.937999060591827
0.169245647969052	0.93878190073587
0.169825918762089	0.939095036793487
0.170502901353965	0.939251604822295
0.171276595744681	0.939251604822295
0.172050290135397	0.939251604822295
0.172630560928433	0.939564740879912
0.173307543520309	0.939721308908721
0.173887814313346	0.940034444966338
0.174564796905222	0.940191012995146
0.175338491295938	0.940191012995146
0.176112185686654	0.940191012995146
0.176885880077369	0.940191012995146
0.177659574468085	0.940191012995146
0.178336557059961	0.940347581023955
0.179013539651838	0.940504149052763
0.179690522243714	0.940660717081572
0.18027079303675	0.940973853139189
0.180947775628627	0.941130421167997
0.181624758220503	0.941286989196806
0.182301740812379	0.941443557225615
0.183075435203095	0.941443557225615
0.18384912959381	0.941443557225615
0.184429400386847	0.941756693283232
0.185203094777563	0.941756693283232
0.185976789168279	0.941756693283232
0.186557059961315	0.942069829340849
0.187330754352031	0.942069829340849
0.187911025145068	0.942382965398466
0.188588007736944	0.942539533427274
0.18926499032882	0.942696101456083
0.190038684719536	0.942696101456083
0.190715667311412	0.942852669484891
0.191295938104449	0.943165805542508
0.192069632495164	0.943165805542508
0.192649903288201	0.943478941600125
0.193326885880077	0.943635509628934
0.193810444874275	0.944105213715359
0.194487427466151	0.944261781744168
0.195067698259188	0.944574917801785
0.195454545454545	0.945201189917019
0.196034816247582	0.945514325974636
0.196711798839458	0.945670894003445
0.197388781431335	0.945827462032253
0.19816247582205	0.945827462032253
0.198646034816248	0.946297166118679
0.199419729206963	0.946297166118679
0.200096711798839	0.946453734147487
0.200773694390716	0.946610302176296
0.201547388781431	0.946610302176296
0.202321083172147	0.946610302176296
0.202998065764023	0.946766870205104
0.203771760154739	0.946766870205104
0.204352030947776	0.947080006262721
0.205125725338491	0.947080006262721
0.205705996131528	0.947393142320338
0.206382978723404	0.947549710349147
0.20705996131528	0.947706278377955
0.207736943907157	0.947862846406764
0.208510638297872	0.947862846406764
0.209284332688588	0.947862846406764
0.210058027079304	0.947862846406764
0.210541586073501	0.948332550493189
0.211218568665377	0.948489118521998
0.211895551257253	0.948645686550806
0.21257253384913	0.948802254579615
0.213249516441006	0.948958822608423
0.213926499032882	0.949115390637232
0.214410058027079	0.949585094723657
0.215183752417795	0.949585094723657
0.215667311411992	0.950054798810083
0.216344294003868	0.950211366838892
0.217021276595745	0.9503679348677
0.217698259187621	0.950524502896509
0.218375241779497	0.950681070925317
0.219052224371373	0.950837638954126
0.219825918762089	0.950837638954126
0.220599613152805	0.950837638954126
0.221276595744681	0.950994206982934
0.221953578336557	0.951150775011743
0.222727272727273	0.951150775011743
0.223404255319149	0.951307343040551
0.224177949709865	0.951307343040551
0.224758220502901	0.951620479098168
0.225435203094778	0.951777047126977
0.225918762088975	0.952246751213402
0.226595744680851	0.952403319242211
0.227176015473888	0.952716455299828
0.227949709864603	0.952716455299828
0.22852998065764	0.953029591357445
0.229303675048356	0.953029591357445
0.229980657640232	0.953186159386253
0.230754352030948	0.953186159386253
0.231334622823985	0.95349929544387
0.232011605415861	0.953655863472679
0.232591876208897	0.953968999530296
0.233365570599613	0.953968999530296
0.234042553191489	0.954125567559104
0.234719535783366	0.954282135587913
0.235493230174081	0.954282135587913
0.236073500967118	0.95459527164553
0.236847195357834	0.95459527164553
0.23752417794971	0.954751839674339
0.238297872340426	0.954751839674339
0.239071566731141	0.954751839674339
0.239651837524178	0.955064975731956
0.240328820116054	0.955221543760764
0.24100580270793	0.955378111789573
0.241779497098646	0.955378111789573
0.242553191489362	0.955378111789573
0.243230174081238	0.955534679818381
0.243810444874275	0.955847815875998
0.244294003868472	0.956317519962424
0.244970986460348	0.956474087991232
0.245551257253385	0.956787224048849
0.246131528046422	0.957100360106466
0.246808510638298	0.957256928135275
0.247582205029014	0.957256928135275
0.248355899419729	0.957256928135275
0.249032882011605	0.957413496164083
0.249709864603482	0.957570064192892
0.250386847195358	0.9577266322217
0.251160541586073	0.9577266322217
0.251934235976789	0.9577266322217
0.252611218568665	0.957883200250509
0.253288201160542	0.958039768279317
0.253965183752418	0.958196336308126
0.254738878143133	0.958196336308126
0.25531914893617	0.958509472365743
0.255996131528046	0.958666040394551
0.256576402321083	0.958979176452168
0.257253384912959	0.959135744480977
0.258027079303675	0.959135744480977
0.258800773694391	0.959135744480977
0.259477756286267	0.959292312509786
0.260251450676983	0.959292312509786
0.260928433268859	0.959448880538594
0.261508704061896	0.959762016596211
0.261992263056093	0.960231720682637
0.262669245647969	0.960388288711445
0.263249516441006	0.960701424769062
0.264023210831721	0.960701424769062
0.264700193423598	0.960857992797871
0.265280464216634	0.961171128855488
0.26605415860735	0.961171128855488
0.266827852998066	0.961171128855488
0.267504835589942	0.961327696884296
0.268278529980658	0.961327696884296
0.268955512572534	0.961484264913105
0.26972920696325	0.961484264913105
0.270502901353965	0.961484264913105
0.271276595744681	0.961484264913105
0.271953578336557	0.961640832941913
0.272727272727273	0.961640832941913
0.273500967117988	0.961640832941913
0.274177949709865	0.961797400970722
0.274758220502901	0.962110537028339
0.275435203094778	0.962267105057147
0.275918762088975	0.962736809143573
0.276595744680851	0.962893377172381
0.277272727272727	0.96304994520119
0.278046421663443	0.96304994520119
0.27862669245648	0.963363081258807
0.279400386847195	0.963363081258807
0.279980657640232	0.963676217316424
0.280754352030948	0.963676217316424
0.281334622823985	0.963989353374041
0.282011605415861	0.964145921402849
0.282785299806576	0.964145921402849
0.283462282398453	0.964302489431658
0.284235976789168	0.964302489431658
0.285009671179884	0.964302489431658
0.2857833655706	0.964302489431658
0.286363636363636	0.964615625489275
0.286943907156673	0.964928761546892
0.28752417794971	0.965241897604509
0.288297872340426	0.965241897604509
0.288974854932302	0.965398465633318
0.289748549323017	0.965398465633318
0.290425531914894	0.965555033662126
0.29110251450677	0.965711601690935
0.291779497098646	0.965868169719743
0.292553191489362	0.965868169719743
0.293326885880077	0.965868169719743
0.294003868471954	0.966024737748552
0.29458413926499	0.966337873806169
0.295261121856867	0.966494441834977
0.296034816247582	0.966494441834977
0.296615087040619	0.966807577892594
0.297292069632495	0.966964145921403
0.297872340425532	0.96727728197902
0.298452611218569	0.967590418036637
0.299032882011605	0.967903554094254
0.299709864603482	0.968060122123062
0.300483558994197	0.968060122123062
0.301257253384913	0.968060122123062
0.301934235976789	0.968216690151871
0.302707930367505	0.968216690151871
0.303384912959381	0.96837325818068
0.303965183752418	0.968686394238296
0.304738878143133	0.968686394238296
0.305512572533849	0.968686394238296
0.306286266924565	0.968686394238296
0.306963249516441	0.968842962267105
0.307640232108317	0.968999530295914
0.308413926499033	0.968999530295914
0.309090909090909	0.969156098324722
0.309767891682785	0.969312666353531
0.310444874274661	0.969469234382339
0.311121856866538	0.969625802411148
0.311895551257253	0.969625802411148
0.312669245647969	0.969625802411148
0.313346228239845	0.969782370439956
0.314023210831721	0.969938938468765
0.314796905222437	0.969938938468765
0.315473887814313	0.970095506497573
0.31615087040619	0.970252074526382
0.316924564796905	0.970252074526382
0.317698259187621	0.970252074526382
0.318278529980658	0.970565210583999
0.318955512572534	0.970721778612807
0.31972920696325	0.970721778612807
0.320502901353965	0.970721778612807
0.321276595744681	0.970721778612807
0.321856866537718	0.971034914670424
0.322630560928433	0.971034914670424
0.32321083172147	0.971348050728041
0.323984526112186	0.971348050728041
0.324758220502901	0.971348050728041
0.325531914893617	0.971348050728041
0.326305609284333	0.971348050728041
0.327079303675048	0.971348050728041
0.327852998065764	0.971348050728041
0.32862669245648	0.971348050728041
0.329400386847195	0.971348050728041
0.330174081237911	0.971348050728041
0.330947775628627	0.971348050728041
0.331624758220503	0.97150461875685
0.332301740812379	0.971661186785658
0.333075435203095	0.971661186785658
0.33384912959381	0.971661186785658
0.334526112185687	0.971817754814467
0.335203094777563	0.971974322843275
0.335880077369439	0.972130890872084
0.336653771760155	0.972130890872084
0.33742746615087	0.972130890872084
0.338104448742747	0.972287458900892
0.338878143133462	0.972287458900892
0.339651837524178	0.972287458900892
0.340425531914894	0.972287458900892
0.34110251450677	0.972444026929701
0.341779497098646	0.972600594958509
0.342553191489362	0.972600594958509
0.343326885880077	0.972600594958509
0.344100580270793	0.972600594958509
0.34468085106383	0.972913731016127
0.345454545454545	0.972913731016127
0.346034816247582	0.973226867073744
0.346518375241779	0.973696571160169
0.347195357833656	0.973853139188978
0.347969052224371	0.973853139188978
0.348742746615087	0.973853139188978
0.349419729206963	0.974009707217786
0.350096711798839	0.974166275246595
0.350773694390716	0.974322843275403
0.351547388781431	0.974322843275403
0.352321083172147	0.974322843275403
0.353094777562863	0.974322843275403
0.353771760154739	0.974479411304212
0.354448742746615	0.97463597933302
0.355222437137331	0.97463597933302
0.355996131528046	0.97463597933302
0.356769825918762	0.97463597933302
0.357543520309478	0.97463597933302
0.358220502901354	0.974792547361829
0.35899419729207	0.974792547361829
0.359574468085106	0.975105683419446
0.360348162475822	0.975105683419446
0.361121856866538	0.975105683419446
0.361798839458414	0.975262251448254
0.36257253384913	0.975262251448254
0.363249516441006	0.975418819477063
0.364023210831721	0.975418819477063
0.364603481624758	0.97573195553468
0.365377176015474	0.97573195553468
0.36605415860735	0.975888523563488
0.366827852998066	0.975888523563488
0.367601547388781	0.975888523563488
0.368278529980658	0.976045091592297
0.369052224371373	0.976045091592297
0.369825918762089	0.976045091592297
0.370599613152805	0.976045091592297
0.37137330754352	0.976045091592297
0.372147001934236	0.976045091592297
0.372727272727273	0.976358227649914
0.373500967117988	0.976358227649914
0.374274661508704	0.976358227649914
0.37504835589942	0.976358227649914
0.375725338491296	0.976514795678722
0.376499032882012	0.976514795678722
0.377176015473888	0.976671363707531
0.377949709864603	0.976671363707531
0.37852998065764	0.976984499765148
0.379206963249516	0.977141067793956
0.379883945841393	0.977297635822765
0.380657640232108	0.977297635822765
0.381431334622824	0.977297635822765
0.3821083172147	0.977454203851574
0.382785299806576	0.977610771880382
0.383558994197292	0.977610771880382
0.384332688588008	0.977610771880382
0.385203094777563	0.977610771880382
0.385976789168279	0.977610771880382
0.386750483558994	0.977610771880382
0.38752417794971	0.977610771880382
0.388201160541586	0.977767339909191
0.388974854932302	0.977767339909191
0.389651837524178	0.977923907937999
0.390425531914894	0.977923907937999
0.391199226305609	0.977923907937999
0.391876208897485	0.978080475966808
0.392649903288201	0.978080475966808
0.393423597678917	0.978080475966808
0.394197292069632	0.978080475966808
0.394970986460348	0.978080475966808
0.395744680851064	0.978080475966808
0.39651837524178	0.978080475966808
0.397292069632495	0.978080475966808
0.398065764023211	0.978080475966808
0.398839458413926	0.978080475966808
0.399613152804642	0.978080475966808
0.400290135396518	0.978237043995616
0.400967117988395	0.978393612024425
0.401644100580271	0.978550180053233
0.402417794970986	0.978550180053233
0.403191489361702	0.978550180053233
0.403868471953578	0.978706748082042
0.404642166344294	0.978706748082042
0.40541586073501	0.978706748082042
0.406189555125725	0.978706748082042
0.406963249516441	0.978706748082042
0.407640232108317	0.97886331611085
0.408413926499033	0.97886331611085
0.409090909090909	0.979019884139659
0.409864603481625	0.979019884139659
0.41063829787234	0.979019884139659
0.411315280464217	0.979176452168467
0.412088974854932	0.979176452168467
0.412765957446808	0.979333020197276
0.413539651837524	0.979333020197276
0.41431334622824	0.979333020197276
0.415087040618956	0.979333020197276
0.415860735009671	0.979333020197276
0.416537717601547	0.979489588226084
0.417311411992263	0.979489588226084
0.418085106382979	0.979489588226084
0.418858800773694	0.979489588226084
0.419535783365571	0.979646156254893
0.420309477756286	0.979646156254893
0.420986460348162	0.979802724283701
0.421760154738878	0.979802724283701
0.422533849129594	0.979802724283701
0.423307543520309	0.979802724283701
0.424081237911025	0.979802724283701
0.424758220502901	0.97995929231251
0.425531914893617	0.97995929231251
0.426305609284333	0.97995929231251
0.427079303675048	0.97995929231251
0.427852998065764	0.97995929231251
0.42862669245648	0.97995929231251
0.429400386847195	0.97995929231251
0.430174081237911	0.97995929231251
0.430947775628627	0.97995929231251
0.431721470019342	0.97995929231251
0.432495164410058	0.97995929231251
0.433268858800774	0.97995929231251
0.43394584139265	0.980115860341318
0.434719535783366	0.980115860341318
0.435299806576402	0.980428996398935
0.435976789168279	0.980585564427744
0.436653771760155	0.980742132456552
0.43742746615087	0.980742132456552
0.438201160541586	0.980742132456552
0.438974854932302	0.980742132456552
0.439748549323017	0.980742132456552
0.440522243713733	0.980742132456552
0.441295938104449	0.980742132456552
0.441972920696325	0.980898700485361
0.442649903288201	0.981055268514169
0.443423597678917	0.981055268514169
0.444197292069632	0.981055268514169
0.444970986460348	0.981055268514169
0.445744680851064	0.981055268514169
0.44651837524178	0.981055268514169
0.447292069632495	0.981055268514169
0.448065764023211	0.981055268514169
0.448646034816248	0.981368404571786
0.449419729206963	0.981368404571786
0.45	0.981681540629403
0.450773694390716	0.981681540629403
0.451450676982592	0.981838108658212
0.452224371373308	0.981838108658212
0.452998065764023	0.981838108658212
0.453771760154739	0.981838108658212
0.454545454545455	0.981838108658212
0.45531914893617	0.981838108658212
0.456092843326886	0.981838108658212
0.456769825918762	0.981994676687021
0.457446808510638	0.982151244715829
0.458220502901354	0.982151244715829
0.45899419729207	0.982151244715829
0.459671179883946	0.982307812744638
0.460444874274662	0.982307812744638
0.461218568665377	0.982307812744638
0.461992263056093	0.982307812744638
0.462765957446808	0.982307812744638
0.463442940038685	0.982464380773446
0.4642166344294	0.982464380773446
0.464893617021277	0.982620948802255
0.465667311411992	0.982620948802255
0.466344294003868	0.982777516831063
0.467117988394584	0.982777516831063
0.46779497098646	0.982934084859872
0.468568665377176	0.982934084859872
0.469245647969052	0.98309065288868
0.469922630560928	0.983247220917489
0.470696324951644	0.983247220917489
0.47147001934236	0.983247220917489
0.472243713733075	0.983247220917489
0.472920696324952	0.983403788946297
0.473597678916828	0.983560356975106
0.474371373307544	0.983560356975106
0.47504835589942	0.983716925003914
0.475822050290135	0.983716925003914
0.476499032882012	0.983873493032723
0.477272727272727	0.983873493032723
0.477949709864604	0.984030061061531
0.478723404255319	0.984030061061531
0.479400386847195	0.98418662909034
0.480174081237911	0.98418662909034
0.480947775628627	0.98418662909034
0.481528046421663	0.984499765147957
0.482301740812379	0.984499765147957
0.483075435203095	0.984499765147957
0.48384912959381	0.984499765147957
0.484622823984526	0.984499765147957
0.485396518375242	0.984499765147957
0.486073500967118	0.984656333176765
0.486847195357834	0.984656333176765
0.48752417794971	0.984812901205574
0.488201160541586	0.984969469234382
0.488878143133462	0.985126037263191
0.489651837524178	0.985126037263191
0.490135396518375	0.985595741349616
0.490909090909091	0.985595741349616
0.491586073500967	0.985752309378425
0.492263056092843	0.985908877407233
0.493036750483559	0.985908877407233
0.493810444874275	0.985908877407233
0.49458413926499	0.985908877407233
0.495357833655706	0.985908877407233
0.496034816247582	0.986065445436042
0.496808510638298	0.986065445436042
0.497582205029014	0.986065445436042
0.498355899419729	0.986065445436042
0.499032882011605	0.98622201346485
0.499806576402321	0.98622201346485
0.500580270793037	0.98622201346485
0.501353965183752	0.98622201346485
0.502127659574468	0.98622201346485
0.502901353965184	0.98622201346485
0.503675048355899	0.98622201346485
0.504448742746615	0.98622201346485
0.505222437137331	0.98622201346485
0.505996131528046	0.98622201346485
0.506673114119923	0.986378581493659
0.507446808510638	0.986378581493659
0.508220502901354	0.986378581493659
0.50899419729207	0.986378581493659
0.509767891682785	0.986378581493659
0.510541586073501	0.986378581493659
0.511315280464217	0.986378581493659
0.512088974854932	0.986378581493659
0.512862669245648	0.986378581493659
0.513636363636364	0.986378581493659
0.51431334622824	0.986535149522467
0.514990328820116	0.986691717551276
0.515764023210832	0.986691717551276
0.516441005802708	0.986848285580085
0.517214700193424	0.986848285580085
0.517988394584139	0.986848285580085
0.518762088974855	0.986848285580085
0.519439071566731	0.987004853608893
0.520116054158607	0.987161421637702
0.520889748549323	0.987161421637702
0.521663442940039	0.987161421637702
0.522340425531915	0.98731798966651
0.523114119922631	0.98731798966651
0.523791102514507	0.987474557695319
0.524564796905222	0.987474557695319
0.525338491295938	0.987474557695319
0.526112185686654	0.987474557695319
0.526885880077369	0.987474557695319
0.527562862669246	0.987631125724127
0.528336557059961	0.987631125724127
0.529110251450677	0.987631125724127
0.529883945841393	0.987631125724127
0.530657640232108	0.987631125724127
0.531431334622824	0.987631125724127
0.53220502901354	0.987631125724127
0.532978723404255	0.987631125724127
0.533752417794971	0.987631125724127
0.534526112185687	0.987631125724127
0.535299806576402	0.987631125724127
0.536073500967118	0.987631125724127
0.536847195357834	0.987631125724127
0.537620889748549	0.987631125724127
0.538297872340426	0.987787693752936
0.539071566731141	0.987787693752936
0.539651837524178	0.988100829810553
0.540425531914894	0.988100829810553
0.541199226305609	0.988100829810553
0.541972920696325	0.988100829810553
0.542649903288201	0.988257397839361
0.543326885880077	0.98841396586817
0.544003868471954	0.988570533896978
0.54468085106383	0.988727101925787
0.545454545454545	0.988727101925787
0.546228239845261	0.988727101925787
0.547001934235977	0.988727101925787
0.547775628626692	0.988727101925787
0.548549323017408	0.988727101925787
0.549226305609284	0.988883669954595
0.549903288201161	0.989040237983404
0.550676982591876	0.989040237983404
0.551450676982592	0.989040237983404
0.552224371373308	0.989040237983404
0.552804642166344	0.989353374041021
0.55357833655706	0.989353374041021
0.554352030947776	0.989353374041021
0.555029013539652	0.989509942069829
0.555802707930367	0.989509942069829
0.556576402321083	0.989509942069829
0.557350096711799	0.989509942069829
0.558123791102515	0.989509942069829
0.558800773694391	0.989666510098638
0.559574468085106	0.989666510098638
0.560348162475822	0.989666510098638
0.560928433268859	0.989979646156255
0.561702127659575	0.989979646156255
0.562379110251451	0.990136214185063
0.563152804642166	0.990136214185063
0.563926499032882	0.990136214185063
0.564506769825919	0.99044935024268
0.565280464216634	0.99044935024268
0.56605415860735	0.99044935024268
0.566731141199226	0.990605918271489
0.567311411992263	0.990919054329106
0.568085106382979	0.990919054329106
0.568858800773694	0.990919054329106
0.56963249516441	0.990919054329106
0.570309477756286	0.991075622357914
0.570986460348162	0.991232190386723
0.571760154738878	0.991232190386723
0.572533849129594	0.991232190386723
0.573307543520309	0.991232190386723
0.574081237911025	0.991232190386723
0.574854932301741	0.991232190386723
0.575531914893617	0.991388758415532
0.576305609284333	0.991388758415532
0.577079303675048	0.991388758415532
0.577852998065764	0.991388758415532
0.57862669245648	0.991388758415532
0.579400386847195	0.991388758415532
0.580174081237911	0.991388758415532
0.580947775628627	0.991388758415532
0.581721470019342	0.991388758415532
0.582495164410058	0.991388758415532
0.583268858800774	0.991388758415532
0.584042553191489	0.991388758415532
0.584816247582205	0.991388758415532
0.585589941972921	0.991388758415532
0.586363636363636	0.991388758415532
0.587137330754352	0.991388758415532
0.587911025145068	0.991388758415532
0.588684719535783	0.991388758415532
0.589458413926499	0.991388758415532
0.590232108317215	0.991388758415532
0.590909090909091	0.99154532644434
0.591586073500967	0.991701894473149
0.592359767891683	0.991701894473149
0.593133462282398	0.991701894473149
0.593810444874275	0.991858462501957
0.59458413926499	0.991858462501957
0.595357833655706	0.991858462501957
0.596131528046422	0.991858462501957
0.596808510638298	0.992015030530766
0.597582205029013	0.992015030530766
0.598355899419729	0.992015030530766
0.599032882011605	0.992171598559574
0.599806576402321	0.992171598559574
0.600580270793037	0.992171598559574
0.601353965183752	0.992171598559574
0.602127659574468	0.992171598559574
0.602901353965184	0.992171598559574
0.603675048355899	0.992171598559574
0.604448742746615	0.992171598559574
0.605222437137331	0.992171598559574
0.605996131528046	0.992171598559574
0.606769825918762	0.992171598559574
0.607446808510638	0.992328166588383
0.608220502901354	0.992328166588383
0.60899419729207	0.992328166588383
0.609767891682785	0.992328166588383
0.610541586073501	0.992328166588383
0.611315280464217	0.992328166588383
0.612088974854932	0.992328166588383
0.612862669245648	0.992328166588383
0.613636363636364	0.992328166588383
0.614410058027079	0.992328166588383
0.615183752417795	0.992328166588383
0.615957446808511	0.992328166588383
0.616731141199226	0.992328166588383
0.617504835589942	0.992328166588383
0.618278529980658	0.992328166588383
0.619052224371373	0.992328166588383
0.61972920696325	0.992484734617191
0.620502901353965	0.992484734617191
0.621276595744681	0.992484734617191
0.622050290135396	0.992484734617191
0.622823984526112	0.992484734617191
0.623597678916828	0.992484734617191
0.624274661508704	0.992641302646
0.62504835589942	0.992641302646
0.625822050290135	0.992641302646
0.626595744680851	0.992641302646
0.627369439071567	0.992641302646
0.628143133462282	0.992641302646
0.628723404255319	0.992954438703617
0.629497098646035	0.992954438703617
0.63027079303675	0.992954438703617
0.631044487427466	0.992954438703617
0.631818181818182	0.992954438703617
0.632495164410058	0.993111006732425
0.633268858800774	0.993111006732425
0.63394584139265	0.993267574761234
0.634719535783366	0.993267574761234
0.635493230174081	0.993267574761234
0.636266924564797	0.993267574761234
0.637040618955513	0.993267574761234
0.637814313346228	0.993267574761234
0.638588007736944	0.993267574761234
0.63936170212766	0.993267574761234
0.640038684719536	0.993424142790042
0.640812379110251	0.993424142790042
0.641489361702128	0.993580710818851
0.642263056092843	0.993580710818851
0.643036750483559	0.993580710818851
0.643713733075435	0.993737278847659
0.644487427466151	0.993737278847659
0.645261121856867	0.993737278847659
0.646034816247582	0.993737278847659
0.646808510638298	0.993737278847659
0.647582205029014	0.993737278847659
0.648355899419729	0.993737278847659
0.649129593810445	0.993737278847659
0.649806576402321	0.993893846876468
0.650580270793037	0.993893846876468
0.651353965183752	0.993893846876468
0.652127659574468	0.993893846876468
0.652707930367505	0.994206982934085
0.65348162475822	0.994206982934085
0.654255319148936	0.994206982934085
0.655029013539652	0.994206982934085
0.655802707930368	0.994206982934085
0.656576402321083	0.994206982934085
0.657253384912959	0.994363550962893
0.658027079303675	0.994363550962893
0.658800773694391	0.994363550962893
0.659574468085106	0.994363550962893
0.660251450676983	0.994520118991702
0.660928433268859	0.99467668702051
0.661605415860735	0.994833255049319
0.662379110251451	0.994833255049319
0.663152804642166	0.994833255049319
0.663926499032882	0.994833255049319
0.664700193423598	0.994833255049319
0.665473887814313	0.994833255049319
0.66615087040619	0.994989823078127
0.666924564796905	0.994989823078127
0.667698259187621	0.994989823078127
0.668471953578337	0.994989823078127
0.669245647969052	0.994989823078127
0.670019342359768	0.994989823078127
0.670793036750484	0.994989823078127
0.671566731141199	0.994989823078127
0.672243713733075	0.995146391106936
0.673017408123791	0.995146391106936
0.673791102514507	0.995146391106936
0.674564796905222	0.995146391106936
0.675338491295938	0.995146391106936
0.676015473887814	0.995302959135745
0.67678916827853	0.995302959135745
0.677562862669246	0.995302959135745
0.678336557059961	0.995302959135745
0.679110251450677	0.995302959135745
0.679883945841393	0.995302959135745
0.680657640232108	0.995302959135745
0.681431334622824	0.995302959135745
0.6821083172147	0.995459527164553
0.682882011605416	0.995459527164553
0.683558994197292	0.995616095193361
0.684235976789168	0.99577266322217
0.685009671179884	0.99577266322217
0.6857833655706	0.99577266322217
0.686557059961315	0.99577266322217
0.687234042553192	0.995929231250979
0.687911025145068	0.996085799279787
0.688684719535783	0.996085799279787
0.689458413926499	0.996085799279787
0.690232108317215	0.996085799279787
0.69100580270793	0.996085799279787
0.691779497098646	0.996085799279787
0.692553191489362	0.996085799279787
0.693326885880077	0.996085799279787
0.694100580270793	0.996085799279787
0.694874274661509	0.996085799279787
0.695551257253385	0.996242367308596
0.696324951644101	0.996242367308596
0.697098646034816	0.996242367308596
0.697872340425532	0.996242367308596
0.698646034816248	0.996242367308596
0.699419729206963	0.996242367308596
0.700193423597679	0.996242367308596
0.700967117988395	0.996242367308596
0.70174081237911	0.996242367308596
0.702514506769826	0.996242367308596
0.703288201160542	0.996242367308596
0.704061895551257	0.996242367308596
0.704835589941973	0.996242367308596
0.705609284332689	0.996242367308596
0.706382978723404	0.996242367308596
0.70705996131528	0.996398935337404
0.707833655705996	0.996398935337404
0.708607350096712	0.996398935337404
0.709381044487427	0.996398935337404
0.710154738878143	0.996398935337404
0.710928433268859	0.996398935337404
0.711702127659574	0.996398935337404
0.71247582205029	0.996398935337404
0.713152804642166	0.996555503366213
0.713926499032882	0.996555503366213
0.714700193423598	0.996555503366213
0.715473887814313	0.996555503366213
0.716247582205029	0.996555503366213
0.717021276595745	0.996555503366213
0.71779497098646	0.996555503366213
0.718568665377176	0.996555503366213
0.719342359767892	0.996555503366213
0.720116054158607	0.996555503366213
0.720793036750484	0.996712071395021
0.721566731141199	0.996712071395021
0.722340425531915	0.996712071395021
0.723017408123791	0.99686863942383
0.723791102514507	0.99686863942383
0.724564796905222	0.99686863942383
0.725338491295938	0.99686863942383
0.726112185686654	0.99686863942383
0.726885880077369	0.99686863942383
0.727659574468085	0.99686863942383
0.728433268858801	0.99686863942383
0.729206963249516	0.99686863942383
0.729980657640232	0.99686863942383
0.730657640232108	0.997025207452638
0.731431334622824	0.997025207452638
0.73220502901354	0.997025207452638
0.732978723404255	0.997025207452638
0.733752417794971	0.997025207452638
0.734526112185687	0.997025207452638
0.735299806576402	0.997025207452638
0.735976789168279	0.997181775481447
0.736750483558994	0.997181775481447
0.73752417794971	0.997181775481447
0.738297872340426	0.997181775481447
0.739071566731141	0.997181775481447
0.739845261121857	0.997181775481447
0.740618955512573	0.997181775481447
0.741392649903288	0.997181775481447
0.742166344294004	0.997181775481447
0.74294003868472	0.997181775481447
0.743713733075435	0.997181775481447
0.744487427466151	0.997181775481447
0.745261121856867	0.997181775481447
0.746034816247582	0.997181775481447
0.746808510638298	0.997181775481447
0.747582205029014	0.997181775481447
0.74825918762089	0.997338343510255
0.749032882011605	0.997338343510255
0.749806576402321	0.997338343510255
0.750580270793037	0.997338343510255
0.751353965183752	0.997338343510255
0.752127659574468	0.997338343510255
0.752901353965184	0.997338343510255
0.753675048355899	0.997338343510255
0.754448742746615	0.997338343510255
0.755222437137331	0.997338343510255
0.755996131528046	0.997338343510255
0.756769825918762	0.997338343510255
0.757543520309478	0.997338343510255
0.758317214700193	0.997338343510255
0.759090909090909	0.997338343510255
0.759864603481625	0.997338343510255
0.760541586073501	0.997494911539064
0.761315280464217	0.997494911539064
0.762088974854932	0.997494911539064
0.762862669245648	0.997494911539064
0.763636363636364	0.997494911539064
0.764410058027079	0.997494911539064
0.765183752417795	0.997494911539064
0.765957446808511	0.997494911539064
0.766731141199226	0.997494911539064
0.767504835589942	0.997494911539064
0.768278529980658	0.997494911539064
0.769052224371373	0.997494911539064
0.769825918762089	0.997494911539064
0.770599613152805	0.997494911539064
0.77137330754352	0.997494911539064
0.772147001934236	0.997494911539064
0.772823984526112	0.997651479567872
0.773500967117988	0.997808047596681
0.774274661508704	0.997808047596681
0.77504835589942	0.997808047596681
0.775822050290135	0.997808047596681
0.776499032882012	0.997964615625489
0.777272727272727	0.997964615625489
0.778046421663443	0.997964615625489
0.778820116054159	0.997964615625489
0.779593810444874	0.997964615625489
0.78036750483559	0.997964615625489
0.781044487427466	0.998121183654298
0.781818181818182	0.998121183654298
0.782591876208897	0.998121183654298
0.783365570599613	0.998121183654298
0.784042553191489	0.998277751683106
0.784816247582205	0.998277751683106
0.785589941972921	0.998277751683106
0.786363636363636	0.998277751683106
0.787137330754352	0.998277751683106
0.787911025145068	0.998277751683106
0.788684719535783	0.998277751683106
0.789458413926499	0.998277751683106
0.790232108317215	0.998277751683106
0.79100580270793	0.998277751683106
0.791779497098646	0.998277751683106
0.792553191489362	0.998277751683106
0.793230174081238	0.998434319711915
0.794003868471954	0.998434319711915
0.794777562862669	0.998434319711915
0.795551257253385	0.998434319711915
0.796324951644101	0.998434319711915
0.797098646034816	0.998434319711915
0.797872340425532	0.998434319711915
0.798646034816248	0.998434319711915
0.799419729206963	0.998434319711915
0.800193423597679	0.998434319711915
0.800870406189555	0.998590887740723
0.801644100580271	0.998590887740723
0.802417794970986	0.998590887740723
0.803191489361702	0.998590887740723
0.803965183752418	0.998590887740723
0.804738878143133	0.998590887740723
0.805512572533849	0.998590887740723
0.806286266924565	0.998590887740723
0.80705996131528	0.998590887740723
0.807833655705996	0.998590887740723
0.808607350096712	0.998590887740723
0.809381044487427	0.998590887740723
0.810154738878143	0.998590887740723
0.810928433268859	0.998590887740723
0.811702127659575	0.998590887740723
0.81247582205029	0.998590887740723
0.813249516441006	0.998590887740723
0.814023210831721	0.998590887740723
0.814796905222437	0.998590887740723
0.815570599613153	0.998590887740723
0.816344294003868	0.998590887740723
0.817117988394584	0.998590887740723
0.8178916827853	0.998590887740723
0.818665377176016	0.998590887740723
0.819439071566731	0.998590887740723
0.820212765957447	0.998590887740723
0.820986460348162	0.998590887740723
0.821760154738878	0.998590887740723
0.822533849129594	0.998590887740723
0.823307543520309	0.998590887740723
0.824081237911025	0.998590887740723
0.824758220502901	0.998747455769532
0.825531914893617	0.998747455769532
0.826305609284333	0.998747455769532
0.827079303675048	0.998747455769532
0.827852998065764	0.998747455769532
0.82862669245648	0.998747455769532
0.829400386847195	0.998747455769532
0.830174081237911	0.998747455769532
0.830947775628627	0.998747455769532
0.831721470019342	0.998747455769532
0.832495164410058	0.998747455769532
0.833268858800774	0.998747455769532
0.834042553191489	0.998747455769532
0.834816247582205	0.998747455769532
0.835589941972921	0.998747455769532
0.836363636363636	0.998747455769532
0.837137330754352	0.998747455769532
0.837911025145068	0.998747455769532
0.838684719535783	0.998747455769532
0.839458413926499	0.998747455769532
0.840232108317215	0.998747455769532
0.84100580270793	0.998747455769532
0.841779497098646	0.998747455769532
0.842553191489362	0.998747455769532
0.843326885880077	0.998747455769532
0.844100580270793	0.998747455769532
0.844874274661509	0.998747455769532
0.845647969052224	0.998747455769532
0.84642166344294	0.998747455769532
0.847195357833656	0.998747455769532
0.847969052224371	0.998747455769532
0.848742746615087	0.998747455769532
0.849516441005803	0.998747455769532
0.850290135396518	0.998747455769532
0.851063829787234	0.998747455769532
0.85174081237911	0.99890402379834
0.852514506769826	0.99890402379834
0.853288201160542	0.99890402379834
0.854061895551257	0.99890402379834
0.854835589941973	0.99890402379834
0.855609284332689	0.99890402379834
0.856382978723404	0.99890402379834
0.85715667311412	0.99890402379834
0.857930367504836	0.99890402379834
0.858704061895551	0.99890402379834
0.859477756286267	0.99890402379834
0.860251450676983	0.99890402379834
0.861025145067698	0.99890402379834
0.861798839458414	0.99890402379834
0.86257253384913	0.99890402379834
0.863346228239845	0.99890402379834
0.864119922630561	0.99890402379834
0.864893617021277	0.99890402379834
0.865667311411992	0.99890402379834
0.866441005802708	0.99890402379834
0.867214700193424	0.99890402379834
0.867988394584139	0.99890402379834
0.868762088974855	0.99890402379834
0.869535783365571	0.99890402379834
0.870309477756286	0.99890402379834
0.871083172147002	0.99890402379834
0.871856866537718	0.99890402379834
0.872630560928433	0.99890402379834
0.873404255319149	0.99890402379834
0.874177949709865	0.99890402379834
0.87495164410058	0.99890402379834
0.875725338491296	0.99890402379834
0.876499032882012	0.99890402379834
0.877272727272727	0.99890402379834
0.878046421663443	0.99890402379834
0.878723404255319	0.999060591827149
0.879497098646035	0.999060591827149
0.88027079303675	0.999060591827149
0.881044487427466	0.999060591827149
0.881818181818182	0.999060591827149
0.882591876208897	0.999060591827149
0.883365570599613	0.999060591827149
0.884139264990329	0.999060591827149
0.884912959381045	0.999060591827149
0.88568665377176	0.999060591827149
0.886460348162476	0.999060591827149
0.887234042553191	0.999060591827149
0.888007736943907	0.999060591827149
0.888781431334623	0.999060591827149
0.889555125725338	0.999060591827149
0.890328820116054	0.999060591827149
0.89110251450677	0.999060591827149
0.891876208897486	0.999060591827149
0.892649903288201	0.999060591827149
0.893326885880077	0.999217159855957
0.894100580270793	0.999217159855957
0.894777562862669	0.999373727884766
0.895551257253385	0.999373727884766
0.896324951644101	0.999373727884766
0.897098646034816	0.999373727884766
0.897872340425532	0.999373727884766
0.898646034816248	0.999373727884766
0.899419729206963	0.999373727884766
0.900193423597679	0.999373727884766
0.900967117988395	0.999373727884766
0.90174081237911	0.999373727884766
0.902514506769826	0.999373727884766
0.903288201160542	0.999373727884766
0.904061895551257	0.999373727884766
0.904738878143133	0.999530295913574
0.905512572533849	0.999530295913574
0.906286266924565	0.999530295913574
0.90705996131528	0.999530295913574
0.907833655705996	0.999530295913574
0.908607350096712	0.999530295913574
0.909381044487428	0.999530295913574
0.910154738878143	0.999530295913574
0.910928433268859	0.999530295913574
0.911702127659574	0.999530295913574
0.91247582205029	0.999530295913574
0.913249516441006	0.999530295913574
0.914023210831721	0.999530295913574
0.914796905222437	0.999530295913574
0.915570599613153	0.999530295913574
0.916344294003869	0.999530295913574
0.917117988394584	0.999530295913574
0.9178916827853	0.999530295913574
0.918665377176015	0.999530295913574
0.919439071566731	0.999530295913574
0.920212765957447	0.999530295913574
0.920986460348162	0.999530295913574
0.921760154738878	0.999530295913574
0.922533849129594	0.999530295913574
0.92330754352031	0.999530295913574
0.924081237911025	0.999530295913574
0.92504835589942	0.999530295913574
0.925918762088975	0.999530295913574
0.926692456479691	0.999530295913574
0.927466150870406	0.999530295913574
0.928239845261122	0.999530295913574
0.929013539651838	0.999530295913574
0.929787234042553	0.999530295913574
0.930560928433269	0.999530295913574
0.931334622823984	0.999530295913574
0.9321083172147	0.999530295913574
0.932882011605416	0.999530295913574
0.933655705996132	0.999530295913574
0.934429400386847	0.999530295913574
0.935203094777563	0.999530295913574
0.935976789168279	0.999530295913574
0.936750483558994	0.999530295913574
0.93742746615087	0.999686863942383
0.938201160541586	0.999686863942383
0.938974854932302	0.999686863942383
0.939748549323017	0.999686863942383
0.940522243713733	0.999686863942383
0.941295938104449	0.999686863942383
0.942069632495164	0.999686863942383
0.94284332688588	0.999686863942383
0.943617021276596	0.999686863942383
0.944390715667311	0.999686863942383
0.945164410058027	0.999686863942383
0.945938104448743	0.999686863942383
0.946711798839458	0.999686863942383
0.947485493230174	0.999686863942383
0.94825918762089	0.999686863942383
0.949032882011605	0.999686863942383
0.949806576402321	0.999686863942383
0.950580270793037	0.999686863942383
0.951353965183752	0.999686863942383
0.952127659574468	0.999686863942383
0.952901353965184	0.999686863942383
0.953675048355899	0.999686863942383
0.954448742746615	0.999686863942383
0.955222437137331	0.999686863942383
0.955996131528046	0.999686863942383
0.956769825918762	0.999686863942383
0.957543520309478	0.999686863942383
0.958317214700193	0.999686863942383
0.959090909090909	0.999686863942383
0.959767891682785	0.999843431971192
0.960541586073501	0.999843431971192
0.961315280464217	0.999843431971192
0.962088974854932	0.999843431971192
0.962862669245648	0.999843431971192
0.963636363636364	0.999843431971192
0.96431334622824	1
0.965087040618956	1
0.965860735009671	1
0.966634429400387	1
0.967408123791103	1
0.968181818181818	1
0.968955512572534	1
0.969729206963249	1
0.970502901353965	1
0.971276595744681	1
0.972050290135397	1
0.972823984526112	1
0.973597678916828	1
0.974371373307544	1
0.975145067698259	1
0.975918762088975	1
0.97669245647969	1
0.977466150870406	1
0.978239845261122	1
0.979013539651838	1
0.979787234042553	1
0.980560928433269	1
0.981334622823985	1
0.9821083172147	1
0.982882011605416	1
0.983655705996132	1
0.984429400386847	1
0.985203094777563	1
0.985976789168279	1
0.986750483558994	1
0.98752417794971	1
0.988297872340426	1
0.989071566731141	1
0.989845261121857	1
0.990618955512573	1
0.991392649903288	1
0.992166344294004	1
0.99294003868472	1
0.993713733075435	1
0.994487427466151	1
0.995261121856867	1
0.996034816247582	1
0.996808510638298	1
0.997582205029014	1
0.998355899419729	1
0.999129593810445	1
0.999903288201161	1


==> source-figures/SampledBossaNova-HueSIFT-ROC-mean.txt <==
0	0
0	0.00125254423046814
0.00000000967	0.00234852043212776
0.00000000967	0.0036010646625959
0.00000000967	0.00485360889306404
0.00000000967	0.00610615312353217
0.00000000967	0.00735869735400031
0.00000000967	0.00861124158446845
0.00000000967	0.00986378581493659
0.00000000967	0.0111163300454047
0.00000000967	0.0123688742758729
0.00000000967	0.013621418506341
0.00000000967	0.0148739627368091
0.00000000967	0.0161265069672773
0.00000000967	0.0173790511977454
0.00000000967	0.0186315954282136
0.00000000967	0.0198841396586817
0.00000000967	0.0211366838891498
0.00000000967	0.022389228119618
0.00000000967	0.0236417723500861
0.00000000967	0.0248943165805543
0.00000000967	0.0261468608110224
0.00000000967	0.0273994050414905
0.00000000967	0.0286519492719587
0.00000000967	0.0299044935024268
0.00000000967	0.0311570377328949
0.00000000967	0.0324095819633631
0.00000000967	0.0336621261938312
0.00000000967	0.0349146704242994
0.00000000967	0.0361672146547675
0.00000000967	0.0374197588852356
0.00000000967	0.0386723031157038
0.00000000967	0.0399248473461719
0.00000000967	0.04117739157664
0.00000000967	0.0424299358071082
0.00000000967	0.0436824800375763
0.00000000967	0.0449350242680445
0.00000000967	0.0461875684985126
0.00000000967	0.0474401127289807
0.00000000967	0.0486926569594489
0.00000000967	0.049945201189917
0.00000000967	0.0511977454203852
0.00000000967	0.0524502896508533
0.00000000967	0.0537028338813214
0.00000000967	0.0549553781117896
0.00000000967	0.0562079223422577
0.00000000967	0.0574604665727258
0.00000000967	0.058713010803194
0.00000000967	0.0599655550336621
0.00000000967	0.0612180992641303
0.00000000967	0.0624706434945984
0.00000000967	0.0637231877250665
0.00000000967	0.0649757319555347
0.00000000967	0.0662282761860028
0.00000000967	0.067480820416471
0.00000000967	0.0687333646469391
0.00000000967	0.0699859088774072
0.00000000967	0.0712384531078754
0.00000000967	0.0724909973383435
0.00000000967	0.0737435415688116
0.00000000967	0.0749960857992798
0.000193423597678917	0.0760920620009394
0.000193423597678917	0.0773446062314075
0.000193423597678917	0.0785971504618757
0.000193423597678917	0.0798496946923438
0.000193423597678917	0.081102238922812
0.000193423597678917	0.0823547831532801
0.000193423597678917	0.0836073273837482
0.000193423597678917	0.0848598716142164
0.000193423597678917	0.0861124158446845
0.000193423597678917	0.0873649600751527
0.000193423597678917	0.0886175043056208
0.000193423597678917	0.0898700485360889
0.000193423597678917	0.0911225927665571
0.000193423597678917	0.0923751369970252
0.000193423597678917	0.0936276812274933
0.000290135396518375	0.094723657429153
0.000290135396518375	0.0959762016596211
0.000386847195357834	0.0970721778612807
0.000386847195357834	0.0983247220917489
0.000386847195357834	0.099577266322217
0.000386847195357834	0.100829810552685
0.000386847195357834	0.102082354783153
0.000386847195357834	0.103334899013621
0.000386847195357834	0.10458744324409
0.000386847195357834	0.105839987474558
0.000386847195357834	0.107092531705026
0.000386847195357834	0.108345075935494
0.000386847195357834	0.109597620165962
0.000386847195357834	0.11085016439643
0.000386847195357834	0.112102708626898
0.000386847195357834	0.113355252857367
0.000386847195357834	0.114607797087835
0.000386847195357834	0.115860341318303
0.000386847195357834	0.117112885548771
0.000386847195357834	0.118365429779239
0.000386847195357834	0.119617974009707
0.000386847195357834	0.120870518240175
0.000386847195357834	0.122123062470644
0.000386847195357834	0.123375606701112
0.00058027079303675	0.124315014873963
0.00058027079303675	0.125567559104431
0.00058027079303675	0.126820103334899
0.000676982591876209	0.127916079536559
0.000676982591876209	0.129168623767027
0.000676982591876209	0.130421167997495
0.000676982591876209	0.131673712227963
0.000773694390715667	0.132769688429623
0.000773694390715667	0.134022232660091
0.000773694390715667	0.135274776890559
0.000773694390715667	0.136527321121027
0.000773694390715667	0.137779865351495
0.000773694390715667	0.139032409581963
0.000773694390715667	0.140284953812432
0.000773694390715667	0.1415374980429
0.000773694390715667	0.142790042273368
0.000773694390715667	0.144042586503836
0.000773694390715667	0.145295130734304
0.000773694390715667	0.146547674964772
0.000773694390715667	0.14780021919524
0.000773694390715667	0.149052763425708
0.000870406189555126	0.150148739627368
0.000870406189555126	0.151401283857836
0.000870406189555126	0.152653828088304
0.00106382978723404	0.153593236261155
0.00106382978723404	0.154845780491624
0.00106382978723404	0.156098324722092
0.00106382978723404	0.15735086895256
0.00106382978723404	0.158603413183028
0.00106382978723404	0.159855957413496
0.00106382978723404	0.161108501643964
0.00106382978723404	0.162361045874432
0.00106382978723404	0.163613590104901
0.00106382978723404	0.164866134335369
0.00106382978723404	0.166118678565837
0.00106382978723404	0.167371222796305
0.00106382978723404	0.168623767026773
0.00106382978723404	0.169876311257241
0.00106382978723404	0.171128855487709
0.00106382978723404	0.172381399718178
0.00106382978723404	0.173633943948646
0.00106382978723404	0.174886488179114
0.00106382978723404	0.176139032409582
0.00106382978723404	0.17739157664005
0.0011605415860735	0.17848755284171
0.0011605415860735	0.179740097072178
0.0011605415860735	0.180992641302646
0.0011605415860735	0.182245185533114
0.0011605415860735	0.183497729763582
0.0011605415860735	0.18475027399405
0.0011605415860735	0.186002818224519
0.0011605415860735	0.187255362454987
0.0011605415860735	0.188507906685455
0.0011605415860735	0.189760450915923
0.0011605415860735	0.191012995146391
0.0011605415860735	0.192265539376859
0.0011605415860735	0.193518083607327
0.0011605415860735	0.194770627837796
0.0011605415860735	0.196023172068264
0.0011605415860735	0.197275716298732
0.0011605415860735	0.1985282605292
0.0011605415860735	0.199780804759668
0.0011605415860735	0.201033348990136
0.0011605415860735	0.202285893220604
0.0011605415860735	0.203538437451073
0.0011605415860735	0.204790981681541
0.0011605415860735	0.206043525912009
0.0011605415860735	0.207296070142477
0.0011605415860735	0.208548614372945
0.0011605415860735	0.209801158603413
0.0011605415860735	0.211053702833881
0.0011605415860735	0.212306247064349
0.0011605415860735	0.213558791294818
0.0011605415860735	0.214811335525286
0.0011605415860735	0.216063879755754
0.0011605415860735	0.217316423986222
0.0011605415860735	0.21856896821669
0.00125725338491296	0.21966494441835
0.00125725338491296	0.220917488648818
0.00125725338491296	0.222170032879286
0.00125725338491296	0.223422577109754
0.00125725338491296	0.224675121340222
0.00125725338491296	0.22592766557069
0.00125725338491296	0.227180209801159
0.00125725338491296	0.228432754031627
0.00125725338491296	0.229685298262095
0.00125725338491296	0.230937842492563
0.00125725338491296	0.232190386723031
0.00125725338491296	0.233442930953499
0.00125725338491296	0.234695475183967
0.00125725338491296	0.235948019414436
0.00125725338491296	0.237200563644904
0.00125725338491296	0.238453107875372
0.00125725338491296	0.23970565210584
0.00125725338491296	0.240958196336308
0.00125725338491296	0.242210740566776
0.00125725338491296	0.243463284797244
0.00125725338491296	0.244715829027713
0.00125725338491296	0.245968373258181
0.00125725338491296	0.247220917488649
0.00135396518375242	0.248316893690308
0.00135396518375242	0.249569437920777
0.00135396518375242	0.250821982151245
0.00135396518375242	0.252074526381713
0.00135396518375242	0.253327070612181
0.00135396518375242	0.254579614842649
0.00135396518375242	0.255832159073117
0.00145067698259188	0.256928135274777
0.00145067698259188	0.258180679505245
0.00145067698259188	0.259433223735713
0.00145067698259188	0.260685767966181
0.00145067698259188	0.261938312196649
0.00145067698259188	0.263190856427118
0.00145067698259188	0.264443400657586
0.00145067698259188	0.265695944888054
0.00154738878143133	0.266791921089714
0.00154738878143133	0.268044465320182
0.00154738878143133	0.26929700955065
0.00154738878143133	0.270549553781118
0.00154738878143133	0.271802098011586
0.00154738878143133	0.273054642242054
0.00154738878143133	0.274307186472522
0.00154738878143133	0.27555973070299
0.00164410058027079	0.27665570690465
0.00164410058027079	0.277908251135118
0.00164410058027079	0.279160795365586
0.00164410058027079	0.280413339596054
0.00164410058027079	0.281665883826523
0.00164410058027079	0.282918428056991
0.00164410058027079	0.284170972287459
0.00164410058027079	0.285423516517927
0.00164410058027079	0.286676060748395
0.00164410058027079	0.287928604978863
0.00164410058027079	0.289181149209331
0.00174081237911025	0.290277125410991
0.00174081237911025	0.291529669641459
0.00174081237911025	0.292782213871927
0.00183752417794971	0.293878190073587
0.00183752417794971	0.295130734304055
0.00183752417794971	0.296383278534523
0.00183752417794971	0.297635822764991
0.00183752417794971	0.29888836699546
0.00183752417794971	0.300140911225928
0.00183752417794971	0.301393455456396
0.00183752417794971	0.302645999686864
0.00183752417794971	0.303898543917332
0.00183752417794971	0.3051510881478
0.00203094777562863	0.306090496320651
0.00203094777562863	0.307343040551119
0.00203094777562863	0.308595584781588
0.00212765957446809	0.309691560983247
0.00212765957446809	0.310944105213715
0.00212765957446809	0.312196649444184
0.00212765957446809	0.313449193674652
0.00212765957446809	0.31470173790512
0.00222437137330754	0.315797714106779
0.00222437137330754	0.317050258337248
0.00222437137330754	0.318302802567716
0.002321083172147	0.319398778769375
0.00241779497098646	0.320494754971035
0.00251450676982592	0.321590731172695
0.00261121856866538	0.322686707374354
0.00261121856866538	0.323939251604822
0.00261121856866538	0.32519179583529
0.00261121856866538	0.326444340065759
0.00261121856866538	0.327696884296227
0.00261121856866538	0.328949428526695
0.00261121856866538	0.330201972757163
0.00270793036750484	0.331297948958823
0.00270793036750484	0.332550493189291
0.00280464216634429	0.33364646939095
0.00280464216634429	0.334899013621418
0.00280464216634429	0.336151557851887
0.00280464216634429	0.337404102082355
0.00280464216634429	0.338656646312823
0.00290135396518375	0.339752622514483
0.00290135396518375	0.341005166744951
0.00290135396518375	0.342257710975419
0.00290135396518375	0.343510255205887
0.00290135396518375	0.344762799436355
0.00290135396518375	0.346015343666823
0.00290135396518375	0.347267887897291
0.00299806576402321	0.348363864098951
0.00299806576402321	0.349616408329419
0.00299806576402321	0.350868952559887
0.00299806576402321	0.352121496790355
0.00309477756286267	0.353217472992015
0.00309477756286267	0.354470017222483
0.00309477756286267	0.355722561452951
0.00309477756286267	0.356975105683419
0.00328820116054159	0.357914513856271
0.00328820116054159	0.359167058086739
0.00328820116054159	0.360419602317207
0.00328820116054159	0.361672146547675
0.00328820116054159	0.362924690778143
0.00328820116054159	0.364177235008611
0.00328820116054159	0.365429779239079
0.00328820116054159	0.366682323469548
0.00328820116054159	0.367934867700016
0.00338491295938104	0.369030843901675
0.00338491295938104	0.370283388132143
0.00338491295938104	0.371535932362612
0.00338491295938104	0.37278847659308
0.00338491295938104	0.374041020823548
0.00338491295938104	0.375293565054016
0.00338491295938104	0.376546109284484
0.00338491295938104	0.377798653514952
0.00338491295938104	0.37905119774542
0.0034816247582205	0.38014717394708
0.0034816247582205	0.381399718177548
0.0034816247582205	0.382652262408016
0.0034816247582205	0.383904806638484
0.0034816247582205	0.385157350868953
0.0034816247582205	0.386409895099421
0.0034816247582205	0.387662439329889
0.00357833655705996	0.388758415531548
0.00357833655705996	0.390010959762017
0.00377176015473888	0.390950367934868
0.00377176015473888	0.392202912165336
0.00386847195357834	0.393298888366995
0.0039651837524178	0.394394864568655
0.0039651837524178	0.395647408799123
0.0039651837524178	0.396899953029591
0.0039651837524178	0.39815249726006
0.0039651837524178	0.399405041490528
0.0039651837524178	0.400657585720996
0.00406189555125725	0.401753561922655
0.00406189555125725	0.403006106153124
0.00406189555125725	0.404258650383592
0.00406189555125725	0.40551119461406
0.00415860735009671	0.406607170815719
0.00425531914893617	0.407703147017379
0.00425531914893617	0.408955691247847
0.00425531914893617	0.410208235478315
0.00425531914893617	0.411460779708783
0.00425531914893617	0.412713323939252
0.00425531914893617	0.41396586816972
0.00435203094777563	0.415061844371379
0.00444874274661509	0.416157820573039
0.00454545454545455	0.417253796774699
0.00454545454545455	0.418506341005167
0.00454545454545455	0.419758885235635
0.00454545454545455	0.421011429466103
0.00454545454545455	0.422263973696571
0.00454545454545455	0.423516517927039
0.00454545454545455	0.424769062157507
0.00454545454545455	0.426021606387976
0.00454545454545455	0.427274150618444
0.00454545454545455	0.428526694848912
0.004642166344294	0.429622671050571
0.004642166344294	0.43087521528104
0.004642166344294	0.432127759511508
0.004642166344294	0.433380303741976
0.004642166344294	0.434632847972444
0.004642166344294	0.435885392202912
0.004642166344294	0.43713793643338
0.004642166344294	0.438390480663848
0.004642166344294	0.439643024894317
0.004642166344294	0.440895569124785
0.00473887814313346	0.441991545326444
0.00473887814313346	0.443244089556912
0.00473887814313346	0.444496633787381
0.00473887814313346	0.445749178017849
0.00483558994197292	0.446845154219508
0.00483558994197292	0.448097698449976
0.00483558994197292	0.449350242680445
0.00483558994197292	0.450602786910913
0.00483558994197292	0.451855331141381
0.00483558994197292	0.453107875371849
0.00483558994197292	0.454360419602317
0.00483558994197292	0.455612963832785
0.00483558994197292	0.456865508063253
0.00493230174081238	0.457961484264913
0.00502901353965184	0.459057460466573
0.00502901353965184	0.460310004697041
0.0051257253384913	0.4614059808987
0.00531914893617021	0.462345389071552
0.00531914893617021	0.46359793330202
0.00541586073500967	0.464693909503679
0.00541586073500967	0.465946453734148
0.00551257253384913	0.467042429935807
0.00551257253384913	0.468294974166275
0.00560928433268859	0.469390950367935
0.00560928433268859	0.470643494598403
0.00560928433268859	0.471896038828871
0.00570599613152805	0.472992015030531
0.00580270793036751	0.47408799123219
0.00580270793036751	0.475340535462659
0.00580270793036751	0.476593079693127
0.00580270793036751	0.477845623923595
0.00580270793036751	0.479098168154063
0.00580270793036751	0.480350712384531
0.00589941972920696	0.481446688586191
0.00609284332688588	0.482386096759042
0.00609284332688588	0.48363864098951
0.00618955512572534	0.48473461719117
0.00618955512572534	0.485987161421638
0.00638297872340425	0.486926569594489
0.00647969052224371	0.488022545796148
0.00657640232108317	0.489118521997808
0.00657640232108317	0.490371066228276
0.00657640232108317	0.491623610458744
0.00676982591876209	0.492563018631595
0.00686653771760155	0.493658994833255
0.00696324951644101	0.494754971034915
0.00696324951644101	0.496007515265383
0.00705996131528046	0.497103491467042
0.00705996131528046	0.498356035697511
0.00705996131528046	0.499608579927979
0.00715667311411992	0.500704556129638
0.00715667311411992	0.501957100360106
0.00715667311411992	0.503209644590575
0.00715667311411992	0.504462188821043
0.00715667311411992	0.505714733051511
0.00715667311411992	0.506967277281979
0.00725338491295938	0.508063253483639
0.00735009671179884	0.509159229685298
0.00754352030947776	0.510098637858149
0.00754352030947776	0.511351182088618
0.00754352030947776	0.512603726319086
0.00764023210831721	0.513699702520745
0.00773694390715667	0.514795678722405
0.00783365570599613	0.515891654924065
0.00783365570599613	0.517144199154533
0.00793036750483559	0.518240175356192
0.00793036750483559	0.51949271958666
0.00793036750483559	0.520745263817128
0.00802707930367505	0.521841240018788
0.00802707930367505	0.523093784249256
0.00802707930367505	0.524346328479724
0.00812379110251451	0.525442304681384
0.00822050290135396	0.526538280883044
0.00822050290135396	0.527790825113512
0.00831721470019342	0.528886801315171
0.00831721470019342	0.53013934554564
0.00841392649903288	0.531235321747299
0.00851063829787234	0.532331297948959
0.0086073500967118	0.533427274150618
0.0086073500967118	0.534679818381087
0.0086073500967118	0.535932362611555
0.00870406189555126	0.537028338813214
0.00880077369439072	0.538124315014874
0.00889748549323017	0.539220291216534
0.00899419729206963	0.540316267418193
0.00899419729206963	0.541568811648661
0.00899419729206963	0.542821355879129
0.00909090909090909	0.543917332080789
0.00918762088974855	0.545013308282449
0.00918762088974855	0.546265852512917
0.00928433268858801	0.547361828714577
0.00928433268858801	0.548614372945045
0.00938104448742747	0.549710349146704
0.00947775628626692	0.550806325348364
0.00947775628626692	0.552058869578832
0.00947775628626692	0.5533114138093
0.00957446808510638	0.55440739001096
0.00957446808510638	0.555659934241428
0.00957446808510638	0.556912478471896
0.00957446808510638	0.558165022702364
0.00957446808510638	0.559417566932832
0.00967117988394584	0.560513543134492
0.00986460348162476	0.561452951307343
0.00986460348162476	0.562705495537811
0.00996131528046422	0.563801471739471
0.00996131528046422	0.565054015969939
0.00996131528046422	0.566306560200407
0.0100580270793037	0.567402536402067
0.0100580270793037	0.568655080632535
0.0101547388781431	0.569751056834194
0.0102514506769826	0.570847033035854
0.010348162475822	0.571943009237514
0.0104448742746615	0.573038985439173
0.010541586073501	0.574134961640833
0.010541586073501	0.575387505871301
0.010541586073501	0.576640050101769
0.0107350096711799	0.57757945827462
0.0107350096711799	0.579301706591514
0.0122823984526112	0.580867386879599
0.0136363636363636	0.582746203225301
0.0144100580270793	0.584468451542195
0.0149903288201161	0.587443244089557
0.0152804642166344	0.590104900579302
0.0167311411992263	0.591044308752153
0.0169245647969052	0.594645373414749
0.0184719535783366	0.596524189760451
0.0184719535783366	0.597933302019728
0.018568665377176	0.599029278221387
0.018568665377176	0.600281822451855
0.0186653771760155	0.601377798653515
0.0187620889748549	0.602473774855175
0.0187620889748549	0.603726319085643
0.0187620889748549	0.604978863316111
0.0188588007736944	0.606074839517771
0.0189555125725338	0.60717081571943
0.0191489361702128	0.608110223892281
0.0191489361702128	0.609362768122749
0.0191489361702128	0.610615312353217
0.0191489361702128	0.611867856583686
0.0193423597678917	0.612807264756537
0.0194390715667311	0.613903240958196
0.0194390715667311	0.615155785188664
0.0194390715667311	0.616408329419133
0.0195357833655706	0.617504305620792
0.0196324951644101	0.618600281822452
0.0197292069632495	0.619696258024111
0.019825918762089	0.620792234225771
0.0199226305609284	0.621888210427431
0.0200193423597679	0.62298418662909
0.0201160541586074	0.62408016283075
0.0201160541586074	0.625332707061218
0.0202127659574468	0.626428683262878
0.0205029013539652	0.62721152340692
0.0205996131528046	0.62830749960858
0.0206963249516441	0.62940347581024
0.0206963249516441	0.630656020040708
0.0206963249516441	0.631908564271176
0.0209864603481625	0.632691404415218
0.0209864603481625	0.633943948645687
0.0211798839458414	0.634883356818538
0.0212765957446809	0.635979333020197
0.0212765957446809	0.637231877250665
0.0213733075435203	0.638327853452325
0.0213733075435203	0.639580397682793
0.0214700193423598	0.640676373884453
0.0216634429400387	0.641615782057304
0.0216634429400387	0.642868326287772
0.0217601547388781	0.643964302489432
0.0220502901353965	0.644747142633474
0.0220502901353965	0.645999686863942
0.0220502901353965	0.647252231094411
0.022147001934236	0.64834820729607
0.022147001934236	0.649600751526538
0.022147001934236	0.650853295757006
0.022147001934236	0.652105839987475
0.0222437137330754	0.653201816189134
0.0222437137330754	0.654454360419602
0.0224371373307544	0.655393768592453
0.0224371373307544	0.656646312822922
0.0226305609284333	0.657585720995773
0.0227272727272727	0.658681697197432
0.0229206963249516	0.659621105370283
0.0230174081237911	0.660717081571943
0.0233075435203095	0.661499921715986
0.0234042553191489	0.662595897917645
0.0235009671179884	0.663691874119305
0.0236943907156673	0.664631282292156
0.0237911025145068	0.665727258493816
0.0238878143133462	0.666823234695475
0.0239845261121857	0.667919210897135
0.0240812379110251	0.669015187098794
0.0241779497098646	0.670111163300454
0.0241779497098646	0.671363707530922
0.0241779497098646	0.67261625176139
0.024468085106383	0.673399091905433
0.0246615087040619	0.674338500078284
0.0247582205029014	0.675434476279944
0.0249516441005803	0.676373884452795
0.0252417794970986	0.677156724596837
0.0254352030947776	0.678096132769688
0.0254352030947776	0.679348677000157
0.0256286266924565	0.680288085173008
0.0258220502901354	0.681227493345859
0.0260154738878143	0.68216690151871
0.0261121856866538	0.68326287772037
0.0262088974854932	0.684358853922029
0.0262088974854932	0.685611398152497
0.0262088974854932	0.686863942382965
0.0262088974854932	0.688116486613433
0.0263056092843327	0.689212462815093
0.0264023210831721	0.690308439016753
0.0264023210831721	0.691560983247221
0.0265957446808511	0.692500391420072
0.0266924564796905	0.693596367621732
0.0269825918762089	0.694379207765774
0.0270793036750484	0.695475183967434
0.0271760154738878	0.696571160169093
0.0275628626692456	0.697197432284328
0.0276595744680851	0.698293408485987
0.027852998065764	0.699232816658838
0.0279497098646035	0.700328792860498
0.0283365570599613	0.700955064975732
0.0286266924564797	0.701737905119775
0.0286266924564797	0.702990449350243
0.0286266924564797	0.704242993580711
0.0288201160541586	0.705182401753562
0.0290135396518375	0.706121809926413
0.0294003868471954	0.706748082041647
0.0294003868471954	0.708000626272115
0.0294970986460348	0.709096602473775
0.0296905222437137	0.710036010646626
0.0298839458413926	0.710975418819477
0.0302707930367505	0.711601690934711
0.0303675048355899	0.712697667136371
0.0304642166344294	0.71379364333803
0.0305609284332689	0.71488961953969
0.0307543520309478	0.715829027712541
0.0308510638297872	0.716925003914201
0.0308510638297872	0.718177548144669
0.0310444874274662	0.71911695631752
0.0312379110251451	0.720056364490371
0.0313346228239845	0.721152340692031
0.0313346228239845	0.722404884922499
0.0315280464216634	0.72334429309535
0.0316247582205029	0.72444026929701
0.0318181818181818	0.725379677469861
0.0320116054158607	0.726319085642712
0.0321083172147002	0.727415061844371
0.0323017408123791	0.728354470017223
0.0325918762088975	0.729137310161265
0.0326885880077369	0.730233286362925
0.0326885880077369	0.731485830593393
0.0326885880077369	0.732738374823861
0.0328820116054159	0.733677782996712
0.0329787234042553	0.734773759198372
0.0330754352030948	0.735869735400031
0.0331721470019342	0.736965711601691
0.0332688588007737	0.738061687803351
0.0332688588007737	0.739314232033819
0.0334622823984526	0.74025364020667
0.0338491295938104	0.740879912321904
0.0339458413926499	0.741975888523563
0.0339458413926499	0.743228432754032
0.0341392649903288	0.744167840926883
0.0344294003868472	0.744950681070925
0.0344294003868472	0.746203225301393
0.0345261121856867	0.747299201503053
0.0346228239845261	0.748395177704713
0.0349129593810445	0.749178017848755
0.0351063829787234	0.750117426021606
0.0352998065764023	0.751056834194457
0.0355899419729207	0.7518396743385
0.0358800773694391	0.752622514482543
0.0362669245647969	0.753248786597777
0.0363636363636364	0.754344762799436
0.0365570599613153	0.755284170972288
0.0366537717601547	0.756380147173947
0.0368471953578337	0.757319555346798
0.0369439071566731	0.758415531548458
0.0374274661508704	0.758885235634883
0.0376208897485493	0.759824643807735
0.0379110251450677	0.760607483951777
0.0381044487427466	0.761546892124628
0.0382978723404255	0.762486300297479
0.0385880077369439	0.763269140441522
0.0387814313346228	0.764208548614373
0.0391682785299807	0.764834820729607
0.0392649903288201	0.765930796931267
0.0393617021276596	0.767026773132926
0.0393617021276596	0.768279317363394
0.0395551257253385	0.769218725536245
0.0398452611218569	0.770001565680288
0.0400386847195358	0.770940973853139
0.0402321083172147	0.77188038202599
0.0402321083172147	0.773132926256458
0.0404255319148936	0.77407233442931
0.040715667311412	0.774855174573352
0.0409090909090909	0.775794582746203
0.0411025145067698	0.776733990919054
0.0412959381044487	0.777673399091905
0.0415860735009671	0.778456239235948
0.041972920696325	0.779082511351182
0.0423597678916828	0.779708783466416
0.0424564796905222	0.780804759668076
0.0428433268858801	0.78143103178331
0.0431334622823984	0.782213871927352
0.0433268858800774	0.783153280100204
0.0435203094777563	0.784092688273055
0.0438104448742747	0.784875528417097
0.0441972920696325	0.785501800532331
0.0444874274661509	0.786284640676374
0.0447775628626692	0.787067480820416
0.0449709864603482	0.788006888993268
0.0452611218568665	0.78878972913731
0.0452611218568665	0.790042273367778
0.0454545454545455	0.790981681540629
0.0456479690522244	0.791921089713481
0.0460348162475822	0.792547361828715
0.0462282398452611	0.793486770001566
0.04642166344294	0.794426178174417
0.0465183752417795	0.795522154376076
0.0468085106382979	0.796304994520119
0.0470986460348162	0.797087834664162
0.0472920696324952	0.798027242837013
0.0474854932301741	0.798966651009864
0.0478723404255319	0.799592923125098
0.0482591876208898	0.800219195240332
0.048742746615087	0.800688899326757
0.0491295938104449	0.801315171441991
0.0494197292069632	0.802098011586034
0.0494197292069632	0.803350555816502
0.0496131528046422	0.804289963989353
0.05	0.804916236104587
0.0502901353965184	0.80569907624863
0.0503868471953578	0.80679505245029
0.0507736943907157	0.807421324565524
0.0509671179883946	0.808360732738375
0.051257253384913	0.809143572882417
0.0513539651837524	0.810239549084077
0.0515473887814313	0.811178957256928
0.0517408123791103	0.812118365429779
0.0519342359767892	0.81305777360263
0.0521276595744681	0.813997181775481
0.0527079303675048	0.814310317833098
0.0528046421663443	0.815406294034758
0.0530947775628627	0.816189134178801
0.0532882011605416	0.817128542351652
0.05357833655706	0.817911382495694
0.0540618955512573	0.81838108658212
0.0544487427466151	0.819007358697354
0.0548355899419729	0.819633630812588
0.0551257253384913	0.820416470956631
0.0555125725338491	0.821042743071865
0.0558027079303675	0.821825583215907
0.0561895551257253	0.822451855331141
0.0563829787234043	0.823391263503992
0.0565764023210832	0.824330671676844
0.0568665377176015	0.825113511820886
0.0571566731141199	0.825896351964929
0.0576402321083172	0.826366056051354
0.058027079303675	0.826992328166588
0.0583172147001934	0.827775168310631
0.0586073500967118	0.828558008454674
0.0588974854932302	0.829340848598716
0.059284332688588	0.82996712071395
0.0596711798839458	0.830593392829184
0.0600580270793037	0.831219664944418
0.0604448742746615	0.831845937059652
0.0608317214700193	0.832472209174887
0.0613152804642166	0.832941913261312
0.0618955512572534	0.833255049318929
0.0620889748549323	0.83419445749178
0.0623791102514507	0.834977297635823
0.0627659574468085	0.835603569751057
0.0631528046421663	0.836229841866291
0.0635396518375242	0.836856113981525
0.063926499032882	0.837482386096759
0.0642166344294004	0.838265226240802
0.0644100580270793	0.839204634413653
0.0648936170212766	0.839674338500078
0.0652804642166344	0.840300610615312
0.0655705996131528	0.841083450759355
0.0659574468085106	0.841709722874589
0.0663442940038685	0.842335994989823
0.0667311411992263	0.842962267105057
0.0670212765957447	0.8437451072491
0.067504835589942	0.844214811335525
0.0679883945841393	0.844684515421951
0.0683752417794971	0.845310787537185
0.0689555125725339	0.845623923594802
0.0693423597678917	0.846250195710036
0.069825918762089	0.846719899796462
0.0702127659574468	0.847346171911696
0.0706963249516441	0.847815875998121
0.0709864603481625	0.848598716142164
0.0715667311411992	0.848911852199781
0.0718568665377176	0.849694692343823
0.072147001934236	0.850477532487866
0.0727272727272727	0.850790668545483
0.07321083172147	0.851260372631909
0.0735976789168278	0.851886644747143
0.0735976789168278	0.853139188977611
0.0739845261121857	0.853765461092845
0.074468085106383	0.85423516517927
0.0751450676982592	0.854391733208079
0.0754352030947776	0.855174573352122
0.0757253384912959	0.855957413496164
0.0759187620889749	0.856896821669015
0.0764023210831721	0.857366525755441
0.07678916827853	0.857992797870675
0.0770793036750484	0.858775638014717
0.0774661508704062	0.859401910129951
0.0779497098646035	0.859871614216377
0.0784332688588008	0.860341318302803
0.079110251450677	0.860497886331611
0.0794003868471954	0.861280726475654
0.0798839458413926	0.861750430562079
0.0802707930367505	0.862376702677313
0.0806576402321083	0.863002974792547
0.0808510638297872	0.863942382965398
0.0810444874274661	0.86488179113825
0.0813346228239845	0.865664631282292
0.0817214700193424	0.866290903397526
0.0821083172147002	0.86691717551276
0.0823984526112186	0.867700015656803
0.0827852998065764	0.868326287772037
0.0831721470019342	0.868952559887271
0.0835589941972921	0.869578832002505
0.0841392649903288	0.869891968060122
0.0844294003868472	0.870674808204165
0.0847195357833656	0.871457648348207
0.0850096711798839	0.87224048849225
0.0852998065764023	0.873023328636293
0.0854932301740812	0.873962736809144
0.0861702127659574	0.874119304837952
0.0864603481624758	0.874902144981995
0.0868471953578337	0.875528417097229
0.0872340425531915	0.876154689212463
0.0879110251450677	0.876311257241271
0.0885880077369439	0.87646782527008
0.0891682785299807	0.876780961327697
0.0896518375241779	0.877250665414122
0.0902321083172147	0.87756380147174
0.0908123791102514	0.877876937529356
0.0914893617021277	0.878033505558165
0.0918762088974855	0.878659777673399
0.0921663442940039	0.879442617817442
0.0929400386847195	0.879442617817442
0.0935203094777563	0.879755753875059
0.0940038684719536	0.880225457961484
0.0943907156673114	0.880851730076718
0.0951644100580271	0.880851730076718
0.0956479690522244	0.881321434163144
0.0958413926499033	0.882260842335995
0.0962282398452611	0.882887114451229
0.0969052224371373	0.883043682480038
0.0974854932301741	0.883356818537655
0.0980657640232108	0.883669954595272
0.0983558994197292	0.884452794739314
0.0988394584139265	0.88492249882574
0.0995164410058027	0.885079066854548
0.0999032882011605	0.885705338969782
0.100386847195358	0.886175043056208
0.100773694390716	0.886801315171442
0.101160541586074	0.887427587286676
0.10174081237911	0.887740723344293
0.102224371373308	0.888210427430719
0.102707930367505	0.888680131517144
0.103288201160542	0.888993267574761
0.103675048355899	0.889619539689995
0.104352030947776	0.889776107718804
0.104932301740812	0.890089243776421
0.105512572533849	0.890402379834038
0.105996131528046	0.890872083920463
0.106382978723404	0.891498356035697
0.106963249516441	0.891811492093315
0.107446808510638	0.89228119617974
0.107930367504836	0.892750900266166
0.108510638297872	0.893064036323783
0.108800773694391	0.893846876467825
0.109284332688588	0.894316580554251
0.109574468085106	0.895099420698293
0.110058027079304	0.895569124784719
0.110541586073501	0.896038828871144
0.111218568665377	0.896195396899953
0.111605415860735	0.896821669015187
0.112185686653772	0.897134805072804
0.112669245647969	0.89760450915923
0.113152804642166	0.898074213245655
0.113636363636364	0.898543917332081
0.11431334622824	0.898700485360889
0.114506769825919	0.89963989353374
0.115280464216634	0.89963989353374
0.115764023210832	0.900109597620166
0.116247582205029	0.900579301706592
0.116924564796905	0.9007358697354
0.117601547388781	0.900892437764209
0.117988394584139	0.901518709879443
0.118568665377176	0.90183184593706
0.119148936170213	0.902144981994677
0.11972920696325	0.902458118052294
0.120116054158607	0.903084390167528
0.120793036750484	0.903240958196336
0.12137330754352	0.903554094253953
0.121953578336557	0.90386723031157
0.122243713733075	0.904650070455613
0.122920696324952	0.904806638484421
0.123404255319149	0.905276342570847
0.123984526112186	0.905589478628464
0.124661508704062	0.905746046657273
0.125241779497099	0.90605918271489
0.125822050290135	0.906372318772507
0.126305609284333	0.906842022858932
0.126692456479691	0.907468294974166
0.127466150870406	0.907468294974166
0.128046421663443	0.907781431031783
0.12862669245648	0.9080945670894
0.129303675048356	0.908251135118209
0.129593810444874	0.909033975262251
0.129980657640232	0.909660247377486
0.130657640232108	0.909816815406294
0.131237911025145	0.910129951463911
0.131818181818182	0.910443087521528
0.132495164410058	0.910599655550337
0.133268858800774	0.910599655550337
0.13384912959381	0.910912791607954
0.134429400386847	0.911225927665571
0.135106382978723	0.911382495694379
0.13568665377176	0.911695631751996
0.136363636363636	0.911852199780805
0.136847195357834	0.91232190386723
0.13752417794971	0.912478471896039
0.138007736943907	0.912948175982464
0.138588007736944	0.913261312040081
0.139071566731141	0.913731016126507
0.139555125725338	0.914200720212933
0.140232108317215	0.914357288241741
0.140812379110251	0.914670424299358
0.141199226305609	0.915296696414592
0.141779497098646	0.915609832472209
0.142359767891683	0.915922968529826
0.143036750483559	0.916079536558635
0.143713733075435	0.916236104587443
0.144390715667311	0.916392672616252
0.145067698259188	0.91654924064506
0.145647969052224	0.916862376702677
0.146228239845261	0.917175512760294
0.146808510638298	0.917488648817911
0.147485493230174	0.91764521684672
0.14825918762089	0.91764521684672
0.148646034816248	0.918271488961954
0.149323017408124	0.918428056990762
0.149709864603482	0.919054329105997
0.150483558994197	0.919054329105997
0.151160541586074	0.919210897134805
0.15183752417795	0.919367465163614
0.152514506769826	0.919524033192422
0.153094777562863	0.919837169250039
0.15357833655706	0.920306873336465
0.154255319148936	0.920463441365273
0.154835589941973	0.92077657742289
0.155609284332689	0.92077657742289
0.156092843326886	0.921246281509316
0.156576402321083	0.921715985595741
0.157350096711799	0.921715985595741
0.158123791102515	0.921715985595741
0.158704061895551	0.922029121653358
0.159187620889749	0.922498825739784
0.159864603481625	0.922655393768592
0.160444874274662	0.922968529826209
0.161121856866538	0.923125097855018
0.161605415860735	0.923594801941444
0.162088974854932	0.924064506027869
0.162765957446809	0.924221074056678
0.163442940038685	0.924377642085486
0.163926499032882	0.924847346171912
0.164603481624758	0.92500391420072
0.165087040618956	0.925473618287146
0.165570599613153	0.925943322373571
0.166247582205029	0.92609989040238
0.166827852998066	0.926413026459997
0.167504835589942	0.926569594488805
0.168181818181818	0.926726162517614
0.168762088974855	0.927039298575231
0.169439071566731	0.927195866604039
0.170116054158607	0.927352434632848
0.170599613152805	0.927822138719274
0.171276595744681	0.927978706748082
0.171856866537718	0.928291842805699
0.172533849129594	0.928448410834508
0.173307543520309	0.928448410834508
0.173984526112186	0.928604978863316
0.174468085106383	0.929074682949742
0.175145067698259	0.92923125097855
0.175531914893617	0.929857523093784
0.176015473887814	0.93032722718021
0.176595744680851	0.930640363237827
0.177272727272727	0.930796931266635
0.177659574468085	0.931423203381869
0.178239845261122	0.931736339439486
0.179013539651838	0.931736339439486
0.179497098646035	0.932206043525912
0.180174081237911	0.932362611554721
0.180851063829787	0.932519179583529
0.181624758220503	0.932519179583529
0.182011605415861	0.933145451698763
0.182301740812379	0.933928291842806
0.182978723404255	0.934084859871614
0.183462282398453	0.93455456395804
0.184139264990329	0.934711131986848
0.184912959381044	0.934711131986848
0.185493230174081	0.935024268044465
0.186266924564797	0.935024268044465
0.186750483558994	0.935493972130891
0.18742746615087	0.935650540159699
0.188104448742747	0.935807108188508
0.188781431334623	0.935963676217316
0.189458413926499	0.936120244246125
0.190135396518375	0.936276812274933
0.190715667311412	0.93658994833255
0.191489361702128	0.93658994833255
0.192166344294004	0.936746516361359
0.19284332688588	0.936903084390168
0.193423597678917	0.937216220447785
0.194197292069632	0.937216220447785
0.194874274661509	0.937372788476593
0.195551257253385	0.937529356505402
0.196228239845261	0.93768592453421
0.196615087040619	0.938312196649444
0.197388781431335	0.938312196649444
0.197872340425532	0.93878190073587
0.198549323017408	0.938938468764678
0.199129593810445	0.939251604822295
0.199806576402321	0.939408172851104
0.200386847195358	0.939721308908721
0.200967117988395	0.940034444966338
0.201547388781431	0.940347581023955
0.202224371373308	0.940504149052763
0.202804642166344	0.94081728511038
0.203191489361702	0.941443557225615
0.203965183752418	0.941443557225615
0.204738878143133	0.941443557225615
0.20531914893617	0.941756693283232
0.205899419729207	0.942069829340849
0.206479690522244	0.942382965398466
0.20715667311412	0.942539533427274
0.207736943907157	0.942852669484891
0.208510638297872	0.942852669484891
0.209187620889749	0.9430092375137
0.209864603481625	0.943165805542508
0.210444874274662	0.943478941600125
0.211025145067698	0.943792077657742
0.211702127659574	0.943948645686551
0.212282398452611	0.944261781744168
0.212862669245648	0.944574917801785
0.213539651837524	0.944731485830593
0.214023210831721	0.945201189917019
0.214700193423598	0.945357757945827
0.215280464216634	0.945670894003445
0.215957446808511	0.945827462032253
0.216731141199226	0.945827462032253
0.217504835589942	0.945827462032253
0.218278529980658	0.945827462032253
0.219052224371373	0.945827462032253
0.219825918762089	0.945827462032253
0.220599613152805	0.945827462032253
0.22137330754352	0.945827462032253
0.221953578336557	0.94614059808987
0.222630560928433	0.946297166118679
0.223114119922631	0.946766870205104
0.223694390715667	0.947080006262721
0.224371373307544	0.94723657429153
0.22504835589942	0.947393142320338
0.225628626692456	0.947706278377955
0.226112185686654	0.948175982464381
0.22678916827853	0.948332550493189
0.227562862669246	0.948332550493189
0.228336557059961	0.948332550493189
0.229013539651838	0.948489118521998
0.229690522243714	0.948645686550806
0.23027079303675	0.948958822608423
0.230754352030948	0.949428526694849
0.231431334622824	0.949585094723657
0.23220502901354	0.949585094723657
0.232591876208897	0.950211366838892
0.233172147001934	0.950524502896509
0.23394584139265	0.950524502896509
0.234429400386847	0.950994206982934
0.235203094777563	0.950994206982934
0.235880077369439	0.951150775011743
0.236363636363636	0.951620479098168
0.237040618955513	0.951777047126977
0.237814313346228	0.951777047126977
0.238491295938104	0.951933615155785
0.239168278529981	0.952090183184594
0.239845261121857	0.952246751213402
0.240618955512573	0.952246751213402
0.241295938104449	0.952403319242211
0.241876208897485	0.952716455299828
0.242456479690522	0.953029591357445
0.243133462282398	0.953186159386253
0.243617021276596	0.953655863472679
0.244390715667311	0.953655863472679
0.245067698259188	0.953812431501487
0.245841392649903	0.953812431501487
0.246615087040619	0.953812431501487
0.247388781431335	0.953812431501487
0.248065764023211	0.953968999530296
0.248742746615087	0.954125567559104
0.249419729206963	0.954282135587913
0.25	0.95459527164553
0.250773694390716	0.95459527164553
0.251450676982592	0.954751839674339
0.251934235976789	0.955221543760764
0.252707930367505	0.955221543760764
0.253384912959381	0.955378111789573
0.254061895551257	0.955534679818381
0.254738878143133	0.95569124784719
0.255512572533849	0.95569124784719
0.256286266924565	0.95569124784719
0.256963249516441	0.955847815875998
0.257640232108317	0.956004383904807
0.258220502901354	0.956317519962424
0.258800773694391	0.956630656020041
0.259477756286267	0.956787224048849
0.260251450676983	0.956787224048849
0.260928433268859	0.956943792077658
0.261605415860735	0.957100360106466
0.262379110251451	0.957100360106466
0.263152804642166	0.957100360106466
0.263926499032882	0.957100360106466
0.264603481624758	0.957256928135275
0.265183752417795	0.957570064192892
0.265860735009671	0.9577266322217
0.266634429400387	0.9577266322217
0.267311411992263	0.957883200250509
0.267988394584139	0.958039768279317
0.268665377176015	0.958196336308126
0.269342359767892	0.958352904336934
0.270019342359768	0.958509472365743
0.270599613152805	0.95882260842336
0.27137330754352	0.95882260842336
0.271953578336557	0.959135744480977
0.272533849129594	0.959448880538594
0.273114119922631	0.959762016596211
0.273791102514507	0.95991858462502
0.274371373307544	0.960231720682637
0.275145067698259	0.960231720682637
0.275918762088975	0.960231720682637
0.276692456479691	0.960231720682637
0.277369439071567	0.960388288711445
0.277852998065764	0.960857992797871
0.27852998065764	0.961014560826679
0.279303675048356	0.961014560826679
0.279980657640232	0.961171128855488
0.280657640232108	0.961327696884296
0.281431334622824	0.961327696884296
0.281914893617021	0.961797400970722
0.282495164410058	0.962110537028339
0.283172147001934	0.962267105057147
0.28394584139265	0.962267105057147
0.284719535783366	0.962267105057147
0.285396518375242	0.962423673085956
0.285976789168279	0.962736809143573
0.286653771760155	0.962893377172381
0.28742746615087	0.962893377172381
0.288104448742747	0.96304994520119
0.288781431334623	0.963206513229998
0.289555125725338	0.963206513229998
0.290328820116054	0.963206513229998
0.29100580270793	0.963363081258807
0.291586073500967	0.963676217316424
0.292069632495164	0.964145921402849
0.292746615087041	0.964302489431658
0.293520309477756	0.964302489431658
0.294197292069633	0.964459057460467
0.294970986460348	0.964459057460467
0.295744680851064	0.964459057460467
0.296324951644101	0.964772193518084
0.297098646034816	0.964772193518084
0.297872340425532	0.964772193518084
0.298646034816248	0.964772193518084
0.299419729206963	0.964772193518084
0.300193423597679	0.964772193518084
0.300773694390716	0.965085329575701
0.301450676982592	0.965241897604509
0.302224371373308	0.965241897604509
0.302998065764023	0.965241897604509
0.303771760154739	0.965241897604509
0.304448742746615	0.965398465633318
0.305222437137331	0.965398465633318
0.305899419729207	0.965555033662126
0.306673114119923	0.965555033662126
0.307253384912959	0.965868169719743
0.307930367504836	0.966024737748552
0.308607350096712	0.96618130577736
0.309284332688588	0.966337873806169
0.309961315280464	0.966494441834977
0.31073500967118	0.966494441834977
0.311411992263056	0.966651009863786
0.312185686653772	0.966651009863786
0.312765957446809	0.966964145921403
0.313539651837524	0.966964145921403
0.31431334622824	0.966964145921403
0.315087040618956	0.966964145921403
0.315667311411992	0.96727728197902
0.316344294003868	0.967433850007828
0.317117988394584	0.967433850007828
0.3178916827853	0.967433850007828
0.318568665377176	0.967590418036637
0.319245647969052	0.967746986065445
0.320019342359768	0.967746986065445
0.320793036750484	0.967746986065445
0.321566731141199	0.967746986065445
0.322340425531915	0.967746986065445
0.323017408123791	0.967903554094254
0.323791102514507	0.967903554094254
0.324564796905222	0.967903554094254
0.325338491295938	0.967903554094254
0.326112185686654	0.967903554094254
0.326692456479691	0.968216690151871
0.327272727272727	0.968529826209488
0.327852998065764	0.968842962267105
0.32852998065764	0.968999530295914
0.329110251450677	0.969312666353531
0.329787234042553	0.969469234382339
0.330560928433269	0.969469234382339
0.331334622823985	0.969469234382339
0.332011605415861	0.969625802411148
0.332688588007737	0.969782370439956
0.333365570599613	0.969938938468765
0.334042553191489	0.970095506497573
0.334816247582205	0.970095506497573
0.335493230174081	0.970252074526382
0.336266924564797	0.970252074526382
0.337040618955513	0.970252074526382
0.337717601547389	0.97040864255519
0.338297872340426	0.970721778612807
0.339071566731141	0.970721778612807
0.339748549323017	0.970878346641616
0.340425531914894	0.971034914670424
0.341199226305609	0.971034914670424
0.341779497098646	0.971348050728041
0.342456479690522	0.97150461875685
0.343230174081238	0.97150461875685
0.344003868471954	0.97150461875685
0.344777562862669	0.97150461875685
0.345454545454545	0.971661186785658
0.346034816247582	0.971974322843275
0.346711798839458	0.972130890872084
0.347485493230174	0.972130890872084
0.34816247582205	0.972287458900892
0.348936170212766	0.972287458900892
0.349709864603482	0.972287458900892
0.350386847195358	0.972444026929701
0.351160541586074	0.972444026929701
0.35174081237911	0.972757162987318
0.352417794970986	0.972913731016127
0.353191489361702	0.972913731016127
0.353965183752418	0.972913731016127
0.354738878143133	0.972913731016127
0.355512572533849	0.972913731016127
0.356189555125725	0.973070299044935
0.356963249516441	0.973070299044935
0.357640232108317	0.973226867073744
0.358317214700193	0.973383435102552
0.35899419729207	0.973540003131361
0.359767891682785	0.973540003131361
0.360444874274661	0.973696571160169
0.361121856866538	0.973853139188978
0.361895551257253	0.973853139188978
0.36257253384913	0.974009707217786
0.363346228239845	0.974009707217786
0.364023210831721	0.974166275246595
0.364796905222437	0.974166275246595
0.365473887814313	0.974322843275403
0.366247582205029	0.974322843275403
0.367021276595745	0.974322843275403
0.36779497098646	0.974322843275403
0.368568665377176	0.974322843275403
0.369245647969052	0.974479411304212
0.369922630560928	0.97463597933302
0.370696324951644	0.97463597933302
0.37137330754352	0.974792547361829
0.372147001934236	0.974792547361829
0.372920696324952	0.974792547361829
0.373694390715667	0.974792547361829
0.374468085106383	0.974792547361829
0.375241779497099	0.974792547361829
0.375918762088975	0.974949115390637
0.376692456479691	0.974949115390637
0.377272727272727	0.975262251448254
0.378046421663443	0.975262251448254
0.37862669245648	0.975575387505871
0.379303675048356	0.97573195553468
0.380077369439072	0.97573195553468
0.380657640232108	0.976045091592297
0.381431334622824	0.976045091592297
0.3821083172147	0.976201659621105
0.382882011605416	0.976201659621105
0.383655705996132	0.976201659621105
0.384332688588008	0.976358227649914
0.385106382978723	0.976358227649914
0.385880077369439	0.976358227649914
0.386653771760155	0.976358227649914
0.38742746615087	0.976358227649914
0.388104448742747	0.976514795678722
0.388781431334623	0.976671363707531
0.389458413926499	0.976827931736339
0.390232108317215	0.976827931736339
0.39100580270793	0.976827931736339
0.391779497098646	0.976827931736339
0.392456479690522	0.976984499765148
0.393133462282398	0.977141067793956
0.393907156673114	0.977141067793956
0.39458413926499	0.977297635822765
0.395261121856867	0.977454203851574
0.396034816247582	0.977454203851574
0.396808510638298	0.977454203851574
0.397485493230174	0.977610771880382
0.39816247582205	0.977767339909191
0.398936170212766	0.977767339909191
0.399709864603482	0.977767339909191
0.400483558994197	0.977767339909191
0.401257253384913	0.977767339909191
0.401934235976789	0.977923907937999
0.402514506769826	0.978237043995616
0.403288201160542	0.978237043995616
0.403965183752418	0.978393612024425
0.404642166344294	0.978550180053233
0.40541586073501	0.978550180053233
0.406092843326886	0.978706748082042
0.406866537717602	0.978706748082042
0.407640232108317	0.978706748082042
0.408317214700193	0.97886331611085
0.40899419729207	0.979019884139659
0.409671179883946	0.979176452168467
0.410348162475822	0.979333020197276
0.411121856866538	0.979333020197276
0.411798839458414	0.979489588226084
0.41247582205029	0.979646156254893
0.413152804642166	0.979802724283701
0.413926499032882	0.979802724283701
0.414700193423598	0.979802724283701
0.415473887814313	0.979802724283701
0.41615087040619	0.97995929231251
0.416924564796905	0.97995929231251
0.417698259187621	0.97995929231251
0.418375241779497	0.980115860341318
0.419052224371373	0.980272428370127
0.41972920696325	0.980428996398935
0.420406189555126	0.980585564427744
0.421083172147002	0.980742132456552
0.421856866537718	0.980742132456552
0.422630560928433	0.980742132456552
0.423307543520309	0.980898700485361
0.424081237911025	0.980898700485361
0.424854932301741	0.980898700485361
0.425628626692456	0.980898700485361
0.426305609284333	0.981055268514169
0.426982591876209	0.981211836542978
0.427756286266925	0.981211836542978
0.428433268858801	0.981368404571786
0.429206963249516	0.981368404571786
0.429980657640232	0.981368404571786
0.430754352030948	0.981368404571786
0.431528046421663	0.981368404571786
0.432301740812379	0.981368404571786
0.432978723404255	0.981524972600595
0.433655705996132	0.981681540629403
0.434429400386847	0.981681540629403
0.435203094777563	0.981681540629403
0.435976789168279	0.981681540629403
0.436653771760155	0.981838108658212
0.43742746615087	0.981838108658212
0.438201160541586	0.981838108658212
0.438878143133462	0.981994676687021
0.439458413926499	0.982307812744638
0.440232108317215	0.982307812744638
0.44100580270793	0.982307812744638
0.441779497098646	0.982307812744638
0.442553191489362	0.982307812744638
0.443230174081238	0.982464380773446
0.443907156673114	0.982620948802255
0.44468085106383	0.982620948802255
0.445454545454545	0.982620948802255
0.446131528046422	0.982777516831063
0.446808510638298	0.982934084859872
0.447582205029014	0.982934084859872
0.448355899419729	0.982934084859872
0.449032882011605	0.98309065288868
0.449806576402321	0.98309065288868
0.450580270793037	0.98309065288868
0.451353965183752	0.98309065288868
0.452127659574468	0.98309065288868
0.452901353965184	0.98309065288868
0.45357833655706	0.983247220917489
0.454255319148936	0.983403788946297
0.455029013539652	0.983403788946297
0.455802707930367	0.983403788946297
0.456479690522244	0.983560356975106
0.457253384912959	0.983560356975106
0.457930367504836	0.983716925003914
0.458704061895551	0.983716925003914
0.459477756286267	0.983716925003914
0.460251450676983	0.983716925003914
0.461025145067698	0.983716925003914
0.461798839458414	0.983716925003914
0.46257253384913	0.983716925003914
0.463346228239845	0.983716925003914
0.464119922630561	0.983716925003914
0.464893617021277	0.983716925003914
0.465667311411992	0.983716925003914
0.466441005802708	0.983716925003914
0.467214700193424	0.983716925003914
0.467988394584139	0.983716925003914
0.468762088974855	0.983716925003914
0.469535783365571	0.983716925003914
0.470309477756286	0.983716925003914
0.471083172147002	0.983716925003914
0.471856866537718	0.983716925003914
0.472630560928433	0.983716925003914
0.473404255319149	0.983716925003914
0.474177949709865	0.983716925003914
0.47495164410058	0.983716925003914
0.475628626692456	0.983873493032723
0.476402321083172	0.983873493032723
0.477176015473888	0.983873493032723
0.477949709864604	0.983873493032723
0.478723404255319	0.983873493032723
0.479400386847195	0.984030061061531
0.480174081237911	0.984030061061531
0.480851063829787	0.98418662909034
0.481624758220503	0.98418662909034
0.482398452611219	0.98418662909034
0.483172147001934	0.98418662909034
0.48394584139265	0.98418662909034
0.484719535783366	0.98418662909034
0.485493230174081	0.98418662909034
0.486266924564797	0.98418662909034
0.487040618955513	0.98418662909034
0.487717601547389	0.984343197119148
0.488491295938104	0.984343197119148
0.489168278529981	0.984499765147957
0.489941972920696	0.984499765147957
0.490618955512573	0.984656333176765
0.491392649903288	0.984656333176765
0.492166344294004	0.984656333176765
0.49294003868472	0.984656333176765
0.493713733075435	0.984656333176765
0.494487427466151	0.984656333176765
0.495261121856867	0.984656333176765
0.496034816247582	0.984656333176765
0.496711798839458	0.984812901205574
0.497485493230174	0.984812901205574
0.49816247582205	0.984969469234382
0.498936170212766	0.984969469234382
0.499613152804642	0.985126037263191
0.500386847195358	0.985126037263191
0.501160541586073	0.985126037263191
0.501934235976789	0.985126037263191
0.502707930367505	0.985126037263191
0.503481624758221	0.985126037263191
0.504255319148936	0.985126037263191
0.505029013539652	0.985126037263191
0.505802707930368	0.985126037263191
0.506382978723404	0.985439173320808
0.50715667311412	0.985439173320808
0.507930367504836	0.985439173320808
0.508704061895551	0.985439173320808
0.509381044487427	0.985595741349616
0.510154738878143	0.985595741349616
0.510831721470019	0.985752309378425
0.511605415860735	0.985752309378425
0.512379110251451	0.985752309378425
0.513152804642166	0.985752309378425
0.513926499032882	0.985752309378425
0.514700193423598	0.985752309378425
0.515473887814313	0.985752309378425
0.516247582205029	0.985752309378425
0.517021276595745	0.985752309378425
0.51779497098646	0.985752309378425
0.518471953578337	0.985908877407233
0.519245647969052	0.985908877407233
0.519922630560928	0.986065445436042
0.520599613152805	0.98622201346485
0.52137330754352	0.98622201346485
0.522147001934236	0.98622201346485
0.522920696324952	0.98622201346485
0.523694390715667	0.98622201346485
0.524468085106383	0.98622201346485
0.525241779497099	0.98622201346485
0.526015473887814	0.98622201346485
0.52678916827853	0.98622201346485
0.527562862669246	0.98622201346485
0.528336557059961	0.98622201346485
0.529110251450677	0.98622201346485
0.529787234042553	0.986378581493659
0.530560928433269	0.986378581493659
0.531334622823985	0.986378581493659
0.531914893617021	0.986691717551276
0.532688588007737	0.986691717551276
0.533462282398453	0.986691717551276
0.534235976789168	0.986691717551276
0.534912959381044	0.986848285580085
0.535589941972921	0.987004853608893
0.536266924564797	0.987161421637702
0.537040618955513	0.987161421637702
0.537814313346228	0.987161421637702
0.538491295938104	0.98731798966651
0.53926499032882	0.98731798966651
0.540038684719536	0.98731798966651
0.540812379110251	0.98731798966651
0.541586073500967	0.98731798966651
0.542359767891683	0.98731798966651
0.543133462282398	0.98731798966651
0.543907156673114	0.98731798966651
0.54458413926499	0.987474557695319
0.545357833655706	0.987474557695319
0.546131528046422	0.987474557695319
0.546808510638298	0.987631125724127
0.547485493230174	0.987787693752936
0.54825918762089	0.987787693752936
0.549032882011605	0.987787693752936
0.549806576402321	0.987787693752936
0.550580270793037	0.987787693752936
0.551257253384913	0.987944261781744
0.552030947775629	0.987944261781744
0.552804642166344	0.987944261781744
0.55348162475822	0.988100829810553
0.554255319148936	0.988100829810553
0.555125725338491	0.988100829810553
0.555899419729207	0.988100829810553
0.556576402321083	0.988257397839361
0.557350096711799	0.988257397839361
0.558123791102515	0.988257397839361
0.55889748549323	0.988257397839361
0.559671179883946	0.988257397839361
0.560444874274661	0.988257397839361
0.561218568665377	0.988257397839361
0.561895551257253	0.98841396586817
0.56257253384913	0.988570533896978
0.563346228239845	0.988570533896978
0.564119922630561	0.988570533896978
0.564796905222437	0.988727101925787
0.565473887814313	0.988883669954595
0.566247582205029	0.988883669954595
0.567021276595745	0.988883669954595
0.56779497098646	0.988883669954595
0.568568665377176	0.988883669954595
0.569342359767892	0.988883669954595
0.570019342359768	0.989040237983404
0.570793036750484	0.989040237983404
0.571566731141199	0.989040237983404
0.572340425531915	0.989040237983404
0.573114119922631	0.989040237983404
0.573887814313346	0.989040237983404
0.574564796905222	0.989196806012212
0.575338491295938	0.989196806012212
0.576112185686654	0.989196806012212
0.576885880077369	0.989196806012212
0.577659574468085	0.989196806012212
0.578433268858801	0.989196806012212
0.579206963249516	0.989196806012212
0.579883945841393	0.989353374041021
0.580657640232108	0.989353374041021
0.581431334622824	0.989353374041021
0.58220502901354	0.989353374041021
0.582978723404255	0.989353374041021
0.583752417794971	0.989353374041021
0.584526112185687	0.989353374041021
0.585299806576402	0.989353374041021
0.585976789168279	0.989509942069829
0.586750483558994	0.989509942069829
0.587330754352031	0.989823078127446
0.588007736943907	0.989979646156255
0.588684719535783	0.990136214185063
0.589458413926499	0.990136214185063
0.590232108317215	0.990136214185063
0.59100580270793	0.990136214185063
0.591682785299807	0.990292782213872
0.592456479690522	0.990292782213872
0.593230174081238	0.990292782213872
0.594003868471954	0.990292782213872
0.59468085106383	0.99044935024268
0.595357833655706	0.990605918271489
0.596034816247582	0.990762486300298
0.596711798839458	0.990919054329106
0.597485493230174	0.990919054329106
0.59825918762089	0.990919054329106
0.599032882011605	0.990919054329106
0.599806576402321	0.990919054329106
0.600580270793037	0.990919054329106
0.601353965183752	0.990919054329106
0.602127659574468	0.990919054329106
0.602901353965184	0.990919054329106
0.603675048355899	0.990919054329106
0.604448742746615	0.990919054329106
0.605222437137331	0.990919054329106
0.605996131528046	0.990919054329106
0.606769825918762	0.990919054329106
0.607543520309478	0.990919054329106
0.608317214700193	0.990919054329106
0.609090909090909	0.990919054329106
0.609864603481625	0.990919054329106
0.61063829787234	0.990919054329106
0.611411992263056	0.990919054329106
0.612185686653772	0.990919054329106
0.612959381044487	0.990919054329106
0.613733075435203	0.990919054329106
0.614506769825919	0.990919054329106
0.615280464216634	0.990919054329106
0.61605415860735	0.990919054329106
0.616827852998066	0.990919054329106
0.617601547388781	0.990919054329106
0.618375241779497	0.990919054329106
0.619148936170213	0.990919054329106
0.619922630560928	0.990919054329106
0.620696324951644	0.990919054329106
0.62147001934236	0.990919054329106
0.622147001934236	0.991075622357914
0.622920696324952	0.991075622357914
0.623597678916828	0.991232190386723
0.624371373307544	0.991232190386723
0.62504835589942	0.991388758415532
0.625822050290135	0.991388758415532
0.626595744680851	0.991388758415532
0.627369439071567	0.991388758415532
0.628143133462282	0.991388758415532
0.628916827852998	0.991388758415532
0.629593810444874	0.99154532644434
0.63036750483559	0.99154532644434
0.631141199226306	0.99154532644434
0.631914893617021	0.99154532644434
0.632591876208897	0.991701894473149
0.633365570599613	0.991701894473149
0.634139264990329	0.991701894473149
0.634912959381045	0.991701894473149
0.63568665377176	0.991701894473149
0.636460348162476	0.991701894473149
0.637234042553191	0.991701894473149
0.638007736943907	0.991701894473149
0.638781431334623	0.991701894473149
0.639555125725338	0.991701894473149
0.640328820116054	0.991701894473149
0.64100580270793	0.991858462501957
0.641779497098646	0.991858462501957
0.642553191489362	0.991858462501957
0.643326885880077	0.991858462501957
0.644003868471954	0.992015030530766
0.644777562862669	0.992015030530766
0.645551257253385	0.992015030530766
0.646324951644101	0.992015030530766
0.647098646034816	0.992015030530766
0.647872340425532	0.992015030530766
0.648646034816248	0.992015030530766
0.649419729206963	0.992015030530766
0.650096711798839	0.992171598559574
0.650870406189555	0.992171598559574
0.651450676982592	0.992484734617191
0.652224371373308	0.992484734617191
0.652998065764023	0.992484734617191
0.65357833655706	0.992797870674808
0.654255319148936	0.992954438703617
0.655029013539652	0.992954438703617
0.655802707930368	0.992954438703617
0.656576402321083	0.992954438703617
0.657350096711799	0.992954438703617
0.658123791102515	0.992954438703617
0.658800773694391	0.993111006732425
0.659381044487428	0.993424142790042
0.660154738878143	0.993424142790042
0.660928433268859	0.993424142790042
0.661605415860735	0.993580710818851
0.662379110251451	0.993580710818851
0.663152804642166	0.993580710818851
0.663926499032882	0.993580710818851
0.664700193423598	0.993580710818851
0.665473887814313	0.993580710818851
0.666247582205029	0.993580710818851
0.666924564796905	0.993737278847659
0.667698259187621	0.993737278847659
0.668471953578337	0.993737278847659
0.669245647969052	0.993737278847659
0.670019342359768	0.993737278847659
0.670793036750484	0.993737278847659
0.671566731141199	0.993737278847659
0.672340425531915	0.993737278847659
0.673114119922631	0.993737278847659
0.673887814313346	0.993737278847659
0.674564796905222	0.993893846876468
0.675338491295938	0.993893846876468
0.676112185686654	0.993893846876468
0.676885880077369	0.993893846876468
0.677562862669246	0.994050414905276
0.678336557059961	0.994050414905276
0.679110251450677	0.994050414905276
0.679883945841393	0.994050414905276
0.680657640232108	0.994050414905276
0.681334622823984	0.994206982934085
0.682011605415861	0.994363550962893
0.682785299806576	0.994363550962893
0.683462282398453	0.994520118991702
0.684235976789168	0.994520118991702
0.685009671179884	0.994520118991702
0.6857833655706	0.994520118991702
0.686557059961315	0.994520118991702
0.687330754352031	0.994520118991702
0.688104448742747	0.994520118991702
0.688878143133462	0.994520118991702
0.689651837524178	0.994520118991702
0.690425531914894	0.994520118991702
0.691199226305609	0.994520118991702
0.691972920696325	0.994520118991702
0.692746615087041	0.994520118991702
0.693520309477756	0.994520118991702
0.694294003868472	0.994520118991702
0.695067698259188	0.994520118991702
0.695841392649903	0.994520118991702
0.696615087040619	0.994520118991702
0.697388781431335	0.994520118991702
0.69816247582205	0.994520118991702
0.698936170212766	0.994520118991702
0.699613152804642	0.99467668702051
0.700386847195358	0.99467668702051
0.701063829787234	0.994833255049319
0.70183752417795	0.994833255049319
0.702611218568665	0.994833255049319
0.703384912959381	0.994833255049319
0.704158607350097	0.994833255049319
0.704932301740812	0.994833255049319
0.705705996131528	0.994833255049319
0.706479690522244	0.994833255049319
0.707253384912959	0.994833255049319
0.708027079303675	0.994833255049319
0.708800773694391	0.994833255049319
0.709574468085106	0.994833255049319
0.710348162475822	0.994833255049319
0.711121856866538	0.994833255049319
0.711895551257253	0.994833255049319
0.71257253384913	0.994989823078127
0.713346228239845	0.994989823078127
0.714119922630561	0.994989823078127
0.714893617021277	0.994989823078127
0.715667311411992	0.994989823078127
0.716441005802708	0.994989823078127
0.717214700193424	0.994989823078127
0.7178916827853	0.995146391106936
0.718665377176015	0.995146391106936
0.719439071566731	0.995146391106936
0.720212765957447	0.995146391106936
0.720986460348162	0.995146391106936
0.721760154738878	0.995146391106936
0.722533849129594	0.995146391106936
0.723307543520309	0.995146391106936
0.724081237911025	0.995146391106936
0.724854932301741	0.995146391106936
0.725628626692456	0.995146391106936
0.726402321083172	0.995146391106936
0.727176015473888	0.995146391106936
0.727949709864604	0.995146391106936
0.728723404255319	0.995146391106936
0.729497098646035	0.995146391106936
0.73027079303675	0.995146391106936
0.731044487427466	0.995146391106936
0.731818181818182	0.995146391106936
0.732591876208897	0.995146391106936
0.733365570599613	0.995146391106936
0.734139264990329	0.995146391106936
0.734912959381045	0.995146391106936
0.73568665377176	0.995146391106936
0.736460348162476	0.995146391106936
0.737234042553191	0.995146391106936
0.738007736943907	0.995146391106936
0.738781431334623	0.995146391106936
0.739555125725338	0.995146391106936
0.740328820116054	0.995146391106936
0.74110251450677	0.995146391106936
0.741876208897486	0.995146391106936
0.742649903288201	0.995146391106936
0.743423597678917	0.995146391106936
0.744197292069632	0.995146391106936
0.744970986460348	0.995146391106936
0.745744680851064	0.995146391106936
0.746518375241779	0.995146391106936
0.747292069632495	0.995146391106936
0.748065764023211	0.995146391106936
0.748839458413927	0.995146391106936
0.749613152804642	0.995146391106936
0.750386847195358	0.995146391106936
0.751160541586073	0.995146391106936
0.751934235976789	0.995146391106936
0.752707930367505	0.995146391106936
0.753481624758221	0.995146391106936
0.754158607350097	0.995302959135745
0.754932301740812	0.995302959135745
0.755609284332689	0.995459527164553
0.756382978723404	0.995459527164553
0.75715667311412	0.995459527164553
0.757833655705996	0.995616095193361
0.758607350096712	0.995616095193361
0.759381044487427	0.995616095193361
0.760154738878143	0.995616095193361
0.760928433268859	0.995616095193361
0.761702127659574	0.995616095193361
0.762379110251451	0.99577266322217
0.763152804642166	0.99577266322217
0.763926499032882	0.99577266322217
0.764700193423598	0.99577266322217
0.765473887814313	0.99577266322217
0.766247582205029	0.99577266322217
0.767021276595745	0.99577266322217
0.76779497098646	0.99577266322217
0.768568665377176	0.99577266322217
0.769342359767892	0.99577266322217
0.770116054158607	0.99577266322217
0.770889748549323	0.99577266322217
0.771663442940039	0.99577266322217
0.772437137330754	0.99577266322217
0.77321083172147	0.99577266322217
0.774177949709865	0.99577266322217
0.77495164410058	0.99577266322217
0.775725338491296	0.99577266322217
0.776499032882012	0.99577266322217
0.777272727272727	0.99577266322217
0.778046421663443	0.99577266322217
0.778820116054159	0.99577266322217
0.779593810444874	0.99577266322217
0.78036750483559	0.99577266322217
0.781141199226306	0.99577266322217
0.781914893617021	0.99577266322217
0.782688588007737	0.99577266322217
0.783462282398453	0.99577266322217
0.784235976789168	0.99577266322217
0.785009671179884	0.99577266322217
0.7857833655706	0.99577266322217
0.786557059961315	0.99577266322217
0.787330754352031	0.99577266322217
0.788104448742747	0.99577266322217
0.788878143133462	0.99577266322217
0.789651837524178	0.99577266322217
0.790425531914894	0.99577266322217
0.791199226305609	0.99577266322217
0.791972920696325	0.99577266322217
0.792746615087041	0.99577266322217
0.793520309477756	0.99577266322217
0.794294003868472	0.99577266322217
0.795067698259188	0.99577266322217
0.795841392649903	0.99577266322217
0.79642166344294	0.996085799279787
0.797195357833656	0.996085799279787
0.797969052224371	0.996085799279787
0.798742746615087	0.996085799279787
0.799516441005803	0.996085799279787
0.800290135396518	0.996085799279787
0.801063829787234	0.996085799279787
0.80183752417795	0.996085799279787
0.802611218568665	0.996085799279787
0.803384912959381	0.996085799279787
0.804158607350097	0.996085799279787
0.804932301740812	0.996085799279787
0.805705996131528	0.996085799279787
0.806479690522244	0.996085799279787
0.807253384912959	0.996085799279787
0.808027079303675	0.996085799279787
0.808704061895551	0.996242367308596
0.809477756286267	0.996242367308596
0.810251450676983	0.996242367308596
0.811025145067698	0.996242367308596
0.811798839458414	0.996242367308596
0.81257253384913	0.996242367308596
0.813346228239845	0.996242367308596
0.814023210831721	0.996398935337404
0.814700193423598	0.996555503366213
0.815473887814313	0.996555503366213
0.816247582205029	0.996555503366213
0.817021276595745	0.996555503366213
0.81779497098646	0.996555503366213
0.818568665377176	0.996555503366213
0.819342359767892	0.996555503366213
0.820116054158607	0.996555503366213
0.820793036750484	0.996712071395021
0.821566731141199	0.996712071395021
0.822340425531915	0.996712071395021
0.823114119922631	0.996712071395021
0.823887814313346	0.996712071395021
0.824661508704062	0.996712071395021
0.825435203094778	0.996712071395021
0.826208897485493	0.996712071395021
0.826982591876209	0.996712071395021
0.827659574468085	0.99686863942383
0.828433268858801	0.99686863942383
0.829206963249516	0.99686863942383
0.829883945841393	0.997025207452638
0.830657640232108	0.997025207452638
0.831431334622824	0.997025207452638
0.83220502901354	0.997025207452638
0.832978723404255	0.997025207452638
0.833655705996131	0.997181775481447
0.834332688588008	0.997338343510255
0.835009671179884	0.997494911539064
0.8357833655706	0.997494911539064
0.836557059961315	0.997494911539064
0.837330754352031	0.997494911539064
0.838104448742747	0.997494911539064
0.838878143133462	0.997494911539064
0.839651837524178	0.997494911539064
0.840425531914894	0.997494911539064
0.841199226305609	0.997494911539064
0.841972920696325	0.997494911539064
0.842746615087041	0.997494911539064
0.843520309477756	0.997494911539064
0.844294003868472	0.997494911539064
0.845067698259188	0.997494911539064
0.845841392649903	0.997494911539064
0.846615087040619	0.997494911539064
0.847388781431335	0.997494911539064
0.84816247582205	0.997494911539064
0.848936170212766	0.997494911539064
0.849709864603482	0.997494911539064
0.850483558994197	0.997494911539064
0.851257253384913	0.997494911539064
0.852030947775629	0.997494911539064
0.852804642166344	0.997494911539064
0.85357833655706	0.997494911539064
0.854255319148936	0.997651479567872
0.855029013539652	0.997651479567872
0.855802707930368	0.997651479567872
0.856576402321083	0.997651479567872
0.857350096711799	0.997651479567872
0.858123791102514	0.997651479567872
0.85889748549323	0.997651479567872
0.859671179883946	0.997651479567872
0.860444874274662	0.997651479567872
0.861121856866538	0.997808047596681
0.861895551257253	0.997808047596681
0.862669245647969	0.997808047596681
0.863442940038685	0.997808047596681
0.8642166344294	0.997808047596681
0.864990328820116	0.997808047596681
0.865764023210832	0.997808047596681
0.866537717601547	0.997808047596681
0.867311411992263	0.997808047596681
0.868085106382979	0.997808047596681
0.868858800773694	0.997808047596681
0.86963249516441	0.997808047596681
0.870406189555126	0.997808047596681
0.871179883945841	0.997808047596681
0.871953578336557	0.997808047596681
0.872727272727273	0.997808047596681
0.873500967117988	0.997808047596681
0.874274661508704	0.997808047596681
0.87504835589942	0.997808047596681
0.875822050290135	0.997808047596681
0.876595744680851	0.997808047596681
0.877369439071567	0.997808047596681
0.878143133462282	0.997808047596681
0.878916827852998	0.997808047596681
0.879690522243714	0.997808047596681
0.880464216634429	0.997808047596681
0.881237911025145	0.997808047596681
0.882011605415861	0.997808047596681
0.882785299806576	0.997808047596681
0.883558994197292	0.997808047596681
0.884235976789168	0.997964615625489
0.885009671179884	0.997964615625489
0.88568665377176	0.998121183654298
0.886460348162476	0.998121183654298
0.887234042553191	0.998121183654298
0.888007736943907	0.998121183654298
0.888781431334623	0.998121183654298
0.889555125725338	0.998121183654298
0.890328820116054	0.998121183654298
0.89110251450677	0.998121183654298
0.891876208897486	0.998121183654298
0.892649903288201	0.998121183654298
0.893423597678917	0.998121183654298
0.894197292069632	0.998121183654298
0.894970986460348	0.998121183654298
0.895647969052224	0.998277751683106
0.89642166344294	0.998277751683106
0.897195357833656	0.998277751683106
0.897969052224371	0.998277751683106
0.898742746615087	0.998277751683106
0.899516441005803	0.998277751683106
0.900290135396518	0.998277751683106
0.901063829787234	0.998277751683106
0.90183752417795	0.998277751683106
0.902611218568665	0.998277751683106
0.903384912959381	0.998277751683106
0.904158607350097	0.998277751683106
0.904835589941973	0.998434319711915
0.905609284332689	0.998434319711915
0.906286266924565	0.998590887740723
0.90705996131528	0.998590887740723
0.907833655705996	0.998590887740723
0.908607350096712	0.998590887740723
0.909381044487428	0.998590887740723
0.910154738878143	0.998590887740723
0.910928433268859	0.998590887740723
0.911702127659574	0.998590887740723
0.912379110251451	0.998747455769532
0.913152804642166	0.998747455769532
0.913926499032882	0.998747455769532
0.914603481624758	0.99890402379834
0.915377176015474	0.99890402379834
0.91615087040619	0.99890402379834
0.916924564796905	0.99890402379834
0.917698259187621	0.99890402379834
0.918471953578337	0.99890402379834
0.919245647969052	0.99890402379834
0.920019342359768	0.99890402379834
0.920793036750484	0.99890402379834
0.921566731141199	0.99890402379834
0.922340425531915	0.99890402379834
0.923114119922631	0.99890402379834
0.923887814313346	0.99890402379834
0.924661508704062	0.99890402379834
0.925435203094778	0.99890402379834
0.926208897485493	0.99890402379834
0.926982591876209	0.99890402379834
0.927756286266925	0.99890402379834
0.92852998065764	0.99890402379834
0.929303675048356	0.99890402379834
0.930077369439072	0.99890402379834
0.930851063829787	0.99890402379834
0.931624758220503	0.99890402379834
0.932398452611219	0.99890402379834
0.933172147001934	0.99890402379834
0.93394584139265	0.99890402379834
0.934719535783366	0.99890402379834
0.935493230174081	0.99890402379834
0.936266924564797	0.99890402379834
0.937040618955513	0.99890402379834
0.937814313346228	0.99890402379834
0.938588007736944	0.99890402379834
0.93936170212766	0.99890402379834
0.940135396518375	0.99890402379834
0.940909090909091	0.99890402379834
0.941682785299807	0.99890402379834
0.942456479690522	0.99890402379834
0.943230174081238	0.99890402379834
0.944003868471954	0.99890402379834
0.944777562862669	0.99890402379834
0.945551257253385	0.99890402379834
0.946324951644101	0.99890402379834
0.947098646034816	0.99890402379834
0.947872340425532	0.99890402379834
0.948646034816248	0.99890402379834
0.949419729206963	0.99890402379834
0.950193423597679	0.99890402379834
0.950870406189555	0.999060591827149
0.951644100580271	0.999060591827149
0.952417794970986	0.999060591827149
0.953191489361702	0.999060591827149
0.953965183752418	0.999060591827149
0.954738878143133	0.999060591827149
0.955512572533849	0.999060591827149
0.956286266924565	0.999060591827149
0.95705996131528	0.999060591827149
0.957833655705996	0.999060591827149
0.958607350096712	0.999060591827149
0.959381044487427	0.999060591827149
0.960154738878143	0.999060591827149
0.960928433268859	0.999060591827149
0.961605415860735	0.999217159855957
0.962379110251451	0.999217159855957
0.963152804642166	0.999217159855957
0.963926499032882	0.999217159855957
0.964700193423598	0.999217159855957
0.965377176015474	0.999373727884766
0.96605415860735	0.999530295913574
0.966827852998066	0.999530295913574
0.967601547388781	0.999530295913574
0.968375241779497	0.999530295913574
0.969148936170213	0.999530295913574
0.969922630560928	0.999530295913574
0.970696324951644	0.999530295913574
0.97137330754352	0.999686863942383
0.972147001934236	0.999686863942383
0.972920696324952	0.999686863942383
0.973694390715667	0.999686863942383
0.974468085106383	0.999686863942383
0.975241779497099	0.999686863942383
0.976015473887814	0.999686863942383
0.97678916827853	0.999686863942383
0.977562862669246	0.999686863942383
0.978336557059961	0.999686863942383
0.979013539651838	0.999843431971192
0.979787234042553	0.999843431971192
0.980560928433269	0.999843431971192
0.981334622823985	0.999843431971192
0.9821083172147	0.999843431971192
0.982882011605416	0.999843431971192
0.983655705996132	0.999843431971192
0.984429400386847	0.999843431971192
0.985203094777563	0.999843431971192
0.985976789168279	0.999843431971192
0.986750483558994	0.999843431971192
0.98752417794971	0.999843431971192
0.988297872340426	0.999843431971192
0.989071566731141	0.999843431971192
0.989845261121857	0.999843431971192
0.990618955512573	0.999843431971192
0.991392649903288	0.999843431971192
0.992166344294004	0.999843431971192
0.99294003868472	0.999843431971192
0.993713733075435	0.999843431971192
0.994487427466151	0.999843431971192
0.995261121856867	0.999843431971192
0.996034816247582	0.999843431971192
0.996808510638298	0.999843431971192
0.997582205029014	0.999843431971192
0.998355899419729	0.999843431971192
0.999129593810445	0.999843431971192
0.999806576402321	1

